Riemannian conjugate Sobolev gradients and their application to compute ground states of BECs

This work considers the numerical computation of ground states of rotating Bose-Einstein condensates (BECs) which can exhibit a multiscale lattice of quantized vortices. This problem involves the minimization of an energy functional on a Riemannian manifold. For this we apply the framework of nonlinear conjugate gradient methods in combination with the paradigm of Sobolev gradients to investigate different metrics. Here we build on previous work that proposed to enhance the convergence of regular Riemannian gradients methods by an adaptively changing metric that is based on the current energy. In this work, we extend this approach to the branch of Riemannian conjugate gradient (CG) methods and investigate the arising schemes numerically. Special attention is given to the selection of the momentum parameter in search direction and how this affects the performance of the resulting schemes. As known from similar applications, we find that the choice of the momentum parameter plays a critical role, with certain parameters reducing the number of iterations required to achieve a specified tolerance by a significant factor. Besides the influence of the momentum parameters, we also investigate how the methods with adaptive metric compare to the corresponding realizations with a standard $H^1_0$-metric. As one of our main findings, the results of the numerical experiments show that the Riemannian CG method with the proposed adaptive metric along with a Polak-Ribi\'ere or Hestenes-Stiefel-type momentum parameter show the best performance and highest robustness compared to the other CG methods that were part of our numerical study.

==> Compare24_check1.txt <==
 0  3.192429753569810  
 1  2.910760118446405  
 2  2.645697448926095  
 3  2.474479795560782  
 4  2.173018655716076  
 5  1.748417957155439  
 6  1.512513439775427  
 7  1.439282438818915  
 8  1.395216789430198  
 9  1.323284259253162  
 10  1.254175494338810  
 11  1.133150176764390  
 12  0.913985833266988  
 13  0.797620336399062  
 14  0.712921624767238  
 15  0.615270211664676  
 16  0.554327450248619  
 17  0.455963873016847  
 18  0.393344397784140  
 19  0.344623324786424  
 20  0.238501973721648  
 21  0.201467407501392  
 22  0.114802263358579  
 23  0.075036730230401  
 24  0.060028577009936  
 25  0.051690366688925  
 26  0.047868522362087  
 27  0.046457835309563  
 28  0.045686209302691  
 29  0.044940829578911  
 30  0.044142046268505  
 31  0.043352086732696  
 32  0.042443923789483  
 33  0.041197512227001  
 34  0.039545230042758  
 35  0.037044139845118  
 36  0.033655725570767  
 37  0.029483213988803  
 38  0.026631697207989  
 39  0.024935452222540  
 40  0.023430105257013  
 41  0.021656723621055  
 42  0.019778174860805  
 43  0.018285553388948  
 44  0.016970309729809  
 45  0.015730023528207  
 46  0.014664143764290  
 47  0.013746032909727  
 48  0.013038069763834  
 49  0.012534550550187  
 50  0.012130224434733  
 51  0.011728576445691  
 52  0.011372132598645  
 53  0.011085001981773  
 54  0.010836515847825  
 55  0.010618534563488  
 56  0.010458856233782  
 57  0.010322015018788  
 58  0.010178069801329  
 59  0.010008001690593  
 60  0.009858260975999  
 61  0.009765798536407  
 62  0.009704796875360  
 63  0.009652395166444  
 64  0.009605944302427  
 65  0.009571178168335  
 66  0.009541041652215  
 67  0.009519853953602  
 68  0.009504370906613  
 69  0.009489292290128  
 70  0.009472576990897  
 71  0.009455102657086  
 72  0.009443851678710  
 73  0.009436682675043  
 74  0.009431603602959  
 75  0.009426755305482  
 76  0.009422981471737  
 77  0.009420402748036  
 78  0.009418504892633  
 79  0.009417207203279  
 80  0.009416246541470  
 81  0.009415287838358  
 82  0.009414244730906  
 83  0.009413347463003  
 84  0.009412626151174  
 85  0.009412068328245  
 86  0.009411571544095  
 87  0.009411220114936  
 88  0.009410883280394  
 89  0.009410558259147  
 90  0.009410318027588  
 91  0.009410160220488  
 92  0.009410046871348  
 93  0.009409931943750  
 94  0.009409831517107  
 95  0.009409749503764  
 96  0.009409682387740  
 97  0.009409634940504  
 98  0.009409595854760  
 99  0.009409558952048  
 100  0.009409520484818  
 101  0.009409490349679  
 102  0.009409471867039  
 103  0.009409458665909  
 104  0.009409448824225  
 105  0.009409439423086  
 106  0.009409431634307  
 107  0.009409425466391  
 108  0.009409419667813  
 109  0.009409414599110  
 110  0.009409409948571  
 111  0.009409405002813  
 112  0.009409399552592  
 113  0.009409393377084  
 114  0.009409388384730  
 115  0.009409384926546  
 116  0.009409381911087  
 117  0.009409379024306  
 118  0.009409375760102  
 119  0.009409373082422  
 120  0.009409370650634  
 121  0.009409367774639  
 122  0.009409364484102  
 123  0.009409360291032  
 124  0.009409355564494  
 125  0.009409351036169  
 126  0.009409346797701  
 127  0.009409342232798  
 128  0.009409337021870  
 129  0.009409331800288  
 130  0.009409326761088  
 131  0.009409321428516  
 132  0.009409314606050  
 133  0.009409306585229  
 134  0.009409300174377  
 135  0.009409293504410  
 136  0.009409285311055  
 137  0.009409274781493  
 138  0.009409265363693  
 139  0.009409258494873  
 140  0.009409252417227  
 141  0.009409245385903  
 142  0.009409237210822  
 143  0.009409228630439  
 144  0.009409220765612  
 145  0.009409212600880  
 146  0.009409202077896  
 147  0.009409187445305  
 148  0.009409162504891  
 149  0.009409115803743  
 150  0.009409020206534  
 151  0.009408810609208  
 152  0.009408458748536  
 153  0.009407418538046  
 154  0.009404937402055  
 155  0.009401924111370  
 156  0.009393546428549  
 157  0.009389285385772  
 158  0.009380176058222  
 159  0.009363582922811  
 160  0.009355591100341  
 161  0.009341248023646  
 162  0.009323412583869  
 163  0.009300421940944  
 164  0.009282407247865  
 165  0.009259619791653  
 166  0.009232026318905  
 167  0.009199237170911  
 168  0.009164041204617  
 169  0.009129094029557  
 170  0.009102313761728  
 171  0.009076037269097  
 172  0.009049317432343  
 173  0.009015646491517  
 174  0.008981594222460  
 175  0.008953902715266  
 176  0.008929475643026  
 177  0.008909883730456  
 178  0.008889618044304  
 179  0.008867614499604  
 180  0.008846359834393  
 181  0.008827262680448  
 182  0.008810768656591  
 183  0.008794931474428  
 184  0.008779209621318  
 185  0.008763936700781  
 186  0.008751156822384  
 187  0.008739859184614  
 188  0.008727591003992  
 189  0.008716267732098  
 190  0.008705910447253  
 191  0.008695784180963  
 192  0.008686499384411  
 193  0.008676995829450  
 194  0.008666983922279  
 195  0.008657634019047  
 196  0.008648410440153  
 197  0.008638332291492  
 198  0.008628479662277  
 199  0.008619878367970  
 200  0.008611473467678  
 201  0.008602550044849  
 202  0.008593187769778  
 203  0.008584193140472  
 204  0.008574839890976  
 205  0.008565790144532  
 206  0.008556189014559  
 207  0.008546704258695  
 208  0.008538227534975  
 209  0.008526919104767  
 210  0.008513288173471  
 211  0.008499900541517  
 212  0.008486616308157  
 213  0.008473111850311  
 214  0.008460149580554  
 215  0.008446349746782  
 216  0.008431298722792  
 217  0.008416178534503  
 218  0.008400527976641  
 219  0.008385898857001  
 220  0.008372430612019  
 221  0.008359818598658  
 222  0.008347494434531  
 223  0.008335104391689  
 224  0.008322655319305  
 225  0.008310485270795  
 226  0.008298798546647  
 227  0.008286322119910  
 228  0.008272635826533  
 229  0.008257668516932  
 230  0.008242819919909  
 231  0.008224705081622  
 232  0.008204043739558  
 233  0.008184873869771  
 234  0.008163594737324  
 235  0.008141188223093  
 236  0.008119385831375  
 237  0.008098244467673  
 238  0.008078894543559  
 239  0.008059331224038  
 240  0.008040244022967  
 241  0.008024971549819  
 242  0.008011062624690  
 243  0.007994245963642  
 244  0.007976510681100  
 245  0.007960411137795  
 246  0.007940813244478  
 247  0.007918487939458  
 248  0.007897149465595  
 249  0.007870447000105  
 250  0.007836967430332  
 251  0.007801908684076  
 252  0.007764875584107  
 253  0.007721036360388  
 254  0.007674998241568  
 255  0.007627960714370  
 256  0.007577829478245  
 257  0.007525393315536  
 258  0.007479801784347  
 259  0.007441831185471  
 260  0.007402426679064  
 261  0.007362156091693  
 262  0.007320731430522  
 263  0.007268932223704  
 264  0.007206087083361  
 265  0.007126602460799  
 266  0.007035561458913  
 267  0.006922738492270  
 268  0.006807769123983  
 269  0.006700132639366  
 270  0.006597226179581  
 271  0.006491059702051  
 272  0.006390422037795  
 273  0.006273733966831  
 274  0.006160203085145  
 275  0.006049926516427  
 276  0.005939402869044  
 277  0.005857570265208  
 278  0.005775340777121  
 279  0.005698298401804  
 280  0.005599123576078  
 281  0.005495367123120  
 282  0.005362317503963  
 283  0.005215021171381  
 284  0.005034417670998  
 285  0.004848570489534  
 286  0.004631510239381  
 287  0.004415402404783  
 288  0.004198592607406  
 289  0.003951235037816  
 290  0.003695617380681  
 291  0.003418278962892  
 292  0.003157423492691  
 293  0.002919330022269  
 294  0.002688232626566  
 295  0.002478680201598  
 296  0.002279749808774  
 297  0.002094355308745  
 298  0.001915766295314  
 299  0.001754178079199  
 300  0.001605829528806  
 301  0.001471870172036  
 302  0.001362075612270  
 303  0.001270328450582  
 304  0.001195779622016  
 305  0.001131569987129  
 306  0.001075777000141  
 307  0.001025658116744  
 308  0.000978259800085  
 309  0.000932824081058  
 310  0.000886763751286  
 311  0.000843176924504  
 312  0.000800865340334  
 313  0.000762603004981  
 314  0.000727069715444  
 315  0.000695610514670  
 316  0.000667375639347  
 317  0.000642050255012  
 318  0.000620237729025  
 319  0.000601293099315  
 320  0.000583750517277  
 321  0.000566382058357  
 322  0.000548799094885  
 323  0.000528492765163  
 324  0.000505126751740  
 325  0.000477357340788  
 326  0.000444080763304  
 327  0.000407301185025  
 328  0.000365249839175  
 329  0.000321980613716  
 330  0.000275072259300  
 331  0.000232048623638  
 332  0.000189885590958  
 333  0.000156370151632  
 334  0.000128315492784  
 335  0.000107372134689  
 336  0.000091490891041  
 337  0.000078955261763  
 338  0.000069486318154  
 339  0.000060882728834  
 340  0.000053907985254  
 341  0.000047955646187  
 342  0.000042951364120  
 343  0.000038477055461  
 344  0.000034333590831  
 345  0.000030697702735  
 346  0.000027179779726  
 347  0.000024169889092  
 348  0.000021488048128  
 349  0.000019111405676  
 350  0.000017093211153  
 351  0.000015314796713  
 352  0.000013990837974  
 353  0.000012945404290  
 354  0.000012159620076  
 355  0.000011512816751  
 356  0.000010990773487  
 357  0.000010563901084  
 358  0.000010195287008  
 359  0.000009888283801  
 360  0.000009612435129  
 361  0.000009353646184  
 362  0.000009100259348  
 363  0.000008851491083  
 364  0.000008603049658  
 365  0.000008315882537  
 366  0.000007990908323  
 367  0.000007605825113  
 368  0.000007198864747  
 369  0.000006761294822  
 370  0.000006317366627  
 371  0.000005857060584  
 372  0.000005366843551  
 373  0.000004883543471  
 374  0.000004401407673  
 375  0.000003956655798  
 376  0.000003547478279  
 377  0.000003192783513  
 378  0.000002877356678  
 379  0.000002598638936  
 380  0.000002347170925  
 381  0.000002106052295  
 382  0.000001884362096  
 383  0.000001665310073  
 384  0.000001464069925  
 385  0.000001276268853  
 386  0.000001104762096  
 387  0.000000947915292  
 388  0.000000800552050  
 389  0.000000665780769  
 390  0.000000551902745  
 391  0.000000457814854  
 392  0.000000386550408  
 393  0.000000331187183  
 394  0.000000289734210  
 395  0.000000256205622  
 396  0.000000231975208  
 397  0.000000214301947  
 398  0.000000200866063  
 399  0.000000190574437  
 400  0.000000182422524  
 401  0.000000175529922  
 402  0.000000169462276  
 403  0.000000164160068  
 404  0.000000159187353  
 405  0.000000154082651  
 406  0.000000148767672  
 407  0.000000143048039  
 408  0.000000137068342  
 409  0.000000130949929  
 410  0.000000124655574  
 411  0.000000118469186  
 412  0.000000112343209  
 413  0.000000106881906  
 414  0.000000101726492  
 415  0.000000097003037  
 416  0.000000092496375  
 417  0.000000088114822  
 418  0.000000084029361  
 419  0.000000080010940  
 420  0.000000075929529  
 421  0.000000071480923  
 422  0.000000066324378  
 423  0.000000060543844  
 424  0.000000053842048  
 425  0.000000047015345  
 426  0.000000040008139  
 427  0.000000033414259  
 428  0.000000027288340  
 429  0.000000022139410  
 430  0.000000017960465  
 431  0.000000014415903  
 432  0.000000011686298  
 433  0.000000009653863  
 434  0.000000008155396  
 435  0.000000007082871  
 436  0.000000006342386  
 437  0.000000005773780  
 438  0.000000005297528  
 439  0.000000004885102  
 440  0.000000004520378  
 441  0.000000004198009  
 442  0.000000003909580  
 443  0.000000003641825  
 444  0.000000003388795  
 445  0.000000003145058  
 446  0.000000002908696  
 447  0.000000002696995  
 448  0.000000002510135  
 449  0.000000002356543  
 450  0.000000002225756  
 451  0.000000002118539  
 452  0.000000002032550  
 453  0.000000001964525  
 454  0.000000001906508  
 455  0.000000001856723  
 456  0.000000001809760  
 457  0.000000001764829  
 458  0.000000001717081  
 459  0.000000001666504  
 460  0.000000001606688  
 461  0.000000001537650  
 462  0.000000001454087  
 463  0.000000001359908  
 464  0.000000001255559  
 465  0.000000001135554  
 466  0.000000001009381  
 467  0.000000000877096  


==> Compare27_check1.txt <==
 0  4.404434543095299  
 1  4.020867527246274  
 2  3.659751076664556  
 3  3.462854992515303  
 4  2.923085577885604  
 5  2.582217632236064  
 6  2.409012116923394  
 7  2.230186354808589  
 8  2.084223649665164  
 9  1.835780639479858  
 10  1.531672986846086  
 11  1.251867538300674  
 12  1.040979390274836  
 13  0.803613171268718  
 14  0.646856513072450  
 15  0.495162089420986  
 16  0.403948695070046  
 17  0.292545811454337  
 18  0.234706755554083  
 19  0.203116764475964  
 20  0.163868700432506  
 21  0.136105232101225  
 22  0.105218969790792  
 23  0.086278464246861  
 24  0.070751310625762  
 25  0.055227318382676  
 26  0.046433013269443  
 27  0.040387358008088  
 28  0.035275098647306  
 29  0.030724213539596  
 30  0.027285549937111  
 31  0.024117234165004  
 32  0.021678130219079  
 33  0.020230409440360  
 34  0.019435888534558  
 35  0.018879968945491  
 36  0.018367764612128  
 37  0.017958716063632  
 38  0.017426662406722  
 39  0.016797533488701  
 40  0.016253940234503  
 41  0.015753331873011  
 42  0.015178338080571  
 43  0.014441917413857  
 44  0.013591102343072  
 45  0.012593739303393  
 46  0.011597357138736  
 47  0.010415283032092  
 48  0.009367520371453  
 49  0.008678997423575  
 50  0.008252570426365  
 51  0.007850998144787  
 52  0.007357006249400  
 53  0.006854762512249  
 54  0.006537584703454  
 55  0.006243205228247  
 56  0.005968414989793  
 57  0.005700536952350  
 58  0.005460230599490  
 59  0.005275176421577  
 60  0.005098198723916  
 61  0.004893229635586  
 62  0.004721197467426  
 63  0.004576818205638  
 64  0.004463868467866  
 65  0.004361382602172  
 66  0.004235691312908  
 67  0.004111106159741  
 68  0.004011700350848  
 69  0.003921697852970  
 70  0.003836354335960  
 71  0.003769483442198  
 72  0.003703425701495  
 73  0.003619386469444  
 74  0.003549776823935  
 75  0.003475436576507  
 76  0.003382860654668  
 77  0.003313054407626  
 78  0.003240406396961  
 79  0.003169335210415  
 80  0.003105499960001  
 81  0.003043575175647  
 82  0.002989930838852  
 83  0.002948755414843  
 84  0.002919885511281  
 85  0.002894919826189  
 86  0.002862336508314  
 87  0.002824625398351  
 88  0.002800373791628  
 89  0.002775982637687  
 90  0.002753062617216  
 91  0.002733864857468  
 92  0.002714309765024  
 93  0.002697184824065  
 94  0.002685637779506  
 95  0.002669855539596  
 96  0.002647993080970  
 97  0.002630572005812  
 98  0.002616981153057  
 99  0.002604068690065  
 100  0.002595664908112  
 101  0.002590217740709  
 102  0.002585368840424  
 103  0.002579817356404  
 104  0.002574964866203  
 105  0.002570818782236  
 106  0.002566800695607  
 107  0.002561725040485  
 108  0.002557532543512  
 109  0.002553499197211  
 110  0.002549896752377  
 111  0.002546517881673  
 112  0.002543824872095  
 113  0.002541905757263  
 114  0.002540342450006  
 115  0.002538788869703  
 116  0.002537480456132  
 117  0.002536349705940  
 118  0.002535063628743  
 119  0.002533375502961  
 120  0.002531323563165  
 121  0.002528958499419  
 122  0.002526596634806  
 123  0.002524489201771  
 124  0.002522401112772  
 125  0.002520158478514  
 126  0.002517784113726  
 127  0.002515212149271  
 128  0.002511828652434  
 129  0.002508225233450  
 130  0.002503341120923  
 131  0.002497110284056  
 132  0.002489166895670  
 133  0.002480814281042  
 134  0.002473426150278  
 135  0.002465882725245  
 136  0.002457018809703  
 137  0.002445021954957  
 138  0.002434694105662  
 139  0.002424808917587  
 140  0.002415174572727  
 141  0.002404446975161  
 142  0.002393016393383  
 143  0.002379497366123  
 144  0.002365914334927  
 145  0.002353342795565  
 146  0.002342383057435  
 147  0.002330287894240  
 148  0.002314825967408  
 149  0.002296467079203  
 150  0.002275403407100  
 151  0.002252391395519  
 152  0.002224338234023  
 153  0.002194009457248  
 154  0.002161524525452  
 155  0.002121191233077  
 156  0.002082390111573  
 157  0.002040111937884  
 158  0.001999025078116  
 159  0.001951406490870  
 160  0.001909199104459  
 161  0.001864788425627  
 162  0.001831930471958  
 163  0.001799488266862  
 164  0.001769233751849  
 165  0.001733162521378  
 166  0.001694398881183  
 167  0.001655217041291  
 168  0.001613243395564  
 169  0.001571809607974  
 170  0.001520911724315  
 171  0.001473382139388  
 172  0.001411873584733  
 173  0.001361809956878  
 174  0.001306561763627  
 175  0.001260530317117  
 176  0.001215911793540  
 177  0.001181708400852  
 178  0.001152498553082  
 179  0.001127354924110  
 180  0.001104956895518  
 181  0.001081805224319  
 182  0.001058398694608  
 183  0.001032695150081  
 184  0.001004627526195  
 185  0.000975649935440  
 186  0.000943079951791  
 187  0.000911530597397  
 188  0.000882812904974  
 189  0.000854783870035  
 190  0.000831686896087  
 191  0.000807201387130  
 192  0.000784035757499  
 193  0.000760573975906  
 194  0.000736924701688  
 195  0.000715154720271  
 196  0.000692724528640  
 197  0.000673373660490  
 198  0.000652456176222  
 199  0.000635423813288  
 200  0.000618352717559  
 201  0.000603749532253  
 202  0.000589745204114  
 203  0.000577067934949  
 204  0.000564149643456  
 205  0.000551042590353  
 206  0.000537798320667  
 207  0.000523776158060  
 208  0.000509893533754  
 209  0.000495480965050  
 210  0.000481140247185  
 211  0.000466422944283  
 212  0.000451803424181  
 213  0.000436940809958  
 214  0.000422792768173  
 215  0.000410895029676  
 216  0.000400538215715  
 217  0.000392515252901  
 218  0.000385396596589  
 219  0.000379218467381  
 220  0.000373102794167  
 221  0.000367274446078  
 222  0.000361456936812  
 223  0.000355902159621  
 224  0.000350179353813  
 225  0.000344523126088  
 226  0.000339019018627  
 227  0.000333765193269  
 228  0.000329479179854  
 229  0.000325735488095  
 230  0.000322236418096  
 231  0.000318690697168  
 232  0.000315262040345  
 233  0.000311656047363  
 234  0.000307971142592  
 235  0.000304618006193  
 236  0.000301231213628  
 237  0.000297908494467  
 238  0.000294559441469  
 239  0.000291169943221  
 240  0.000287999630220  
 241  0.000284759324258  
 242  0.000281770575152  
 243  0.000278564291906  
 244  0.000275543790488  
 245  0.000272003792347  
 246  0.000268379619958  
 247  0.000264694304925  
 248  0.000260780972849  
 249  0.000256746537511  
 250  0.000252205706769  
 251  0.000247545749291  
 252  0.000242446464453  
 253  0.000237790718856  
 254  0.000233274298166  
 255  0.000229658107221  
 256  0.000226213091870  
 257  0.000223454893451  
 258  0.000220658112035  
 259  0.000218076828189  
 260  0.000215632966276  
 261  0.000213522053447  
 262  0.000211600073864  
 263  0.000209814654157  
 264  0.000208354096980  
 265  0.000207143742877  
 266  0.000205893120790  
 267  0.000204683392192  
 268  0.000203348207918  
 269  0.000201956982302  
 270  0.000200558392686  
 271  0.000199146309086  
 272  0.000197762367691  
 273  0.000196294946104  
 274  0.000194888411030  
 275  0.000193373556296  
 276  0.000191738980468  
 277  0.000190028115242  
 278  0.000188063340880  
 279  0.000186180733097  
 280  0.000184228524894  
 281  0.000182602764824  
 282  0.000181007841807  
 283  0.000179232960000  
 284  0.000177083471768  
 285  0.000174458039532  
 286  0.000171973871586  
 287  0.000169104725495  
 288  0.000166838230161  
 289  0.000164620912717  
 290  0.000162822174672  
 291  0.000161227789094  
 292  0.000159772866672  
 293  0.000158640927404  
 294  0.000157615577352  
 295  0.000156617633973  
 296  0.000155665784094  
 297  0.000154633879969  
 298  0.000153531344438  
 299  0.000152291230553  
 300  0.000150957692101  
 301  0.000149436152363  
 302  0.000147609567652  
 303  0.000145688106680  
 304  0.000143535035808  
 305  0.000141300644137  
 306  0.000139181161057  
 307  0.000137405770949  
 308  0.000135698712501  
 309  0.000134149027449  
 310  0.000132680666765  
 311  0.000131349711937  
 312  0.000130011150275  
 313  0.000128761116895  
 314  0.000127607869831  
 315  0.000126512786612  
 316  0.000125543893485  
 317  0.000124671797323  
 318  0.000123928832655  
 319  0.000123274233574  
 320  0.000122712081688  
 321  0.000122166281416  
 322  0.000121618152528  
 323  0.000121080651257  
 324  0.000120587930569  
 325  0.000120061384953  
 326  0.000119549237904  
 327  0.000119000345697  
 328  0.000118332605842  
 329  0.000117572809042  
 330  0.000116698838905  
 331  0.000115816564579  
 332  0.000114948516053  
 333  0.000114197159528  
 334  0.000113483277693  
 335  0.000112788190387  
 336  0.000112049509934  
 337  0.000111269561959  
 338  0.000110495669316  
 339  0.000109776880123  
 340  0.000109071669079  
 341  0.000108365664930  
 342  0.000107656142125  
 343  0.000106967395517  
 344  0.000106308190917  
 345  0.000105709642716  
 346  0.000105202684573  
 347  0.000104745607783  
 348  0.000104320950143  
 349  0.000103907309016  
 350  0.000103531417801  
 351  0.000103154049677  
 352  0.000102770838344  
 353  0.000102360800201  
 354  0.000101871128545  
 355  0.000101364339828  
 356  0.000100818785533  
 357  0.000100325466490  
 358  0.000099890847547  
 359  0.000099506614612  
 360  0.000099143837315  
 361  0.000098777044949  
 362  0.000098393103027  
 363  0.000097965274607  
 364  0.000097459734976  
 365  0.000096929637445  
 366  0.000096306431776  
 367  0.000095678539799  
 368  0.000095037545510  
 369  0.000094392461447  
 370  0.000093669985826  
 371  0.000093009947101  
 372  0.000092399099219  
 373  0.000091853808996  
 374  0.000091323907509  
 375  0.000090858877609  
 376  0.000090377693860  
 377  0.000089823369704  
 378  0.000089241796598  
 379  0.000088586576354  
 380  0.000087891062059  
 381  0.000087008610424  
 382  0.000086098706334  
 383  0.000085046969081  
 384  0.000084043551408  
 385  0.000082984458755  
 386  0.000081979745445  
 387  0.000080948782114  
 388  0.000079890302747  
 389  0.000078826797860  
 390  0.000077631092026  
 391  0.000076490668864  
 392  0.000075292842870  
 393  0.000074156972409  
 394  0.000073073629516  
 395  0.000072084139153  
 396  0.000071114184812  
 397  0.000070134418485  
 398  0.000069132649979  
 399  0.000068160973565  
 400  0.000067206291000  
 401  0.000066361110449  
 402  0.000065609121599  
 403  0.000064858196910  
 404  0.000064124706718  
 405  0.000063352010533  
 406  0.000062526163344  
 407  0.000061529456509  
 408  0.000060422404323  
 409  0.000059316871133  
 410  0.000057976440827  
 411  0.000056641356760  
 412  0.000055052168266  
 413  0.000053454617982  
 414  0.000051408666343  
 415  0.000049405704833  
 416  0.000047133828964  
 417  0.000045163695205  
 418  0.000043166746266  
 419  0.000041456501485  
 420  0.000039580593135  
 421  0.000037602727157  
 422  0.000035645109699  
 423  0.000033660358030  
 424  0.000031734426309  
 425  0.000029824919781  
 426  0.000027993635614  
 427  0.000026197249276  
 428  0.000024661997747  
 429  0.000023274078128  
 430  0.000022092370583  
 431  0.000021024863490  
 432  0.000019998101359  
 433  0.000018948372889  
 434  0.000017998189028  
 435  0.000017217028181  
 436  0.000016562807648  
 437  0.000016005707125  
 438  0.000015511395051  
 439  0.000015023321387  
 440  0.000014548855793  
 441  0.000014052128272  
 442  0.000013535865424  
 443  0.000013010233969  
 444  0.000012449568136  
 445  0.000011892830205  
 446  0.000011367817608  
 447  0.000010881003861  
 448  0.000010459876437  
 449  0.000010051394377  
 450  0.000009700943321  
 451  0.000009383387657  
 452  0.000009065948053  
 453  0.000008755091412  
 454  0.000008457444590  
 455  0.000008139185518  
 456  0.000007819215781  
 457  0.000007511074828  
 458  0.000007196807298  
 459  0.000006891325447  
 460  0.000006626550959  
 461  0.000006402815683  
 462  0.000006234722164  
 463  0.000006087404878  
 464  0.000005973071304  
 465  0.000005861995909  
 466  0.000005746109664  
 467  0.000005636426748  
 468  0.000005531425676  
 469  0.000005425225717  
 470  0.000005326300390  
 471  0.000005221256759  
 472  0.000005115529909  
 473  0.000005009344943  
 474  0.000004897145008  
 475  0.000004797227939  
 476  0.000004709251044  
 477  0.000004631919896  
 478  0.000004560538422  
 479  0.000004493626730  
 480  0.000004420680468  
 481  0.000004342736107  
 482  0.000004262056119  
 483  0.000004182808728  
 484  0.000004099607250  
 485  0.000004016380883  
 486  0.000003946150633  
 487  0.000003881684150  
 488  0.000003827990513  
 489  0.000003789025229  
 490  0.000003750648575  
 491  0.000003711238008  
 492  0.000003671548379  
 493  0.000003633554205  
 494  0.000003603066734  
 495  0.000003577788167  
 496  0.000003554030304  
 497  0.000003533069097  
 498  0.000003513992966  
 499  0.000003497757922  
 500  0.000003484462062  
 501  0.000003472193805  
 502  0.000003461117292  
 503  0.000003450208281  
 504  0.000003439085269  
 505  0.000003429109805  
 506  0.000003420319445  
 507  0.000003410381317  
 508  0.000003400427401  
 509  0.000003388033734  
 510  0.000003374480886  
 511  0.000003359808447  
 512  0.000003345987631  
 513  0.000003332807044  
 514  0.000003319713314  
 515  0.000003307463452  
 516  0.000003296418749  
 517  0.000003284398608  
 518  0.000003273037944  
 519  0.000003261357712  
 520  0.000003249454026  
 521  0.000003239848565  
 522  0.000003230535103  
 523  0.000003220970322  
 524  0.000003212199158  
 525  0.000003203112214  
 526  0.000003194475586  
 527  0.000003187468567  
 528  0.000003180400205  
 529  0.000003174046456  
 530  0.000003167806505  
 531  0.000003161498044  
 532  0.000003155480552  
 533  0.000003148649784  
 534  0.000003140469498  
 535  0.000003130970076  
 536  0.000003119793477  
 537  0.000003108785724  
 538  0.000003098683244  
 539  0.000003089168250  
 540  0.000003080669168  
 541  0.000003072078953  
 542  0.000003064146331  
 543  0.000003055650785  
 544  0.000003046143559  
 545  0.000003037335576  
 546  0.000003027808683  
 547  0.000003017845139  
 548  0.000003009340813  
 549  0.000003000314386  
 550  0.000002991252157  
 551  0.000002982500794  
 552  0.000002972871556  
 553  0.000002963849202  
 554  0.000002953971444  
 555  0.000002941739441  
 556  0.000002928719656  
 557  0.000002914140080  
 558  0.000002898053786  
 559  0.000002881998480  
 560  0.000002864149728  
 561  0.000002845259613  
 562  0.000002826532932  
 563  0.000002807994110  
 564  0.000002792450986  
 565  0.000002778461391  
 566  0.000002765393975  
 567  0.000002751589474  
 568  0.000002736955580  
 569  0.000002721777081  
 570  0.000002705164313  
 571  0.000002687373636  
 572  0.000002670072137  
 573  0.000002653695530  
 574  0.000002639293326  
 575  0.000002626537935  
 576  0.000002614013497  
 577  0.000002602497788  
 578  0.000002590138271  
 579  0.000002575715469  
 580  0.000002560914764  
 581  0.000002544802822  
 582  0.000002527425222  
 583  0.000002511582850  
 584  0.000002494136068  
 585  0.000002474993361  
 586  0.000002456624325  
 587  0.000002439955135  
 588  0.000002423784574  
 589  0.000002409288158  
 590  0.000002395519902  
 591  0.000002380647926  
 592  0.000002365010783  
 593  0.000002348276640  
 594  0.000002329746802  
 595  0.000002308265008  
 596  0.000002286507159  
 597  0.000002262972098  
 598  0.000002239436018  
 599  0.000002216398519  
 600  0.000002195278219  
 601  0.000002175664628  
 602  0.000002155011174  
 603  0.000002134742148  
 604  0.000002115557766  
 605  0.000002097949011  
 606  0.000002081565075  
 607  0.000002065837832  
 608  0.000002051016150  
 609  0.000002036932748  
 610  0.000002022970764  
 611  0.000002008140574  
 612  0.000001992994126  
 613  0.000001977070071  
 614  0.000001959668520  
 615  0.000001943233732  
 616  0.000001928985271  
 617  0.000001913501940  
 618  0.000001898054193  
 619  0.000001883243115  
 620  0.000001868372960  
 621  0.000001852544714  
 622  0.000001837381382  
 623  0.000001820787642  
 624  0.000001803749463  
 625  0.000001787215398  
 626  0.000001772800120  
 627  0.000001758178949  
 628  0.000001743041425  
 629  0.000001726810853  
 630  0.000001708550941  
 631  0.000001691392034  
 632  0.000001675189430  
 633  0.000001660183137  
 634  0.000001645294887  
 635  0.000001629819462  
 636  0.000001614079746  
 637  0.000001598601809  
 638  0.000001583454826  
 639  0.000001569245290  
 640  0.000001554574802  
 641  0.000001542065609  
 642  0.000001530297060  
 643  0.000001518494236  
 644  0.000001506337807  
 645  0.000001492966313  
 646  0.000001477454798  
 647  0.000001458468267  
 648  0.000001438077852  
 649  0.000001415293701  
 650  0.000001391469865  
 651  0.000001367867238  
 652  0.000001344976611  
 653  0.000001322334198  
 654  0.000001295741318  
 655  0.000001265651477  
 656  0.000001228974983  
 657  0.000001190237403  
 658  0.000001148680212  
 659  0.000001107284048  
 660  0.000001063708083  
 661  0.000001017275820  
 662  0.000000969971464  
 663  0.000000931207590  
 664  0.000000897717042  
 665  0.000000867456716  
 666  0.000000843373225  
 667  0.000000822790773  
 668  0.000000805607029  
 669  0.000000789722376  
 670  0.000000774781372  
 671  0.000000760623827  
 672  0.000000743697322  
 673  0.000000723550101  
 674  0.000000702296542  
 675  0.000000679300774  
 676  0.000000654591530  
 677  0.000000633212168  
 678  0.000000610671060  
 679  0.000000590582828  
 680  0.000000571556368  
 681  0.000000552275549  
 682  0.000000532188335  
 683  0.000000512151247  
 684  0.000000490551871  
 685  0.000000472227847  
 686  0.000000455315436  
 687  0.000000437623447  
 688  0.000000418780095  
 689  0.000000399619190  
 690  0.000000380646887  
 691  0.000000362774633  
 692  0.000000346351757  
 693  0.000000331839579  
 694  0.000000317442956  
 695  0.000000304570198  
 696  0.000000293321775  
 697  0.000000282055684  
 698  0.000000270480572  
 699  0.000000258104601  
 700  0.000000244225025  
 701  0.000000230914336  
 702  0.000000217606906  
 703  0.000000206054494  
 704  0.000000196375689  
 705  0.000000186977626  
 706  0.000000177924218  
 707  0.000000170387782  
 708  0.000000162623656  
 709  0.000000156197214  
 710  0.000000151194609  
 711  0.000000146167721  
 712  0.000000141529884  
 713  0.000000136913116  
 714  0.000000131997994  
 715  0.000000127357547  
 716  0.000000122524423  
 717  0.000000118091039  
 718  0.000000113738609  
 719  0.000000109290942  
 720  0.000000105159760  
 721  0.000000101189607  
 722  0.000000097766126  
 723  0.000000094645884  
 724  0.000000091395987  
 725  0.000000088379703  
 726  0.000000085533072  
 727  0.000000083025365  
 728  0.000000080950382  
 729  0.000000079133895  
 730  0.000000077488397  
 731  0.000000076014236  
 732  0.000000074409758  
 733  0.000000072901375  
 734  0.000000071461912  
 735  0.000000069882932  
 736  0.000000068334931  
 737  0.000000066871159  
 738  0.000000065392137  
 739  0.000000064049971  
 740  0.000000062727006  
 741  0.000000061484204  
 742  0.000000060448146  
 743  0.000000059505953  
 744  0.000000058653085  
 745  0.000000057891317  
 746  0.000000057236071  
 747  0.000000056567361  
 748  0.000000055927347  
 749  0.000000055287331  
 750  0.000000054590341  
 751  0.000000053912804  
 752  0.000000053324666  
 753  0.000000052765311  
 754  0.000000052295843  
 755  0.000000051932885  
 756  0.000000051606210  
 757  0.000000051304311  
 758  0.000000051014312  
 759  0.000000050695640  
 760  0.000000050345496  
 761  0.000000049981350  
 762  0.000000049607507  
 763  0.000000049239515  
 764  0.000000048896564  
 765  0.000000048533927  
 766  0.000000048173419  
 767  0.000000047825224  
 768  0.000000047504565  
 769  0.000000047228430  
 770  0.000000046996174  
 771  0.000000046751902  
 772  0.000000046495116  
 773  0.000000046245960  
 774  0.000000045969480  
 775  0.000000045686510  
 776  0.000000045369560  
 777  0.000000045036549  
 778  0.000000044726257  
 779  0.000000044442378  
 780  0.000000044198433  
 781  0.000000044009157  
 782  0.000000043821912  
 783  0.000000043619766  
 784  0.000000043421974  
 785  0.000000043206441  
 786  0.000000042977857  
 787  0.000000042743871  
 788  0.000000042491504  
 789  0.000000042229062  
 790  0.000000041967882  
 791  0.000000041707584  
 792  0.000000041424738  
 793  0.000000041141855  
 794  0.000000040840164  
 795  0.000000040475741  
 796  0.000000040099031  
 797  0.000000039726501  
 798  0.000000039299406  
 799  0.000000038866825  
 800  0.000000038438981  
 801  0.000000037944520  
 802  0.000000037451926  
 803  0.000000036974355  
 804  0.000000036460116  
 805  0.000000036001538  
 806  0.000000035616200  
 807  0.000000035265804  
 808  0.000000034974227  
 809  0.000000034680471  
 810  0.000000034388526  
 811  0.000000034081246  
 812  0.000000033749653  
 813  0.000000033425972  
 814  0.000000033121205  
 815  0.000000032799257  
 816  0.000000032470392  
 817  0.000000032136715  
 818  0.000000031766222  
 819  0.000000031358590  
 820  0.000000030900114  
 821  0.000000030421026  
 822  0.000000029968069  
 823  0.000000029501563  
 824  0.000000029015521  
 825  0.000000028479719  
 826  0.000000027901718  
 827  0.000000027275327  
 828  0.000000026490927  
 829  0.000000025758658  
 830  0.000000024909573  
 831  0.000000023992480  
 832  0.000000023186003  
 833  0.000000022418707  
 834  0.000000021646417  
 835  0.000000020984064  
 836  0.000000020289582  
 837  0.000000019561119  
 838  0.000000018786162  
 839  0.000000017995205  
 840  0.000000017264659  
 841  0.000000016582170  
 842  0.000000015839007  
 843  0.000000015155214  
 844  0.000000014527134  
 845  0.000000013933575  
 846  0.000000013413497  
 847  0.000000012947846  
 848  0.000000012498877  
 849  0.000000012076186  
 850  0.000000011687600  
 851  0.000000011352149  
 852  0.000000011029511  
 853  0.000000010721038  
 854  0.000000010408872  
 855  0.000000010088248  
 856  0.000000009786348  
 857  0.000000009502656  
 858  0.000000009227757  
 859  0.000000008970225  
 860  0.000000008713315  
 861  0.000000008455516  
 862  0.000000008191982  
 863  0.000000007884490  
 864  0.000000007559407  
 865  0.000000007230473  
 866  0.000000006945061  
 867  0.000000006701090  
 868  0.000000006495995  
 869  0.000000006306982  
 870  0.000000006129091  
 871  0.000000005964659  
 872  0.000000005804982  
 873  0.000000005657036  
 874  0.000000005507418  
 875  0.000000005346238  
 876  0.000000005180646  
 877  0.000000005018572  
 878  0.000000004867918  
 879  0.000000004724782  
 880  0.000000004580335  
 881  0.000000004455222  
 882  0.000000004344531  
 883  0.000000004246975  
 884  0.000000004157922  
 885  0.000000004070829  
 886  0.000000003972483  
 887  0.000000003869764  
 888  0.000000003758097  
 889  0.000000003640995  
 890  0.000000003519487  
 891  0.000000003398443  
 892  0.000000003297275  
 893  0.000000003206593  
 894  0.000000003125939  
 895  0.000000003055854  
 896  0.000000002988161  
 897  0.000000002924965  
 898  0.000000002862212  
 899  0.000000002803204  
 900  0.000000002744132  
 901  0.000000002677014  
 902  0.000000002607619  
 903  0.000000002543025  
 904  0.000000002472576  
 905  0.000000002407682  
 906  0.000000002345627  
 907  0.000000002284545  
 908  0.000000002226002  
 909  0.000000002166523  
 910  0.000000002116491  
 911  0.000000002073560  
 912  0.000000002027161  
 913  0.000000001982332  
 914  0.000000001936766  
 915  0.000000001883154  
 916  0.000000001828806  
 917  0.000000001773488  
 918  0.000000001722080  
 919  0.000000001677332  
 920  0.000000001638512  
 921  0.000000001597204  
 922  0.000000001552704  
 923  0.000000001509824  
 924  0.000000001466427  
 925  0.000000001424617  
 926  0.000000001388069  
 927  0.000000001349008  
 928  0.000000001309112  
 929  0.000000001273707  
 930  0.000000001239123  
 931  0.000000001203471  
 932  0.000000001169707  
 933  0.000000001133982  
 934  0.000000001097505  
 935  0.000000001063193  
 936  0.000000001032411  
 937  0.000000001001622  
 938  0.000000000970615  


==> Compare2_check1.txt <==
 0  2.301614934109407  
 1  2.093697519286050  
 2  1.951021787669827  
 3  1.818532775403154  
 4  1.697493065397109  
 5  1.399893193817509  
 6  1.049821603602192  
 7  0.819809901549924  
 8  0.736480438504582  
 9  0.705217400081223  
 10  0.687561214035402  
 11  0.671171542648935  
 12  0.649507906293875  
 13  0.623999816367060  
 14  0.593526395824798  
 15  0.551284347346909  
 16  0.504194443976925  
 17  0.438129939242437  
 18  0.380816523419291  
 19  0.337452758819387  
 20  0.291942076380598  
 21  0.243076008797097  
 22  0.206519196806582  
 23  0.184688808904315  
 24  0.171569165933100  
 25  0.163675441656062  
 26  0.153719468818105  
 27  0.133809165837760  
 28  0.118519102990305  
 29  0.103340505294062  
 30  0.096253007475957  
 31  0.089499571297400  
 32  0.080996432071419  
 33  0.071308036680890  
 34  0.062989018973085  
 35  0.058598972384110  
 36  0.055926710676416  
 37  0.053223774927248  
 38  0.048272476399504  
 39  0.041375896943620  
 40  0.030263377522587  
 41  0.019136757734578  
 42  0.013195669520223  
 43  0.009895988170729  
 44  0.007795432033542  
 45  0.006517626062126  
 46  0.005639605395307  
 47  0.005072278641252  
 48  0.004711025611787  
 49  0.004470000139625  
 50  0.004344112481974  
 51  0.004245354958968  
 52  0.004089335006332  
 53  0.003823236581800  
 54  0.003529967074728  
 55  0.003241808083738  
 56  0.002904517544165  
 57  0.002494371191089  
 58  0.002043461345545  
 59  0.001637338208164  
 60  0.001265180540720  
 61  0.000918184284531  
 62  0.000676103922904  
 63  0.000509264091793  
 64  0.000368070466847  
 65  0.000264176114390  
 66  0.000189256520271  
 67  0.000128359192138  
 68  0.000086246200116  
 69  0.000063947125833  
 70  0.000052352653982  
 71  0.000044395224807  
 72  0.000037107282935  
 73  0.000031795632149  
 74  0.000028893784963  
 75  0.000027011280334  
 76  0.000025454066478  
 77  0.000023961668287  
 78  0.000022870611796  
 79  0.000021986742075  
 80  0.000021039473223  
 81  0.000019682576831  
 82  0.000017916918216  
 83  0.000016062413630  
 84  0.000013713751734  
 85  0.000010806048357  
 86  0.000007699373156  
 87  0.000004894885556  
 88  0.000002963404015  
 89  0.000001798583048  
 90  0.000001089520077  
 91  0.000000654467941  
 92  0.000000417867648  
 93  0.000000300062910  
 94  0.000000246859836  
 95  0.000000221477995  
 96  0.000000203325565  
 97  0.000000189530983  
 98  0.000000180673045  
 99  0.000000174526466  
 100  0.000000168914360  
 101  0.000000162169599  
 102  0.000000151852079  
 103  0.000000136692632  
 104  0.000000119274912  
 105  0.000000098651666  
 106  0.000000075211434  
 107  0.000000055100654  
 108  0.000000038867865  
 109  0.000000028221766  
 110  0.000000020983515  
 111  0.000000013425003  
 112  0.000000008845443  
 113  0.000000006826425  
 114  0.000000005111751  
 115  0.000000003635845  
 116  0.000000002882004  
 117  0.000000002361395  
 118  0.000000001938883  
 119  0.000000001668983  
 120  0.000000001506272  
 121  0.000000001384114  
 122  0.000000001270513  
 123  0.000000001188147  
 124  0.000000001121991  
 125  0.000000001059130  
 126  0.000000000992147  


==> M1_H1_PR.txt <==
0 1.049187780956811
1 0.689324682939461
2 0.572753138307693
3 0.513491001033089
4 0.464047292168840
5 0.437847966906995
6 0.422047121986800
7 0.415415791820394
8 0.410449180495730
9 0.408032228426224
10 0.400591599062735
11 0.392254963930822
12 0.386287400983392
13 0.378775012754225
14 0.374982063097770
15 0.370525819302168
16 0.366287990868494
17 0.361940465655453
18 0.356972396463083
19 0.353544706503592
20 0.350492355376643
21 0.347703155457200
22 0.344797216219372
23 0.342886983831244
24 0.337619634548316
25 0.335088144517143
26 0.331208418884242
27 0.326119313839992
28 0.320209430230271
29 0.314751003304278
30 0.305849198320085
31 0.300781408099369
32 0.295959046454015
33 0.282523488927351
34 0.277526720403363
35 0.269090933843104
36 0.263661712518885
37 0.257055740715948
38 0.250844275847753
39 0.243639923039013
40 0.239432719063749
41 0.232674362925966
42 0.228979007117937
43 0.224480022656162
44 0.219400545379292
45 0.215679097948209
46 0.210156618135260
47 0.207071799578757
48 0.203247270129143
49 0.198868131421376
50 0.196955673645078
51 0.193829758154959
52 0.190690659104002
53 0.188868623647244
54 0.185696752691087
55 0.183202932969054
56 0.180810027651823
57 0.178553359172457
58 0.176049114577348
59 0.173762784475687
60 0.170622085787003
61 0.167946658785399
62 0.164722504238125
63 0.161320720605066
64 0.158083486433720
65 0.155128904736081
66 0.150756888273913
67 0.148139531302743
68 0.143244528112133
69 0.140570196049473
70 0.136319911970698
71 0.131538831406932
72 0.128817450156556
73 0.123672573523429
74 0.120627848324675
75 0.117337940780745
76 0.113813888263889
77 0.110838034859055
78 0.107836960515978
79 0.104648070664761
80 0.102483653477801
81 0.099488786306978
82 0.097577784929082
83 0.094948957444335
84 0.093045516201104
85 0.091040120269535
86 0.088606267804782
87 0.086891854007122
88 0.084693982570311
89 0.082840849211498
90 0.080689439371203
91 0.079294085796894
92 0.077444135671416
93 0.075785270710284
94 0.074090677687497
95 0.072628055353372
96 0.070845261980016
97 0.069346137504371
98 0.067697982558410
99 0.065791302488179
100 0.064449139089653
101 0.062203990866834
102 0.060819149452051
103 0.058878018931618
104 0.057426207268795
105 0.055435302637416
106 0.053708287634934
107 0.051917441538414
108 0.050064970900689
109 0.048107015489981
110 0.046381046250781
111 0.044623113159552
112 0.042533196147860
113 0.041179322233301
114 0.039171234415357
115 0.037676422434804
116 0.035992995449589
117 0.034492386896167
118 0.032926119739476
119 0.031549325121103
120 0.029987099445587
121 0.028751955078000
122 0.027247831445266
123 0.026278762274421
124 0.024723626356982
125 0.023808533691428
126 0.022743654732282
127 0.021559789201607
128 0.020773412469296
129 0.019583144465030
130 0.018873042430491
131 0.017853468038989
132 0.017201911117473
133 0.016477337752391
134 0.015768065509376
135 0.015164715369793
136 0.014669669772721
137 0.014050951089876
138 0.013681775036527
139 0.013152181078601
140 0.012747092183568
141 0.012404010396707
142 0.011948269402102
143 0.011668640841746
144 0.011275216204553
145 0.011042516656963
146 0.010685103690227
147 0.010458925115736
148 0.010199340286267
149 0.009967592971126
150 0.009733854102680
151 0.009544379045304
152 0.009339150935195
153 0.009160403270620
154 0.008991842927058
155 0.008826556954051
156 0.008681533620896
157 0.008524431724422
158 0.008380003677685
159 0.008234786371247
160 0.008100387404491
161 0.007962799198431
162 0.007831761098221
163 0.007697679753877
164 0.007591364847225
165 0.007417307616190
166 0.007319998439792
167 0.007161748795324
168 0.007051920522523
169 0.006926369199557
170 0.006798553988070
171 0.006690362555754
172 0.006565012092539
173 0.006450337239264
174 0.006357959497746
175 0.006239861566681
176 0.006149585873344
177 0.006058356166286
178 0.005951034525105
179 0.005888984188305
180 0.005768157250035
181 0.005712940599162
182 0.005617834273047
183 0.005555763845623
184 0.005481093622049
185 0.005409709271813
186 0.005352387404966
187 0.005271096864495
188 0.005216613116070
189 0.005152191010237
190 0.005092728230999
191 0.005038110716922
192 0.004984987155294
193 0.004927410705291
194 0.004886244658784
195 0.004821778334439
196 0.004783243670198
197 0.004725107467409
198 0.004682328347434
199 0.004635240206041
200 0.004587057251535
201 0.004546136265773
202 0.004497029341590
203 0.004452571579937
204 0.004412144500194
205 0.004367702141328
206 0.004325688355617
207 0.004289373218711
208 0.004244249330985
209 0.004210067141589
210 0.004168579908701
211 0.004135060247022
212 0.004098765992594
213 0.004066561541744
214 0.004027459627653
215 0.004000490951590
216 0.003960517681988
217 0.003934918286179
218 0.003896088041599
219 0.003871231124533
220 0.003843293520855
221 0.003813006606672
222 0.003791855394629
223 0.003759779166646
224 0.003739978173830
225 0.003712555343396
226 0.003692417252593
227 0.003670512163311
228 0.003650883993860
229 0.003630874193517
230 0.003615033305560
231 0.003597308613511
232 0.003583447013665
233 0.003565742487002
234 0.003553995402219
235 0.003540617166780
236 0.003526256881139
237 0.003516065187994
238 0.003500443886788
239 0.003491402818060
240 0.003477085194303
241 0.003467506529142
242 0.003455523370085
243 0.003444281656966
244 0.003433365874853
245 0.003421893888317
246 0.003410565318678
247 0.003401108429943
248 0.003387306544360
249 0.003378760473176
250 0.003366111089821
251 0.003356477466615
252 0.003345480943966
253 0.003335620516791
254 0.003325668574699
255 0.003313244897332
256 0.003304505749652
257 0.003292652395982
258 0.003283571193403
259 0.003272541482733
260 0.003263542058856
261 0.003252260642898
262 0.003244121832651
263 0.003233814069107
264 0.003226205208145
265 0.003216611861672
266 0.003209181541634
267 0.003200713318080
268 0.003193556790683
269 0.003186398938381
270 0.003178857014239
271 0.003172950254623
272 0.003167087430601
273 0.003161820994399
274 0.003155320314356
275 0.003151515695546
276 0.003145211113007
277 0.003141453046533
278 0.003136569202517
279 0.003132396648250
280 0.003128528602720
281 0.003124202750918
282 0.003120813014272
283 0.003117003316672
284 0.003113379950592
285 0.003110403053185
286 0.003106584203627
287 0.003104146306912
288 0.003101169541841
289 0.003098162295953
290 0.003096012384549
291 0.003092885812860
292 0.003090992420165
293 0.003087996519122
294 0.003086207336227
295 0.003083902434643
296 0.003081637772954
297 0.003079834382600
298 0.003077732926685
299 0.003075853928026
300 0.003074280119720
301 0.003072200964206
302 0.003070825815230
303 0.003069204795203
304 0.003067563753679
305 0.003066415427737
306 0.003064724504586
307 0.003063761597780
308 0.003062148402333
309 0.003061250842998
310 0.003060022869968
311 0.003059001290325
312 0.003057954702974
313 0.003057088244416
314 0.003056039155531
315 0.003055279589688
316 0.003054455168335
317 0.003053632266265
318 0.003052966611863
319 0.003052168370966
320 0.003051521998562
321 0.003050837712766
322 0.003050151813951
323 0.003049546852662
324 0.003048992080270
325 0.003048460669736
326 0.003048006486980
327 0.003047427009720
328 0.003047073090622
329 0.003046514546383
330 0.003046140925794
331 0.003045720562498
332 0.003045331715849
333 0.003044980856969
334 0.003044595203525
335 0.003044296842217
336 0.003043947231557
337 0.003043620418564
338 0.003043330854737
339 0.003043027941321
340 0.003042724731300
341 0.003042487360932
342 0.003042124412509
343 0.003041953748319
344 0.003041618476384
345 0.003041444121627
346 0.003041185210563
347 0.003041000893431
348 0.003040820280269
349 0.003040599012337
350 0.003040450758423
351 0.003040251861760
352 0.003040081445339
353 0.003039927633572
354 0.003039768537804
355 0.003039620670829
356 0.003039489106540
357 0.003039333737356
358 0.003039221299451
359 0.003039066749123
360 0.003038958343956
361 0.003038818633453
362 0.003038719072311
363 0.003038599442940
364 0.003038490431625
365 0.003038387017328
366 0.003038291915223
367 0.003038203319032
368 0.003038122954237
369 0.003038050903948
370 0.003037983091366
371 0.003037920578996
372 0.003037859769438
373 0.003037808971546
374 0.003037750507444
375 0.003037706081612
376 0.003037652877221
377 0.003037616240604
378 0.003037567835186
379 0.003037533800443
380 0.003037491062055
381 0.003037459631640
382 0.003037420128414
383 0.003037387294855
384 0.003037358926759
385 0.003037321443207
386 0.003037297835727
387 0.003037260796638
388 0.003037237499736
389 0.003037205527763
390 0.003037179448140
391 0.003037151111159
392 0.003037126279745
393 0.003037099077237
394 0.003037074514473
395 0.003037046260469
396 0.003037026604156
397 0.003036995949147
398 0.003036975220268
399 0.003036951697162
400 0.003036927457176
401 0.003036906815449
402 0.003036879370935
403 0.003036860893244
404 0.003036833694909
405 0.003036814956870
406 0.003036794711090
407 0.003036774062350
408 0.003036756816118
409 0.003036738490035
410 0.003036718364781
411 0.003036705717896
412 0.003036683305397
413 0.003036671518922
414 0.003036653576364
415 0.003036641231551
416 0.003036626736495
417 0.003036612110513
418 0.003036601696379
419 0.003036587606231
420 0.003036577216855
421 0.003036565966482
422 0.003036555708361
423 0.003036544156155
424 0.003036535645354
425 0.003036524499068
426 0.003036516922480
427 0.003036507145103
428 0.003036499610577
429 0.003036490741823
430 0.003036483095629
431 0.003036474786239
432 0.003036466257293
433 0.003036458438995
434 0.003036450440645
435 0.003036442389365
436 0.003036434769058
437 0.003036428412676
438 0.003036419401790
439 0.003036413772174
440 0.003036405055171
441 0.003036399057680
442 0.003036391300142
443 0.003036384526082
444 0.003036378098026
445 0.003036370680129
446 0.003036364230656
447 0.003036358240306
448 0.003036350403267
449 0.003036345677349
450 0.003036337176169
451 0.003036332273831
452 0.003036326496127
453 0.003036319877988
454 0.003036315485288
455 0.003036308656276
456 0.003036304869830
457 0.003036298582092
458 0.003036294241839
459 0.003036289669621
460 0.003036284955371
461 0.003036280611150
462 0.003036276998400
463 0.003036272247736
464 0.003036269349660
465 0.003036265197854
466 0.003036261985035
467 0.003036258806082
468 0.003036255140891
469 0.003036252230612
470 0.003036248431296
471 0.003036245842208
472 0.003036241879410
473 0.003036239194855
474 0.003036236112066
475 0.003036233392945
476 0.003036230207215
477 0.003036227495426
478 0.003036224498277
479 0.003036221691521
480 0.003036218926143
481 0.003036216297254
482 0.003036213682279
483 0.003036211077397
484 0.003036208665662
485 0.003036206008285
486 0.003036203683854
487 0.003036201300466
488 0.003036199056702
489 0.003036196741268
490 0.003036195021640
491 0.003036192291372
492 0.003036190702758
493 0.003036188406390
494 0.003036186840339
495 0.003036184915491
496 0.003036183431471
497 0.003036181898553
498 0.003036180328013
499 0.003036178982869
500 0.003036177670641
501 0.003036176243191
502 0.003036175089659
503 0.003036173956023
504 0.003036172781854
505 0.003036171941504
506 0.003036170723919
507 0.003036170020901
508 0.003036168918307
509 0.003036168291041
510 0.003036167275768
511 0.003036166602360
512 0.003036165911537
513 0.003036165033938
514 0.003036164422894
515 0.003036163606132
516 0.003036162948390
517 0.003036162251017
518 0.003036161553099
519 0.003036160948843
520 0.003036160258938
521 0.003036159563879
522 0.003036159021851
523 0.003036158226358
524 0.003036157700201
525 0.003036156911553
526 0.003036156309912
527 0.003036155649961
528 0.003036154963540
529 0.003036154267229
530 0.003036153580558
531 0.003036152932572
532 0.003036152273930
533 0.003036151659608
534 0.003036151041580
535 0.003036150451699
536 0.003036149802645
537 0.003036149306294
538 0.003036148674055
539 0.003036148236820
540 0.003036147611895
541 0.003036147210148
542 0.003036146703935
543 0.003036146302487
544 0.003036145807158
545 0.003036145447798
546 0.003036145008643
547 0.003036144662845
548 0.003036144290013
549 0.003036143912748
550 0.003036143636238
551 0.003036143211044
552 0.003036142954511
553 0.003036142582525
554 0.003036142271803
555 0.003036141969448
556 0.003036141625285
557 0.003036141324634
558 0.003036141046660
559 0.003036140665186
560 0.003036140434507
561 0.003036140044404
562 0.003036139757810
563 0.003036139426703
564 0.003036139070524
565 0.003036138784438
566 0.003036138335418
567 0.003036138030398
568 0.003036137625998
569 0.003036137213924
570 0.003036136821942
571 0.003036136361375
572 0.003036135893657
573 0.003036135452529
574 0.003036134841653
575 0.003036134424056
576 0.003036133667109
577 0.003036133204696
578 0.003036132396468
579 0.003036131836043
580 0.003036131159488
581 0.003036130280507
582 0.003036129633261
583 0.003036128731324
584 0.003036127957360
585 0.003036127027800
586 0.003036126209031
587 0.003036125197488
588 0.003036124325356
589 0.003036123165992
590 0.003036122307171
591 0.003036121029939
592 0.003036120090341
593 0.003036118766952
594 0.003036117743487
595 0.003036116508956
596 0.003036115325156
597 0.003036113975767
598 0.003036112714053
599 0.003036111380723
600 0.003036109907017
601 0.003036108717628
602 0.003036107289272
603 0.003036105914007
604 0.003036104410445
605 0.003036103026064
606 0.003036101317334
607 0.003036099855417
608 0.003036097937196
609 0.003036096319116
610 0.003036094329842
611 0.003036092605498
612 0.003036090285962
613 0.003036088260833
614 0.003036085830688
615 0.003036083362487
616 0.003036080815789
617 0.003036077849524
618 0.003036075254233
619 0.003036070955290
620 0.003036068210030
621 0.003036063522406
622 0.003036059357089
623 0.003036054196687
624 0.003036049009561
625 0.003036042403520
626 0.003036035938162
627 0.003036026889893
628 0.003036018560193
629 0.003036005597973
630 0.003035994705554
631 0.003035979194456
632 0.003035960566965
633 0.003035943190909
634 0.003035905889802
635 0.003035880814123
636 0.003035830385493
637 0.003035784984922
638 0.003035716365219
639 0.003035634192425
640 0.003035543494182
641 0.003035406195353
642 0.003035246797650
643 0.003035095385407
644 0.003034800786792
645 0.003034620560908
646 0.003034239232025
647 0.003033980467476
648 0.003033490999819
649 0.003033114583383
650 0.003032503597469
651 0.003031757584841
652 0.003031344478121
653 0.003030371573994
654 0.003029789708473
655 0.003028979843341
656 0.003028004071957
657 0.003027118338679
658 0.003026181813503
659 0.003024821143632
660 0.003023784257125
661 0.003022012510668
662 0.003020747121142
663 0.003018908913682
664 0.003017306996319
665 0.003015441257116
666 0.003013327476394
667 0.003011041147050
668 0.003008645392268
669 0.003006209334298
670 0.003003066975261
671 0.003000624307959
672 0.002996632261439
673 0.002993364598685
674 0.002989280674816
675 0.002986248219672
676 0.002981382621405
677 0.002977329782560
678 0.002973535518597
679 0.002967420863326
680 0.002964135174160
681 0.002957987369133
682 0.002953197015637
683 0.002947651748452
684 0.002942723211733
685 0.002935643824745
686 0.002930650092715
687 0.002924300268857
688 0.002916786222963
689 0.002911350991621
690 0.002904067513053
691 0.002896546324191
692 0.002890204749038
693 0.002883388162804
694 0.002874132409675
695 0.002868187140764
696 0.002858953130860
697 0.002851923424401
698 0.002842810053567
699 0.002835072641904
700 0.002827034375323
701 0.002817507156589
702 0.002810575745117
703 0.002800691371990
704 0.002793744679500
705 0.002784454874488
706 0.002776621019972
707 0.002768070766809
708 0.002758764034592
709 0.002751582197464
710 0.002742256322508
711 0.002734207816065
712 0.002726633399413
713 0.002718479383945
714 0.002709024058297
715 0.002702567440252
716 0.002693840785109
717 0.002685885615830
718 0.002677822117346
719 0.002670648157320
720 0.002661222074297
721 0.002655249196841
722 0.002646145979321
723 0.002637315476519
724 0.002631477571227
725 0.002621797841908
726 0.002616114426498
727 0.002608042059826
728 0.002600397507841
729 0.002594965317529
730 0.002585429165262
731 0.002580269931076
732 0.002573148201493
733 0.002566275940709
734 0.002560008513472
735 0.002554095565249
736 0.002546790239155
737 0.002540984882059
738 0.002534493973286
739 0.002528500916825
740 0.002521679000110
741 0.002516497191672
742 0.002509473357853
743 0.002503194718686
744 0.002497415766029
745 0.002490754136950
746 0.002484018140613
747 0.002476579490136
748 0.002471575223834
749 0.002463092493976
750 0.002456497932311
751 0.002448458813899
752 0.002442859450791
753 0.002436156006413
754 0.002425270384235
755 0.002420734420864
756 0.002411412751155
757 0.002401898628125
758 0.002392850688142
759 0.002386097746852
760 0.002377101459278
761 0.002363288291700
762 0.002353128573309
763 0.002340962381867
764 0.002326716704213
765 0.002316418394304
766 0.002309056388924
767 0.002291072019194
768 0.002277247133877
769 0.002263995765373
770 0.002251010912800
771 0.002237417969067
772 0.002222539692366
773 0.002196196768040
774 0.002180118765030
775 0.002168972877069
776 0.002150057132668
777 0.002124298800397
778 0.002096902334677
779 0.002079988488567
780 0.002060916879731
781 0.002040886000386
782 0.002009346946477
783 0.001981530915158
784 0.001959113612291
785 0.001945509363181
786 0.001930354723336
787 0.001889718270780
788 0.001854607351965
789 0.001824971285727
790 0.001810816775955
791 0.001795263817879
792 0.001767516079542
793 0.001727054744473
794 0.001698884995992
795 0.001664375679889
796 0.001642168167546
797 0.001618493812524
798 0.001604692559623
799 0.001580049283338
800 0.001546964425720
801 0.001512107329904
802 0.001486782007034
803 0.001456310829773
804 0.001431291330841
805 0.001411067586826
806 0.001394501583799
807 0.001377837186702
808 0.001351691957359
809 0.001327165281653
810 0.001303222114130
811 0.001272804506654
812 0.001254029570088
813 0.001241997355821
814 0.001228138539497
815 0.001213469343821
816 0.001201802337599
817 0.001186907428716
818 0.001171224899180
819 0.001151172423043
820 0.001134490622927
821 0.001116660177331
822 0.001097616242157
823 0.001086967503372
824 0.001078987706010
825 0.001065577725294
826 0.001058235760981
827 0.001051825289173
828 0.001038749121472
829 0.001027161136901
830 0.001018637165683
831 0.001006596033758
832 0.000995272564804
833 0.000986100402695
834 0.000978065180767
835 0.000969658090348
836 0.000961238266096
837 0.000955760302772
838 0.000949478539884
839 0.000942184973987
840 0.000935456263587
841 0.000930803014632
842 0.000922891114429
843 0.000915830157432
844 0.000910557282268
845 0.000905237008269
846 0.000898412217236
847 0.000892974948669
848 0.000887797378774
849 0.000884191662921
850 0.000880097884268
851 0.000875016589819
852 0.000871366774073
853 0.000866904463692
854 0.000862536146796
855 0.000858855378092
856 0.000854986201983
857 0.000850491444437
858 0.000845730370711
859 0.000842204163753
860 0.000838881004060
861 0.000835167202956
862 0.000830761453473
863 0.000828417622721
864 0.000825676586286
865 0.000821098362347
866 0.000817255235831
867 0.000814422512176
868 0.000810058145368
869 0.000805860762742
870 0.000802851775589
871 0.000799639074815
872 0.000795816492621
873 0.000791382719951
874 0.000788449617936
875 0.000785681666362
876 0.000781251217983
877 0.000777504571288
878 0.000774713787996
879 0.000770826783719
880 0.000767361208222
881 0.000763740700203
882 0.000760935947817
883 0.000757742313718
884 0.000753760689311
885 0.000749908750885
886 0.000747563893571
887 0.000744630201895
888 0.000741682694616
889 0.000738924099217
890 0.000736077915929
891 0.000733172007408
892 0.000730618566443
893 0.000728136194760
894 0.000725867799678
895 0.000723179357276
896 0.000720447671462
897 0.000718384454353
898 0.000715887200797
899 0.000713405995623
900 0.000711612226586
901 0.000708654786338
902 0.000705615323179
903 0.000703747267820
904 0.000701621771688
905 0.000699071120791
906 0.000695623831168
907 0.000693332523760
908 0.000690639507976
909 0.000687241795009
910 0.000684016921636
911 0.000681600758011
912 0.000678293172192
913 0.000674057498420
914 0.000671115966610
915 0.000667644201058
916 0.000662034574655
917 0.000658514073838
918 0.000654605833175
919 0.000650186498638
920 0.000645800587304
921 0.000640950969028
922 0.000635923287048
923 0.000631310200058
924 0.000625826177443
925 0.000621664009167
926 0.000617034530078
927 0.000610622124104
928 0.000605844124936
929 0.000601773611683
930 0.000596719032632
931 0.000591010470394
932 0.000586104705416
933 0.000580991018427
934 0.000576302703619
935 0.000570911635277
936 0.000566071860565
937 0.000561239949232
938 0.000555744271176
939 0.000550278502475
940 0.000546941129518
941 0.000541588940635
942 0.000536689899351
943 0.000531224803622
944 0.000526726710079
945 0.000521578964060
946 0.000516393603459
947 0.000512067672809
948 0.000507648160263
949 0.000501952552039
950 0.000495479325217
951 0.000491941422207
952 0.000486810050731
953 0.000479486668177
954 0.000475033716274
955 0.000471174063412
956 0.000464916192916
957 0.000459502334965
958 0.000454871616995
959 0.000449699982404
960 0.000445074793028
961 0.000439500556053
962 0.000435110017305
963 0.000430387002126
964 0.000424405764432
965 0.000420844620186
966 0.000415946411699
967 0.000410955167281
968 0.000406775800228
969 0.000403433346325
970 0.000398862015317
971 0.000394767734158
972 0.000391462442746
973 0.000388632683828
974 0.000384637560671
975 0.000380145935152
976 0.000377277469302
977 0.000374929125477
978 0.000371709190376
979 0.000368286045357
980 0.000365807824704
981 0.000362646363236
982 0.000360164102205
983 0.000357451361587
984 0.000355222687745
985 0.000353113858846
986 0.000350362912283
987 0.000347880935252
988 0.000346551539317
989 0.000344121109434
990 0.000341962048565
991 0.000340477970285
992 0.000338583116428
993 0.000336463265603
994 0.000334793362283
995 0.000333302132717
996 0.000331728116496
997 0.000329896597667
998 0.000328410705418
999 0.000327145417427
1000 0.000325466279707
1001 0.000324044122665
1002 0.000322889239945
1003 0.000321442262689
1004 0.000319604893654
1005 0.000318431072238
1006 0.000317347184596
1007 0.000316049132617
1008 0.000314525225703
1009 0.000313199380356
1010 0.000312125740504
1011 0.000310838446168
1012 0.000309402142729
1013 0.000308463454554
1014 0.000307342077990
1015 0.000305976869138
1016 0.000304696092468
1017 0.000303452347399
1018 0.000302176135742
1019 0.000301069856365
1020 0.000299619413455
1021 0.000298571036052
1022 0.000297555582433
1023 0.000296193690720
1024 0.000294943264096
1025 0.000294037996075
1026 0.000292738157883
1027 0.000291224839065
1028 0.000290377238568
1029 0.000289384933407
1030 0.000288160077649
1031 0.000286993145579
1032 0.000286004492838
1033 0.000285076896106
1034 0.000283903131196
1035 0.000282809748891
1036 0.000282079996080
1037 0.000280890537959
1038 0.000279891672765
1039 0.000279160186280
1040 0.000278388459016
1041 0.000277182660337
1042 0.000276303705494
1043 0.000275505925933
1044 0.000274558838003
1045 0.000273617394598
1046 0.000272684068193
1047 0.000271924712730
1048 0.000271066743227
1049 0.000270074147375
1050 0.000269290832681
1051 0.000268580192364
1052 0.000267469216569
1053 0.000266636587265
1054 0.000265882779749
1055 0.000264870953552
1056 0.000264033715983
1057 0.000263102186852
1058 0.000262323604045
1059 0.000261588047231
1060 0.000260314795833
1061 0.000259626083007
1062 0.000258866837213
1063 0.000257850497716
1064 0.000256866090366
1065 0.000256239815124
1066 0.000255367272055
1067 0.000254337531191
1068 0.000253504073120
1069 0.000252675577212
1070 0.000252002356084
1071 0.000250936605793
1072 0.000250140135222
1073 0.000249347503973
1074 0.000248367801284
1075 0.000247576900351
1076 0.000246993029557
1077 0.000245815158871
1078 0.000244933019279
1079 0.000244294747588
1080 0.000243491040012
1081 0.000242449279846
1082 0.000241574213939
1083 0.000240834739850
1084 0.000239777084656
1085 0.000238709320652
1086 0.000237881312390
1087 0.000237107404183
1088 0.000235843955322
1089 0.000234529831048
1090 0.000233715374478
1091 0.000232656081945
1092 0.000231121425544
1093 0.000230117293739
1094 0.000229116335891
1095 0.000227576962135
1096 0.000226146966094
1097 0.000224856006225
1098 0.000223521755029
1099 0.000222045788320
1100 0.000220229803514
1101 0.000219018366843
1102 0.000217171522050
1103 0.000215274262560
1104 0.000213702685183
1105 0.000212373670485
1106 0.000210615460280
1107 0.000208518200154
1108 0.000206253855142
1109 0.000204508013231
1110 0.000202617461087
1111 0.000199770899394
1112 0.000197666954922
1113 0.000196089538707
1114 0.000193527497698
1115 0.000190560392050
1116 0.000188692973173
1117 0.000186030691272
1118 0.000183298289646
1119 0.000180810114748
1120 0.000178374995111
1121 0.000175428478611
1122 0.000172836268650
1123 0.000169849987565
1124 0.000167776847601
1125 0.000164712783644
1126 0.000161642566991
1127 0.000159285170708
1128 0.000156275882061
1129 0.000153535512928
1130 0.000151013409878
1131 0.000148554038427
1132 0.000144943750923
1133 0.000141828516910
1134 0.000139383660857
1135 0.000137410046606
1136 0.000135039461521
1137 0.000131721075983
1138 0.000129556439300
1139 0.000127132326420
1140 0.000124389738040
1141 0.000122369548855
1142 0.000120183436273
1143 0.000118147050995
1144 0.000115736212963
1145 0.000113446640100
1146 0.000111499493973
1147 0.000109857149690
1148 0.000107708339925
1149 0.000106442425755
1150 0.000105161445008
1151 0.000103065597987
1152 0.000101701645660
1153 0.000100702735672
1154 0.000099302596336
1155 0.000097883632866
1156 0.000096981975919
1157 0.000095930625265
1158 0.000094721337382
1159 0.000093763903735
1160 0.000092941697792
1161 0.000092137812987
1162 0.000091115150961
1163 0.000090194551472
1164 0.000089653892549
1165 0.000088711381606
1166 0.000087954346354
1167 0.000087286677216
1168 0.000086658452227
1169 0.000086026992538
1170 0.000085209123321
1171 0.000084550333532
1172 0.000084116338245
1173 0.000083528310337
1174 0.000082848053029
1175 0.000082389569336
1176 0.000081892849805
1177 0.000081417229108
1178 0.000080911606704
1179 0.000080428519113
1180 0.000080092881832
1181 0.000079612900739
1182 0.000079132096976
1183 0.000078874102198
1184 0.000078554292053
1185 0.000078097578399
1186 0.000077723805667
1187 0.000077492735314
1188 0.000077127822297
1189 0.000076791555125
1190 0.000076452715595
1191 0.000076170325452
1192 0.000075856107940
1193 0.000075480973732
1194 0.000075208652724
1195 0.000074925064542
1196 0.000074543237926
1197 0.000074171155059
1198 0.000073890588750
1199 0.000073544941499
1200 0.000073207564924
1201 0.000072800476601
1202 0.000072525950646
1203 0.000072225457743
1204 0.000071797745708
1205 0.000071420147891
1206 0.000071169146592
1207 0.000070810503864
1208 0.000070470629921
1209 0.000070178570281
1210 0.000069874999092
1211 0.000069507737014
1212 0.000069141362836
1213 0.000068868873043
1214 0.000068607635009
1215 0.000068296661718
1216 0.000067880952964
1217 0.000067662516956
1218 0.000067357881287
1219 0.000066983872201
1220 0.000066706839130
1221 0.000066448559529
1222 0.000066078719984
1223 0.000065795661424
1224 0.000065503247120
1225 0.000065159369971
1226 0.000064770437408
1227 0.000064472698973
1228 0.000064217686864
1229 0.000063890954719
1230 0.000063487323570
1231 0.000063134182429
1232 0.000062894946116
1233 0.000062509496720
1234 0.000062207145212
1235 0.000061863570725
1236 0.000061475343439
1237 0.000061139199282
1238 0.000060772504031
1239 0.000060429602940
1240 0.000060165518270
1241 0.000059747522303
1242 0.000059298696337
1243 0.000059019272411
1244 0.000058687070219
1245 0.000058321619470
1246 0.000057996034435
1247 0.000057639096833
1248 0.000057273817587
1249 0.000056785135281
1250 0.000056440155400
1251 0.000056213900253
1252 0.000055822000983
1253 0.000055357204936
1254 0.000055028309730
1255 0.000054748179250
1256 0.000054296567148
1257 0.000053971059062
1258 0.000053653234800
1259 0.000053275863256
1260 0.000052883203830
1261 0.000052478522283
1262 0.000052184766812
1263 0.000051790321562
1264 0.000051338687185
1265 0.000051029703890
1266 0.000050651659874
1267 0.000050166848647
1268 0.000049780294824
1269 0.000049417191590
1270 0.000049003298237
1271 0.000048581218926
1272 0.000048088200497
1273 0.000047696514510
1274 0.000047334090438
1275 0.000046763388059
1276 0.000046313209750
1277 0.000045911774752
1278 0.000045433364550
1279 0.000044917098948
1280 0.000044484434317
1281 0.000044094305768
1282 0.000043588614010
1283 0.000043020185009
1284 0.000042573500625
1285 0.000042218697281
1286 0.000041632291062
1287 0.000041108902100
1288 0.000040712582641
1289 0.000040098815238
1290 0.000039553954889
1291 0.000038975908371
1292 0.000038552772399
1293 0.000038171820592
1294 0.000037607691466
1295 0.000036982200866
1296 0.000036538183882
1297 0.000036017959296
1298 0.000035427207925
1299 0.000034969656538
1300 0.000034470762699
1301 0.000034003869271
1302 0.000033408238783
1303 0.000032875310187
1304 0.000032502489720
1305 0.000032032647121
1306 0.000031473435336
1307 0.000031116286839
1308 0.000030780874909
1309 0.000030217289608
1310 0.000029730272754
1311 0.000029473657115
1312 0.000029089205661
1313 0.000028636505920
1314 0.000028233084248
1315 0.000027949484531
1316 0.000027671103191
1317 0.000027246938672
1318 0.000026936428994
1319 0.000026705432479
1320 0.000026407038725
1321 0.000026138204441
1322 0.000025898960696
1323 0.000025616626544
1324 0.000025403647492
1325 0.000025175878821
1326 0.000024949795805
1327 0.000024770846700
1328 0.000024574339443
1329 0.000024385155803
1330 0.000024257595677
1331 0.000024108071386
1332 0.000023962447764
1333 0.000023815141178
1334 0.000023695594468
1335 0.000023564462666
1336 0.000023452810060
1337 0.000023336918126
1338 0.000023235735334
1339 0.000023138618054
1340 0.000023009498701
1341 0.000022936335241
1342 0.000022867127969
1343 0.000022756046635
1344 0.000022661202205
1345 0.000022592455557
1346 0.000022493842569
1347 0.000022415429641
1348 0.000022333575368
1349 0.000022265061369
1350 0.000022179755823
1351 0.000022084498608
1352 0.000022011124595
1353 0.000021952033238
1354 0.000021877403666
1355 0.000021800251413
1356 0.000021731865998
1357 0.000021656587890
1358 0.000021594959756
1359 0.000021511330663
1360 0.000021450577520
1361 0.000021391080681
1362 0.000021318688070
1363 0.000021247480386
1364 0.000021202337554
1365 0.000021133940173
1366 0.000021058089465
1367 0.000021005849647
1368 0.000020949004473
1369 0.000020879988056
1370 0.000020811779227
1371 0.000020746047110
1372 0.000020691948103
1373 0.000020609451630
1374 0.000020532384859
1375 0.000020484401954
1376 0.000020412758887
1377 0.000020325889394
1378 0.000020254398570
1379 0.000020198259053
1380 0.000020100339748
1381 0.000020018965501
1382 0.000019931110415
1383 0.000019857940190
1384 0.000019783141448
1385 0.000019698521074
1386 0.000019620837994
1387 0.000019542430086
1388 0.000019446269480
1389 0.000019371866609
1390 0.000019294931516
1391 0.000019212751841
1392 0.000019140528757
1393 0.000019048803156
1394 0.000018976257764
1395 0.000018920439822
1396 0.000018826522101
1397 0.000018746895600
1398 0.000018699014702
1399 0.000018607872763
1400 0.000018541174503
1401 0.000018469518981
1402 0.000018409204275
1403 0.000018326188157
1404 0.000018253247724
1405 0.000018194234091
1406 0.000018129362617
1407 0.000018037070200
1408 0.000017961887633
1409 0.000017913102001
1410 0.000017838145235
1411 0.000017752837297
1412 0.000017684057998
1413 0.000017622112855
1414 0.000017538277080
1415 0.000017459193489
1416 0.000017387726318
1417 0.000017329763180
1418 0.000017250656942
1419 0.000017155227342
1420 0.000017089688168
1421 0.000017031885251
1422 0.000016938355659
1423 0.000016862115713
1424 0.000016782474598
1425 0.000016706792258
1426 0.000016618220215
1427 0.000016510592241
1428 0.000016442970025
1429 0.000016369053903
1430 0.000016251340621
1431 0.000016142714072
1432 0.000016068563089
1433 0.000015959968238
1434 0.000015849648995
1435 0.000015755143383
1436 0.000015643906216
1437 0.000015507217566
1438 0.000015386401635
1439 0.000015273670786
1440 0.000015174839479
1441 0.000015036461859
1442 0.000014898215962
1443 0.000014781341020
1444 0.000014666368668
1445 0.000014522611777
1446 0.000014393942176
1447 0.000014252423976
1448 0.000014131561152
1449 0.000013997860544
1450 0.000013838416210
1451 0.000013737255089
1452 0.000013614379542
1453 0.000013439567321
1454 0.000013313720279
1455 0.000013214952984
1456 0.000013044024961
1457 0.000012895750623
1458 0.000012774486717
1459 0.000012631580635
1460 0.000012479885168
1461 0.000012339246465
1462 0.000012203360496
1463 0.000012069853665
1464 0.000011861150817
1465 0.000011726841099
1466 0.000011604207751
1467 0.000011388957948
1468 0.000011256816767
1469 0.000011132451088
1470 0.000010973109941
1471 0.000010795514689
1472 0.000010639066527
1473 0.000010508252303
1474 0.000010339922530
1475 0.000010155286249
1476 0.000010041655660
1477 0.000009930792008
1478 0.000009766264912
1479 0.000009623407759
1480 0.000009511286670
1481 0.000009341091089
1482 0.000009231305389
1483 0.000009107863325
1484 0.000008966168090
1485 0.000008853834895
1486 0.000008741059519
1487 0.000008618974042
1488 0.000008501580616
1489 0.000008396765084
1490 0.000008281737890
1491 0.000008202928842
1492 0.000008092164471
1493 0.000007980591415
1494 0.000007893653003
1495 0.000007815153875
1496 0.000007707005524
1497 0.000007616304424
1498 0.000007538660445
1499 0.000007455696797
1500 0.000007373143838
1501 0.000007286707086
1502 0.000007235586477
1503 0.000007167447317
1504 0.000007078342483
1505 0.000007020217110
1506 0.000006970609851
1507 0.000006894343296
1508 0.000006838434888
1509 0.000006786384153
1510 0.000006730732431
1511 0.000006679689470
1512 0.000006627241376
1513 0.000006590961486
1514 0.000006549488773
1515 0.000006495399918
1516 0.000006451891009
1517 0.000006419291648
1518 0.000006368788852
1519 0.000006332833015
1520 0.000006306329962
1521 0.000006262969147
1522 0.000006227645454
1523 0.000006197163018
1524 0.000006163391339
1525 0.000006129560880
1526 0.000006095929261
1527 0.000006068145277
1528 0.000006035286408
1529 0.000006005107932
1530 0.000005975170222
1531 0.000005950337755
1532 0.000005925589613
1533 0.000005896189340
1534 0.000005870608786
1535 0.000005840888433
1536 0.000005811288100
1537 0.000005789897280
1538 0.000005767954962
1539 0.000005741533046
1540 0.000005717458033
1541 0.000005691059498
1542 0.000005671227246
1543 0.000005647816657
1544 0.000005620580007
1545 0.000005596789247
1546 0.000005577264973
1547 0.000005550484898
1548 0.000005524916275
1549 0.000005505060478
1550 0.000005477442041
1551 0.000005455901514
1552 0.000005427729965
1553 0.000005404999104
1554 0.000005382447928
1555 0.000005350430466
1556 0.000005323615025
1557 0.000005302223831
1558 0.000005274008378
1559 0.000005246355880
1560 0.000005226439964
1561 0.000005201238360
1562 0.000005170707629
1563 0.000005141272950
1564 0.000005116307347
1565 0.000005089772371
1566 0.000005060407203
1567 0.000005036159196
1568 0.000005013825411
1569 0.000004982229232
1570 0.000004952872257
1571 0.000004934687673
1572 0.000004910369384
1573 0.000004874911372
1574 0.000004855304402
1575 0.000004833947643
1576 0.000004805700829
1577 0.000004777696300
1578 0.000004752112972
1579 0.000004731116632
1580 0.000004708819994
1581 0.000004679826116
1582 0.000004656822481
1583 0.000004632658088
1584 0.000004601858987
1585 0.000004578663360
1586 0.000004556800884
1587 0.000004527987139
1588 0.000004501106507
1589 0.000004474191264
1590 0.000004443307795
1591 0.000004418815837
1592 0.000004383777196
1593 0.000004358907312
1594 0.000004334347535
1595 0.000004297123233
1596 0.000004272413133
1597 0.000004246790843
1598 0.000004215262309
1599 0.000004185245043
1600 0.000004157622012
1601 0.000004128111121
1602 0.000004098739277
1603 0.000004066583365
1604 0.000004038656227
1605 0.000004012071942
1606 0.000003975501093
1607 0.000003944915936
1608 0.000003925195870
1609 0.000003884695585
1610 0.000003846934300
1611 0.000003823994031
1612 0.000003794433799
1613 0.000003754043279
1614 0.000003718595043
1615 0.000003691974310
1616 0.000003657238097
1617 0.000003623461363
1618 0.000003589806061
1619 0.000003556739143
1620 0.000003518816510
1621 0.000003481067834
1622 0.000003455584265
1623 0.000003423666898
1624 0.000003376263924
1625 0.000003346753486
1626 0.000003314843863
1627 0.000003275929234
1628 0.000003243563519
1629 0.000003212175080
1630 0.000003178903813
1631 0.000003141620482
1632 0.000003107494583
1633 0.000003076588209
1634 0.000003041453489
1635 0.000002996582507
1636 0.000002971986192
1637 0.000002945043477
1638 0.000002901181380
1639 0.000002867781482
1640 0.000002839056467
1641 0.000002801690933
1642 0.000002765670107
1643 0.000002732309547
1644 0.000002697669939
1645 0.000002664473779
1646 0.000002629197890
1647 0.000002596458614
1648 0.000002565498928
1649 0.000002526873931
1650 0.000002488076463
1651 0.000002460557468
1652 0.000002431986594
1653 0.000002397104377
1654 0.000002359922470
1655 0.000002331058404
1656 0.000002296917523
1657 0.000002269004867
1658 0.000002238663267
1659 0.000002213566240
1660 0.000002184368497
1661 0.000002146613917
1662 0.000002126244862
1663 0.000002101373166
1664 0.000002073633146
1665 0.000002052671035
1666 0.000002031593857
1667 0.000002002519544
1668 0.000001978986404
1669 0.000001957922923
1670 0.000001938673428
1671 0.000001914512092
1672 0.000001892895777
1673 0.000001877371571
1674 0.000001862265878
1675 0.000001837316302
1676 0.000001819904073
1677 0.000001808597468
1678 0.000001788220943
1679 0.000001774336065
1680 0.000001761644793
1681 0.000001748475321
1682 0.000001733192283
1683 0.000001721372870
1684 0.000001709584435
1685 0.000001697657368
1686 0.000001688827776
1687 0.000001678317576
1688 0.000001669052448
1689 0.000001660162898
1690 0.000001651358013
1691 0.000001644425999
1692 0.000001636780183
1693 0.000001628020974
1694 0.000001621571826
1695 0.000001614939032
1696 0.000001608837069
1697 0.000001603458458
1698 0.000001597244909
1699 0.000001591912412
1700 0.000001586552820
1701 0.000001579267665
1702 0.000001575100621
1703 0.000001570940817
1704 0.000001564807487
1705 0.000001559934818
1706 0.000001556109537
1707 0.000001551302845
1708 0.000001546317049
1709 0.000001541145773
1710 0.000001536644813
1711 0.000001532697914
1712 0.000001526677400
1713 0.000001522622312
1714 0.000001519009654
1715 0.000001513671408
1716 0.000001508656139
1717 0.000001505736414
1718 0.000001500526567
1719 0.000001495400352
1720 0.000001491578647
1721 0.000001487741808
1722 0.000001482837661
1723 0.000001478066934
1724 0.000001474673160
1725 0.000001469961522
1726 0.000001465446975
1727 0.000001460738466
1728 0.000001457623116
1729 0.000001452149226
1730 0.000001446677558
1731 0.000001443115272
1732 0.000001438464577
1733 0.000001433119362
1734 0.000001428636973
1735 0.000001423750209
1736 0.000001418296072
1737 0.000001413207354
1738 0.000001407577688
1739 0.000001403153246
1740 0.000001397732587
1741 0.000001391611358
1742 0.000001386786765
1743 0.000001382517822
1744 0.000001374997843
1745 0.000001370051792
1746 0.000001365559787
1747 0.000001359879268
1748 0.000001354068798
1749 0.000001347243518
1750 0.000001342885382
1751 0.000001338017726
1752 0.000001330936930
1753 0.000001326269603
1754 0.000001321617834
1755 0.000001315002177
1756 0.000001309456962
1757 0.000001304865407
1758 0.000001299619341
1759 0.000001292640999
1760 0.000001286607337
1761 0.000001281205693
1762 0.000001276299033
1763 0.000001269446367
1764 0.000001264236883
1765 0.000001259120817
1766 0.000001251778277
1767 0.000001245690997
1768 0.000001240764632
1769 0.000001233949097
1770 0.000001226528049
1771 0.000001222203501
1772 0.000001216359049
1773 0.000001208420221
1774 0.000001201853990
1775 0.000001196539746
1776 0.000001190067720
1777 0.000001184129713
1778 0.000001177751281
1779 0.000001172168075
1780 0.000001165558406
1781 0.000001157934287
1782 0.000001152524557
1783 0.000001146787827
1784 0.000001139545329
1785 0.000001133483291
1786 0.000001126582224
1787 0.000001118004993
1788 0.000001112372436
1789 0.000001105250071
1790 0.000001098435408
1791 0.000001090756388
1792 0.000001082442170
1793 0.000001074572265
1794 0.000001066988353
1795 0.000001057937408
1796 0.000001048933593
1797 0.000001042608053
1798 0.000001033473657
1799 0.000001023622893
1800 0.000001015419588
1801 0.000001005252655
1802 0.000000994656613
1803 0.000000985467729
1804 0.000000976057324
1805 0.000000967781441
1806 0.000000956425907
1807 0.000000945509431
1808 0.000000936935626
1809 0.000000928478551
1810 0.000000915561599
1811 0.000000906577097
1812 0.000000898748047
1813 0.000000886680142
1814 0.000000876625613
1815 0.000000866524945
1816 0.000000857699986
1817 0.000000846927469
1818 0.000000835551824
1819 0.000000828652410
1820 0.000000819519049
1821 0.000000805163988
1822 0.000000796555927
1823 0.000000787369021
1824 0.000000776144182
1825 0.000000766694493
1826 0.000000757337949
1827 0.000000747397078
1828 0.000000737795843
1829 0.000000725247356
1830 0.000000715091679
1831 0.000000707731582
1832 0.000000697643367
1833 0.000000688482870
1834 0.000000680293015
1835 0.000000669908625
1836 0.000000660730874
1837 0.000000651822362
1838 0.000000642769832
1839 0.000000635231415
1840 0.000000626870984
1841 0.000000619662595
1842 0.000000611698891
1843 0.000000602568785
1844 0.000000595243894
1845 0.000000590010517
1846 0.000000582086667
1847 0.000000574144961
1848 0.000000568051536
1849 0.000000561918473
1850 0.000000555640968
1851 0.000000549041914
1852 0.000000543938762
1853 0.000000538534888
1854 0.000000533329583
1855 0.000000527426307
1856 0.000000524033409
1857 0.000000518968255
1858 0.000000512750160
1859 0.000000509812205
1860 0.000000506129151
1861 0.000000501319156
1862 0.000000498300308
1863 0.000000495788687
1864 0.000000492113193
1865 0.000000488786924
1866 0.000000485810835
1867 0.000000483233715
1868 0.000000480549139
1869 0.000000478074154
1870 0.000000476087050
1871 0.000000474072060
1872 0.000000471042794
1873 0.000000469124382
1874 0.000000467431844
1875 0.000000465146056
1876 0.000000463338611
1877 0.000000461346392
1878 0.000000459646545
1879 0.000000457781935
1880 0.000000455668218
1881 0.000000454136883
1882 0.000000452713697
1883 0.000000450891560
1884 0.000000448788439
1885 0.000000447339779
1886 0.000000445825770
1887 0.000000443911372
1888 0.000000442478528
1889 0.000000440746723
1890 0.000000438886759
1891 0.000000437057332
1892 0.000000435614754
1893 0.000000434300436
1894 0.000000432576572
1895 0.000000430140060
1896 0.000000428740601
1897 0.000000427345362
1898 0.000000425294346
1899 0.000000423849867
1900 0.000000422197238
1901 0.000000419925051
1902 0.000000418012298
1903 0.000000416512541
1904 0.000000414769314
1905 0.000000412803527
1906 0.000000410692834
1907 0.000000408994753
1908 0.000000407070075
1909 0.000000404811092
1910 0.000000402861165
1911 0.000000401157381
1912 0.000000398390420
1913 0.000000396402501
1914 0.000000394489606
1915 0.000000392112461
1916 0.000000389848858
1917 0.000000387340643
1918 0.000000385104425
1919 0.000000382621689
1920 0.000000380507070
1921 0.000000377773401
1922 0.000000375637492
1923 0.000000373192305
1924 0.000000370436392
1925 0.000000368360291
1926 0.000000366376460
1927 0.000000363188253
1928 0.000000360621430
1929 0.000000358484398
1930 0.000000356572735
1931 0.000000354085746
1932 0.000000350814630
1933 0.000000349259016
1934 0.000000347043062
1935 0.000000344167108
1936 0.000000341925642
1937 0.000000340177046
1938 0.000000337339069
1939 0.000000334896439
1940 0.000000332934877
1941 0.000000330765100
1942 0.000000328349387
1943 0.000000325289638
1944 0.000000323327809
1945 0.000000321261331
1946 0.000000318360364
1947 0.000000316075212
1948 0.000000314186772
1949 0.000000310992765
1950 0.000000308507296
1951 0.000000306552376
1952 0.000000303703644
1953 0.000000300903753
1954 0.000000298796603
1955 0.000000296443794
1956 0.000000293532408
1957 0.000000290815406
1958 0.000000288630000
1959 0.000000286352822
1960 0.000000283693037
1961 0.000000281118374
1962 0.000000279105866
1963 0.000000276459394
1964 0.000000273395615
1965 0.000000271290457
1966 0.000000268750117
1967 0.000000266120174
1968 0.000000263663513
1969 0.000000260950967
1970 0.000000258581218
1971 0.000000255988307
1972 0.000000252600649
1973 0.000000250610357
1974 0.000000248013220
1975 0.000000244826449
1976 0.000000242368667
1977 0.000000239916014
1978 0.000000236853181
1979 0.000000234131601
1980 0.000000231666422
1981 0.000000228531667
1982 0.000000225855650
1983 0.000000222551520
1984 0.000000220641514
1985 0.000000218334559
1986 0.000000214243819
1987 0.000000211938389
1988 0.000000209635052
1989 0.000000206278188
1990 0.000000203655423
1991 0.000000201443274
1992 0.000000198618670
1993 0.000000195390327
1994 0.000000192905027
1995 0.000000190738668
1996 0.000000187868104
1997 0.000000184749160
1998 0.000000182263776
1999 0.000000180289505
2000 0.000000177277625
2001 0.000000174789715
2002 0.000000172768345
2003 0.000000169959522
2004 0.000000167257364
2005 0.000000165020821
2006 0.000000162939771
2007 0.000000160739007
2008 0.000000158496923
2009 0.000000156280046
2010 0.000000154319357
2011 0.000000152390127
2012 0.000000150296876
2013 0.000000148767304
2014 0.000000147126774
2015 0.000000145134362
2016 0.000000143662386
2017 0.000000141995989
2018 0.000000140477093
2019 0.000000139275425
2020 0.000000137915830
2021 0.000000136523097
2022 0.000000135396849
2023 0.000000134207118
2024 0.000000133079739
2025 0.000000132006845
2026 0.000000130908605
2027 0.000000130048749
2028 0.000000129172396
2029 0.000000128148975
2030 0.000000127162888
2031 0.000000126451599
2032 0.000000125693493
2033 0.000000124830541
2034 0.000000124025920
2035 0.000000123316260
2036 0.000000122650094
2037 0.000000121872669
2038 0.000000121128585
2039 0.000000120657068
2040 0.000000120004686
2041 0.000000119322452
2042 0.000000118863363
2043 0.000000118338693
2044 0.000000117771337
2045 0.000000117323188
2046 0.000000116916077
2047 0.000000116406182
2048 0.000000116008676
2049 0.000000115601775
2050 0.000000115252955
2051 0.000000114882574
2052 0.000000114440767
2053 0.000000114186092
2054 0.000000113892395
2055 0.000000113392679
2056 0.000000113112864
2057 0.000000112829091
2058 0.000000112495027
2059 0.000000112218300
2060 0.000000111923226
2061 0.000000111631822
2062 0.000000111286655
2063 0.000000110965553
2064 0.000000110684867
2065 0.000000110435596
2066 0.000000110098021
2067 0.000000109821041
2068 0.000000109574289
2069 0.000000109226070
2070 0.000000108959335
2071 0.000000108677906
2072 0.000000108325647
2073 0.000000108027808
2074 0.000000107707322
2075 0.000000107427022
2076 0.000000107150979
2077 0.000000106785238
2078 0.000000106426194
2079 0.000000106117745
2080 0.000000105771107
2081 0.000000105334045
2082 0.000000105049057
2083 0.000000104696340
2084 0.000000104238135
2085 0.000000103818455
2086 0.000000103415102
2087 0.000000103031396
2088 0.000000102615968
2089 0.000000102114662
2090 0.000000101707394
2091 0.000000101230111
2092 0.000000100731136
2093 0.000000100430102
2094 0.000000099987815
2095 0.000000099405977
2096 0.000000098996189
2097 0.000000098638479
2098 0.000000098111217
2099 0.000000097663150
2100 0.000000097265274
2101 0.000000096981968
2102 0.000000096510965
2103 0.000000095966930
2104 0.000000095663093
2105 0.000000095333618
2106 0.000000094816736
2107 0.000000094403331
2108 0.000000094081700
2109 0.000000093559105
2110 0.000000093203302
2111 0.000000092805585
2112 0.000000092450163
2113 0.000000091976986
2114 0.000000091437648
2115 0.000000091069261
2116 0.000000090644147
2117 0.000000090136567
2118 0.000000089661854
2119 0.000000089187836
2120 0.000000088659191
2121 0.000000088173530
2122 0.000000087694382
2123 0.000000087168790
2124 0.000000086589609
2125 0.000000086034969
2126 0.000000085482394
2127 0.000000085015205
2128 0.000000084319656
2129 0.000000083743588
2130 0.000000083338813
2131 0.000000082742291
2132 0.000000082014400
2133 0.000000081498277
2134 0.000000080936239
2135 0.000000080244861
2136 0.000000079616285
2137 0.000000079061131
2138 0.000000078530747
2139 0.000000077821765
2140 0.000000077027584
2141 0.000000076494747
2142 0.000000075969365
2143 0.000000075163622
2144 0.000000074621376
2145 0.000000074061991
2146 0.000000073234975
2147 0.000000072481987
2148 0.000000071909012
2149 0.000000071257648
2150 0.000000070541501
2151 0.000000069853786
2152 0.000000069290412
2153 0.000000068682297
2154 0.000000067806306
2155 0.000000067151064
2156 0.000000066573793
2157 0.000000065898648
2158 0.000000065246655
2159 0.000000064546681
2160 0.000000063880961
2161 0.000000063202651
2162 0.000000062576135
2163 0.000000061887109
2164 0.000000061356442
2165 0.000000060755717
2166 0.000000059852995
2167 0.000000059447809
2168 0.000000058851302
2169 0.000000058084444
2170 0.000000057535699
2171 0.000000057000797
2172 0.000000056340490
2173 0.000000055688200
2174 0.000000055105442
2175 0.000000054542843
2176 0.000000053894872
2177 0.000000053138540
2178 0.000000052706453
2179 0.000000052197619
2180 0.000000051416266
2181 0.000000050871932
2182 0.000000050440335
2183 0.000000049657854
2184 0.000000048999449
2185 0.000000048523090
2186 0.000000048091358
2187 0.000000047522501
2188 0.000000046815747
2189 0.000000046343304
2190 0.000000045890231
2191 0.000000045305637
2192 0.000000044853660
2193 0.000000044464839
2194 0.000000043955753
2195 0.000000043519591
2196 0.000000043024703
2197 0.000000042602291
2198 0.000000042232162
2199 0.000000041863713
2200 0.000000041443445
2201 0.000000041098555
2202 0.000000040742925
2203 0.000000040376297
2204 0.000000040111071
2205 0.000000039823674
2206 0.000000039431115
2207 0.000000039181174
2208 0.000000038924946
2209 0.000000038625383
2210 0.000000038376382
2211 0.000000038102088
2212 0.000000037906502
2213 0.000000037591672
2214 0.000000037341225
2215 0.000000037176718
2216 0.000000036967913
2217 0.000000036714026
2218 0.000000036530662
2219 0.000000036355527
2220 0.000000036126127
2221 0.000000035942593
2222 0.000000035768498
2223 0.000000035590619
2224 0.000000035420489
2225 0.000000035248906
2226 0.000000035133053
2227 0.000000034991748
2228 0.000000034804064
2229 0.000000034687671
2230 0.000000034570581
2231 0.000000034415851
2232 0.000000034283319
2233 0.000000034186687
2234 0.000000034061391
2235 0.000000033949534
2236 0.000000033830740
2237 0.000000033725998
2238 0.000000033610215
2239 0.000000033494540
2240 0.000000033384482
2241 0.000000033297291
2242 0.000000033189831
2243 0.000000033060131
2244 0.000000032962778
2245 0.000000032835693
2246 0.000000032731585
2247 0.000000032623388
2248 0.000000032509125
2249 0.000000032380144
2250 0.000000032251003
2251 0.000000032093622
2252 0.000000032001090
2253 0.000000031866977
2254 0.000000031699388
2255 0.000000031578264
2256 0.000000031444238
2257 0.000000031275458
2258 0.000000031115367
2259 0.000000031007101
2260 0.000000030850892
2261 0.000000030685916
2262 0.000000030499855
2263 0.000000030365733
2264 0.000000030216476
2265 0.000000029997473
2266 0.000000029841449
2267 0.000000029721823
2268 0.000000029515645
2269 0.000000029314888
2270 0.000000029171230
2271 0.000000029028272
2272 0.000000028800283
2273 0.000000028618476
2274 0.000000028461702
2275 0.000000028268276
2276 0.000000028065527
2277 0.000000027856179
2278 0.000000027710512
2279 0.000000027464098
2280 0.000000027233284
2281 0.000000027059127
2282 0.000000026857502
2283 0.000000026616817
2284 0.000000026420328
2285 0.000000026185718
2286 0.000000025953462
2287 0.000000025735528
2288 0.000000025451421
2289 0.000000025254468
2290 0.000000025028135
2291 0.000000024758178
2292 0.000000024562140
2293 0.000000024361645
2294 0.000000024040647
2295 0.000000023810153
2296 0.000000023619425
2297 0.000000023395549
2298 0.000000023137300
2299 0.000000022902906
2300 0.000000022726146
2301 0.000000022529532
2302 0.000000022241866
2303 0.000000022048019
2304 0.000000021883370
2305 0.000000021626696
2306 0.000000021396507
2307 0.000000021215211
2308 0.000000021024233
2309 0.000000020826047
2310 0.000000020595388
2311 0.000000020417578
2312 0.000000020203068
2313 0.000000019957585
2314 0.000000019767654
2315 0.000000019590397
2316 0.000000019355363
2317 0.000000019107390
2318 0.000000018958093
2319 0.000000018686173
2320 0.000000018465809
2321 0.000000018268784
2322 0.000000018024149
2323 0.000000017813450
2324 0.000000017604195
2325 0.000000017350952
2326 0.000000017125712
2327 0.000000016911209
2328 0.000000016690193
2329 0.000000016527672
2330 0.000000016330644
2331 0.000000016090622
2332 0.000000015886281
2333 0.000000015718312
2334 0.000000015519430
2335 0.000000015344412
2336 0.000000015121441
2337 0.000000014960649
2338 0.000000014811723
2339 0.000000014618236
2340 0.000000014489679
2341 0.000000014330400
2342 0.000000014138990
2343 0.000000013979500
2344 0.000000013864175
2345 0.000000013725284
2346 0.000000013564948
2347 0.000000013407386
2348 0.000000013267972
2349 0.000000013120781
2350 0.000000012962811
2351 0.000000012824542
2352 0.000000012707885
2353 0.000000012540395
2354 0.000000012370614
2355 0.000000012254252
2356 0.000000012105358
2357 0.000000011933379
2358 0.000000011819438
2359 0.000000011690308
2360 0.000000011513621
2361 0.000000011385755
2362 0.000000011246606
2363 0.000000011094165
2364 0.000000010957325
2365 0.000000010849655
2366 0.000000010750672
2367 0.000000010630200
2368 0.000000010487237
2369 0.000000010396197
2370 0.000000010298183
2371 0.000000010165814
2372 0.000000010078232
2373 0.000000009993795
2374 0.000000009899338
2375 0.000000009814969
2376 0.000000009734933
2377 0.000000009655549
2378 0.000000009580970
2379 0.000000009489485
2380 0.000000009423138
2381 0.000000009364340
2382 0.000000009295405
2383 0.000000009219991
2384 0.000000009166959
2385 0.000000009108538
2386 0.000000009047704
2387 0.000000009001893
2388 0.000000008943788
2389 0.000000008899446
2390 0.000000008852458
2391 0.000000008807954
2392 0.000000008763437
2393 0.000000008719592
2394 0.000000008684195
2395 0.000000008656157
2396 0.000000008622213
2397 0.000000008575298
2398 0.000000008549468
2399 0.000000008523543
2400 0.000000008492868
2401 0.000000008468310
2402 0.000000008443757
2403 0.000000008420774
2404 0.000000008397581
2405 0.000000008369308
2406 0.000000008348241
2407 0.000000008328866
2408 0.000000008305816
2409 0.000000008289856
2410 0.000000008270252
2411 0.000000008248319
2412 0.000000008231773
2413 0.000000008216072
2414 0.000000008190934
2415 0.000000008173038
2416 0.000000008155074
2417 0.000000008132087
2418 0.000000008111050
2419 0.000000008092319
2420 0.000000008072210
2421 0.000000008049161
2422 0.000000008025340
2423 0.000000008003990
2424 0.000000007984263
2425 0.000000007953961
2426 0.000000007932090
2427 0.000000007909065
2428 0.000000007882646
2429 0.000000007855899
2430 0.000000007835295
2431 0.000000007809074
2432 0.000000007781799
2433 0.000000007761336
2434 0.000000007735921
2435 0.000000007708607
2436 0.000000007680942
2437 0.000000007655574
2438 0.000000007631628
2439 0.000000007606153
2440 0.000000007576344
2441 0.000000007551166
2442 0.000000007516995
2443 0.000000007484443
2444 0.000000007461362
2445 0.000000007430172
2446 0.000000007391886
2447 0.000000007366197
2448 0.000000007335061
2449 0.000000007283484
2450 0.000000007251779
2451 0.000000007219872
2452 0.000000007173527
2453 0.000000007129819
2454 0.000000007091330
2455 0.000000007056066
2456 0.000000007013395
2457 0.000000006965820
2458 0.000000006923233
2459 0.000000006882277
2460 0.000000006839413
2461 0.000000006793658
2462 0.000000006754219
2463 0.000000006697455
2464 0.000000006649256
2465 0.000000006617617
2466 0.000000006573955
2467 0.000000006524990
2468 0.000000006485215
2469 0.000000006445906
2470 0.000000006396949
2471 0.000000006357044
2472 0.000000006321655
2473 0.000000006279581
2474 0.000000006237135
2475 0.000000006196552
2476 0.000000006166355
2477 0.000000006122117
2478 0.000000006077166
2479 0.000000006045856
2480 0.000000006001725
2481 0.000000005957734
2482 0.000000005926859
2483 0.000000005888202
2484 0.000000005834342
2485 0.000000005794652
2486 0.000000005758968
2487 0.000000005710910
2488 0.000000005664060
2489 0.000000005622359
2490 0.000000005580015
2491 0.000000005536955
2492 0.000000005479829
2493 0.000000005440910
2494 0.000000005399752
2495 0.000000005344941
2496 0.000000005292272
2497 0.000000005251838
2498 0.000000005203812
2499 0.000000005150808
2500 0.000000005111823
2501 0.000000005066499
2502 0.000000005019150
2503 0.000000004972837
2504 0.000000004925479
2505 0.000000004882481
2506 0.000000004841222
2507 0.000000004797553
2508 0.000000004761266
2509 0.000000004705060
2510 0.000000004665474
2511 0.000000004632247
2512 0.000000004591010
2513 0.000000004546509
2514 0.000000004512626
2515 0.000000004470406
2516 0.000000004416918
2517 0.000000004387605
2518 0.000000004347490
2519 0.000000004306626
2520 0.000000004272262
2521 0.000000004227873
2522 0.000000004194811
2523 0.000000004155107
2524 0.000000004107939
2525 0.000000004079255
2526 0.000000004047489
2527 0.000000004006084
2528 0.000000003968983
2529 0.000000003939692
2530 0.000000003900916
2531 0.000000003863665
2532 0.000000003830403
2533 0.000000003795495
2534 0.000000003765287
2535 0.000000003720148
2536 0.000000003689518
2537 0.000000003661273
2538 0.000000003623834
2539 0.000000003593522
2540 0.000000003563015
2541 0.000000003528246
2542 0.000000003496395
2543 0.000000003473037
2544 0.000000003440755
2545 0.000000003408574
2546 0.000000003382543
2547 0.000000003352402
2548 0.000000003324261
2549 0.000000003299349
2550 0.000000003275062
2551 0.000000003250916
2552 0.000000003224518
2553 0.000000003197965
2554 0.000000003180818
2555 0.000000003159238
2556 0.000000003133505
2557 0.000000003114716
2558 0.000000003095248
2559 0.000000003071734
2560 0.000000003056128
2561 0.000000003039826
2562 0.000000003015677
2563 0.000000002998219
2564 0.000000002983498
2565 0.000000002967933
2566 0.000000002952321
2567 0.000000002935872
2568 0.000000002922845
2569 0.000000002909152
2570 0.000000002889591
2571 0.000000002878145
2572 0.000000002867899
2573 0.000000002853669
2574 0.000000002842930
2575 0.000000002832402
2576 0.000000002820838
2577 0.000000002810204
2578 0.000000002801772
2579 0.000000002789762
2580 0.000000002780901
2581 0.000000002772228
2582 0.000000002762113
2583 0.000000002754220
2584 0.000000002742976
2585 0.000000002734889
2586 0.000000002726316
2587 0.000000002719279
2588 0.000000002710735
2589 0.000000002703253
2590 0.000000002693882
2591 0.000000002684978
2592 0.000000002677098
2593 0.000000002668230
2594 0.000000002660004
2595 0.000000002651673
2596 0.000000002642994
2597 0.000000002633647
2598 0.000000002625692
2599 0.000000002614623
2600 0.000000002605896
2601 0.000000002596764
2602 0.000000002586354
2603 0.000000002575474
2604 0.000000002566084
2605 0.000000002554725
2606 0.000000002541562
2607 0.000000002531179
2608 0.000000002517310
2609 0.000000002505969
2610 0.000000002494653
2611 0.000000002481010
2612 0.000000002469217
2613 0.000000002456061
2614 0.000000002438516
2615 0.000000002423336
2616 0.000000002409432
2617 0.000000002394554
2618 0.000000002378948
2619 0.000000002363176
2620 0.000000002345954
2621 0.000000002327435
2622 0.000000002311829
2623 0.000000002291600
2624 0.000000002275603
2625 0.000000002256175
2626 0.000000002239294
2627 0.000000002220833
2628 0.000000002198824
2629 0.000000002179033
2630 0.000000002161566
2631 0.000000002143551
2632 0.000000002120660
2633 0.000000002103478
2634 0.000000002081769
2635 0.000000002059785
2636 0.000000002042866
2637 0.000000002020537
2638 0.000000001998596
2639 0.000000001980334
2640 0.000000001958814
2641 0.000000001934836
2642 0.000000001919088
2643 0.000000001891433
2644 0.000000001869622
2645 0.000000001852963
2646 0.000000001833059
2647 0.000000001810562
2648 0.000000001789428
2649 0.000000001770700
2650 0.000000001749559
2651 0.000000001736404
2652 0.000000001713779
2653 0.000000001696293
2654 0.000000001679410
2655 0.000000001662544
2656 0.000000001645850
2657 0.000000001627540
2658 0.000000001609100
2659 0.000000001593860
2660 0.000000001579094
2661 0.000000001560374
2662 0.000000001544780
2663 0.000000001529295
2664 0.000000001511598
2665 0.000000001493206
2666 0.000000001478166
2667 0.000000001460788
2668 0.000000001444801
2669 0.000000001429126
2670 0.000000001411578
2671 0.000000001397837
2672 0.000000001381176
2673 0.000000001365293
2674 0.000000001351386
2675 0.000000001335781
2676 0.000000001320469
2677 0.000000001309098
2678 0.000000001293964
2679 0.000000001275339
2680 0.000000001262393
2681 0.000000001250460
2682 0.000000001235355
2683 0.000000001224579
2684 0.000000001212017
2685 0.000000001197131
2686 0.000000001184907
2687 0.000000001170755
2688 0.000000001158506
2689 0.000000001146843
2690 0.000000001133845
2691 0.000000001121774
2692 0.000000001109536
2693 0.000000001099075
2694 0.000000001087483
2695 0.000000001076671
2696 0.000000001064733
2697 0.000000001054604
2698 0.000000001045048
2699 0.000000001033583
2700 0.000000001023763
2701 0.000000001014366
2702 0.000000001004180
2703 0.000000000994496


==> M1_HS.txt <==
0 1.468576398937266
1 0.857617860272823
2 0.570922848385416
3 0.452146282011112
4 0.416228051558651
5 0.402240765499851
6 0.394460175083751
7 0.385491115877918
8 0.371429253923682
9 0.356693477951995
10 0.345697548629458
11 0.339245230315924
12 0.334105224812944
13 0.328662454732798
14 0.309259592943752
15 0.301436075296645
16 0.250624729579388
17 0.181325326780886
18 0.129523514595692
19 0.095172324978762
20 0.070814595001469
21 0.059616665226571
22 0.051002197600928
23 0.041578520982805
24 0.030266278052560
25 0.021499097058613
26 0.014980507681011
27 0.010207759377928
28 0.007363196167524
29 0.005287229130680
30 0.004262035068970
31 0.003777232523677
32 0.003523122172118
33 0.003377074498065
34 0.003293649885503
35 0.003253412001324
36 0.003235035626871
37 0.003220064659900
38 0.003203419373716
39 0.003182684169676
40 0.003156726311154
41 0.003129419710134
42 0.003104947237918
43 0.003088213392442
44 0.003076788794013
45 0.003067152048434
46 0.003057745821455
47 0.003049846190149
48 0.003044506265326
49 0.003041435307300
50 0.003039531894464
51 0.003038451938401
52 0.003037652159340
53 0.003037041689423
54 0.003036611346281
55 0.003036325463576
56 0.003036185698364
57 0.003036122863408
58 0.003036086674749
59 0.003036064723632
60 0.003036044360146
61 0.003036014217343
62 0.003035951317878
63 0.003035839468055
64 0.003035731142463
65 0.003035637345603
66 0.003035559135382
67 0.003035504994931
68 0.003035464035537
69 0.003035431277267
70 0.003035402058238
71 0.003035370562182
72 0.003035343106482
73 0.003035323144800
74 0.003035301320590
75 0.003035280909167
76 0.003035264180689
77 0.003035243362322
78 0.003035215262852
79 0.003035164633901
80 0.003035055550864
81 0.003034829554068
82 0.003034301444690
83 0.003033069857019
84 0.003030732888267
85 0.003024059349102
86 0.003006878944810
87 0.002991190843025
88 0.002947386944336
89 0.002896860234961
90 0.002831997882654
91 0.002772936456857
92 0.002657843225950
93 0.002549738372314
94 0.002470422848751
95 0.002335400223944
96 0.002232995243264
97 0.002148627354081
98 0.002052901730450
99 0.001940566100015
100 0.001860139512622
101 0.001765156269780
102 0.001692040783720
103 0.001617417841531
104 0.001534057119660
105 0.001435579317781
106 0.001337989714115
107 0.001249513945303
108 0.001148557962097
109 0.001038353226142
110 0.000939256421361
111 0.000847244123692
112 0.000747996520337
113 0.000637539439906
114 0.000530032180815
115 0.000433642979691
116 0.000352203790366
117 0.000292498294855
118 0.000252270918207
119 0.000225962777267
120 0.000205603275867
121 0.000190182807045
122 0.000176897799545
123 0.000164942209846
124 0.000153581904284
125 0.000143073430905
126 0.000133677116886
127 0.000125004397634
128 0.000116659586330
129 0.000108621693132
130 0.000100116096271
131 0.000091559620292
132 0.000084005865684
133 0.000076638743038
134 0.000069419361973
135 0.000062064133007
136 0.000054482083486
137 0.000047559347068
138 0.000042338201118
139 0.000038509318164
140 0.000035826900732
141 0.000033550800058
142 0.000030983709085
143 0.000027972470106
144 0.000024561384115
145 0.000020903683979
146 0.000017531661133
147 0.000014839126569
148 0.000012674431827
149 0.000011112111075
150 0.000009947529700
151 0.000009189472146
152 0.000008690267464
153 0.000008343217513
154 0.000008098329496
155 0.000007891568853
156 0.000007685529503
157 0.000007461107734
158 0.000007238381031
159 0.000007024060538
160 0.000006827859317
161 0.000006658388757
162 0.000006503572416
163 0.000006351184100
164 0.000006198346979
165 0.000006041872592
166 0.000005885391717
167 0.000005729450271
168 0.000005579706047
169 0.000005444693526
170 0.000005307825007
171 0.000005166978886
172 0.000005022591852
173 0.000004844276590
174 0.000004640301067
175 0.000004404620638
176 0.000004098256903
177 0.000003700846056
178 0.000003202698158
179 0.000002624009724
180 0.000002099073952
181 0.000001690027481
182 0.000001393022615
183 0.000001196286008
184 0.000001049211064
185 0.000000930741371
186 0.000000830733731
187 0.000000734138682
188 0.000000644460224
189 0.000000555499053
190 0.000000472749111
191 0.000000392367264
192 0.000000325032783
193 0.000000269470615
194 0.000000224398962
195 0.000000194106780
196 0.000000170665639
197 0.000000152495053
198 0.000000137202409
199 0.000000124287216
200 0.000000113798711
201 0.000000105609678
202 0.000000099431860
203 0.000000094461588
204 0.000000090148970
205 0.000000086156242
206 0.000000082503129
207 0.000000079013679
208 0.000000075651711
209 0.000000072265260
210 0.000000068200028
211 0.000000063888490
212 0.000000059488323
213 0.000000055351999
214 0.000000051816380
215 0.000000049007934
216 0.000000046683863
217 0.000000044521883
218 0.000000042502362
219 0.000000040465566
220 0.000000038533326
221 0.000000036530212
222 0.000000034539236
223 0.000000032674530
224 0.000000030735241
225 0.000000029046222
226 0.000000027699226
227 0.000000026688260
228 0.000000025836430
229 0.000000025053296
230 0.000000024243655
231 0.000000023291041
232 0.000000022403079
233 0.000000021574023
234 0.000000020896779
235 0.000000020348001
236 0.000000019834293
237 0.000000019382791
238 0.000000018923052
239 0.000000018473048
240 0.000000017995265
241 0.000000017466870
242 0.000000016818248
243 0.000000015989696
244 0.000000014949591
245 0.000000013676562
246 0.000000012399605
247 0.000000011077891
248 0.000000009922663
249 0.000000008909438
250 0.000000007952533
251 0.000000007077221
252 0.000000006224006
253 0.000000005426924
254 0.000000004681280
255 0.000000004052650
256 0.000000003496393
257 0.000000003008646
258 0.000000002573396
259 0.000000002184871
260 0.000000001847865
261 0.000000001532438
262 0.000000001251546
263 0.000000001015364
264 0.000000000804864


==> M1_PR.txt <==
0 1.468576398937266
1 0.872514105936804
2 0.572476739824417
3 0.452744491888602
4 0.416457772186494
5 0.402326435377051
6 0.394521283668007
7 0.385598674030145
8 0.371676036862296
9 0.356904331262457
10 0.345810103372022
11 0.339309732591238
12 0.334165628739821
13 0.328767644875285
14 0.309721018693207
15 0.303682313693584
16 0.252011482795357
17 0.183355347451883
18 0.130741251784870
19 0.095701968816266
20 0.070890449177611
21 0.059462965825678
22 0.050863690480406
23 0.041529376199042
24 0.030160224263660
25 0.021441274543689
26 0.014992923163294
27 0.010218759615299
28 0.007358084791888
29 0.005280896694987
30 0.004256882473125
31 0.003773268165661
32 0.003519384895681
33 0.003373485840488
34 0.003289832536288
35 0.003249877077946
36 0.003231775202113
37 0.003217138680994
38 0.003200965838139
39 0.003180783119178
40 0.003155116026889
41 0.003127952288541
42 0.003103809137532
43 0.003087006769516
44 0.003075499614994
45 0.003065971619368
46 0.003056827015616
47 0.003049194712974
48 0.003044071286837
49 0.003041184538803
50 0.003039393297117
51 0.003038362576099
52 0.003037593390187
53 0.003037010169614
54 0.003036598408909
55 0.003036318744894
56 0.003036180627249
57 0.003036118862177
58 0.003036083521437
59 0.003036061655539
60 0.003036041302356
61 0.003036011128433
62 0.003035948353676
63 0.003035835357301
64 0.003035723890778
65 0.003035628434751
66 0.003035548634617
67 0.003035493738640
68 0.003035453238778
69 0.003035422029615
70 0.003035394987178
71 0.003035365667506
72 0.003035339476802
73 0.003035319787373
74 0.003035297144129
75 0.003035275724921
76 0.003035258322527
77 0.003035235590595
78 0.003035201176778
79 0.003035139117568
80 0.003035028148539
81 0.003034787686520
82 0.003034190948938
83 0.003032883070423
84 0.003030370870268
85 0.003022840851531
86 0.003005206018547
87 0.002988560977214
88 0.002939529062022
89 0.002894053083848
90 0.002825886950749
91 0.002761099997282
92 0.002664942152419
93 0.002548191910064
94 0.002496355656957
95 0.002415106714091
96 0.002341461881622
97 0.002263505505850
98 0.002174983667731
99 0.002082505663167
100 0.001995965097448
101 0.001927653242852
102 0.001847665341397
103 0.001769325198985
104 0.001682439455256
105 0.001600408582124
106 0.001525137343906
107 0.001437404599311
108 0.001334400283055
109 0.001229273819331
110 0.001120543580783
111 0.001009640705355
112 0.000908124001345
113 0.000807609017502
114 0.000698976744331
115 0.000593052903102
116 0.000493716052322
117 0.000414885207296
118 0.000358172043287
119 0.000317077403541
120 0.000287158980391
121 0.000260860002370
122 0.000239315887515
123 0.000220868526247
124 0.000203807089118
125 0.000189775017061
126 0.000176488573891
127 0.000162717279865
128 0.000150244153868
129 0.000137993740595
130 0.000128080929028
131 0.000120371238776
132 0.000113867934243
133 0.000108599612762
134 0.000103583928387
135 0.000098959575763
136 0.000094303808297
137 0.000089281875419
138 0.000084237529413
139 0.000078979673939
140 0.000073824615090
141 0.000069107493761
142 0.000064545791016
143 0.000060538705688
144 0.000056809432048
145 0.000052826823507
146 0.000049156097721
147 0.000045239139636
148 0.000041619044094
149 0.000038359330022
150 0.000035226919920
151 0.000032759862270
152 0.000030698515171
153 0.000029122787952
154 0.000027916370478
155 0.000026840499917
156 0.000025997930325
157 0.000025219571746
158 0.000024445909200
159 0.000023723204031
160 0.000022866104326
161 0.000021943187523
162 0.000020954766535
163 0.000019900754805
164 0.000019022459178
165 0.000018253308774
166 0.000017649038654
167 0.000017140688978
168 0.000016661214696
169 0.000016224151230
170 0.000015764425535
171 0.000015267714187
172 0.000014655820090
173 0.000013812854313
174 0.000012738218692
175 0.000011361446343
176 0.000009826274284
177 0.000008417495540
178 0.000007182633591
179 0.000006180602318
180 0.000005406568406
181 0.000004779409359
182 0.000004272552548
183 0.000003865982542
184 0.000003490655260
185 0.000003168506978
186 0.000002816103577
187 0.000002481102853
188 0.000002155858742
189 0.000001854649643
190 0.000001619807162
191 0.000001417426981
192 0.000001271111786
193 0.000001165445281
194 0.000001090015850
195 0.000001034032169
196 0.000000987180853
197 0.000000942742485
198 0.000000901622849
199 0.000000860586726
200 0.000000823177964
201 0.000000789591432
202 0.000000760839253
203 0.000000735337450
204 0.000000712844959
205 0.000000694746173
206 0.000000678553638
207 0.000000664345496
208 0.000000649786521
209 0.000000633246402
210 0.000000613747285
211 0.000000590034692
212 0.000000563513817
213 0.000000533492096
214 0.000000500998389
215 0.000000467004252
216 0.000000433487029
217 0.000000403276168
218 0.000000377318989
219 0.000000354141676
220 0.000000334121425
221 0.000000313500570
222 0.000000291672931
223 0.000000269809934
224 0.000000247998925
225 0.000000228938866
226 0.000000211687893
227 0.000000195701642
228 0.000000181625838
229 0.000000167723972
230 0.000000156028606
231 0.000000144943865
232 0.000000134920543
233 0.000000126222120
234 0.000000117259032
235 0.000000108855566
236 0.000000101525999
237 0.000000094750187
238 0.000000089781340
239 0.000000085475274
240 0.000000081685041
241 0.000000078281472
242 0.000000074427540
243 0.000000070314432
244 0.000000065352125
245 0.000000059375957
246 0.000000053161067
247 0.000000046335232
248 0.000000040341706
249 0.000000034875808
250 0.000000030369203
251 0.000000027102157
252 0.000000024473043
253 0.000000022563606
254 0.000000021036930
255 0.000000019759133
256 0.000000018602239
257 0.000000017466600
258 0.000000016299567
259 0.000000015090778
260 0.000000013858970
261 0.000000012693968
262 0.000000011716556
263 0.000000010972406
264 0.000000010483969
265 0.000000010133487
266 0.000000009870969
267 0.000000009658894
268 0.000000009431492
269 0.000000009208875
270 0.000000008967685
271 0.000000008721531
272 0.000000008490745
273 0.000000008240516
274 0.000000007976846
275 0.000000007695687
276 0.000000007403895
277 0.000000007135741
278 0.000000006889171
279 0.000000006657826
280 0.000000006409179
281 0.000000006108494
282 0.000000005726378
283 0.000000005218409
284 0.000000004664892
285 0.000000004064945
286 0.000000003500297
287 0.000000003002090
288 0.000000002591205
289 0.000000002290394
290 0.000000002055670
291 0.000000001882504
292 0.000000001733309
293 0.000000001585013
294 0.000000001433816
295 0.000000001267832
296 0.000000001108637
297 0.000000000965553


==> M1_RG_cut.txt <==
0 1.468576398937490
2 0.505306106090010
4 0.417112159987390
6 0.399534770967586
8 0.391845046960766
10 0.385885994690019
12 0.380384802119439
14 0.375085050364100
16 0.369880319546350
18 0.364680474461115
20 0.359357974337455
22 0.353636635792928
24 0.346750067647943
26 0.336319372553485
28 0.315131253689326
30 0.270894546518305
32 0.214504606813855
34 0.170457905573150
36 0.137892100838486
38 0.112244704470223
40 0.090729536799455
42 0.072432293185520
44 0.058137984838735
46 0.048350537044143
48 0.042224690179541
50 0.038473240783398
52 0.036108925667876
54 0.034529847518137
56 0.033400936670938
58 0.032542597697084
60 0.031859356878849
62 0.031299435022390
64 0.030833238207672
66 0.030442371395795
68 0.030114175333072
70 0.029839056405821
72 0.029609197301703
74 0.029417939717803
76 0.029259490039473
78 0.029128774492916
80 0.029021359299793
82 0.028933395630105
84 0.028861570943945
86 0.028803060160199
88 0.028755475363769
90 0.028716814801395
92 0.028685412985181
94 0.028659893436998
96 0.028639125143145
98 0.028622183490574
100 0.028608315853617
102 0.028596911832113
104 0.028587477918464
106 0.028579616122142
108 0.028573006142698
110 0.028567390612287
112 0.028562562983482
114 0.028558357625021
116 0.028554641769799
118 0.028551308992964
120 0.028548273957443
122 0.028545468169148
124 0.028542836572102
126 0.028540334814522
128 0.028537927041741
130 0.028535584135341
132 0.028533282298757
134 0.028531001909179
136 0.028528726605376
138 0.028526442550572
140 0.028524137831798
142 0.028521801989503
144 0.028519425619434
146 0.028517000059675
148 0.028514517134773
150 0.028511968938551
152 0.028509347657460
154 0.028506645418358
156 0.028503854155233
158 0.028500965495948
160 0.028497970655102
162 0.028494860339862
164 0.028491624657437
166 0.028488253024685
168 0.028484734081441
170 0.028481055599978
172 0.028477204394870
174 0.028473166227883
176 0.028468925708623
178 0.028464466189922
180 0.028459769655786
182 0.028454816603373
184 0.028449585915413
186 0.028444054723519
188 0.028438198261777
190 0.028431989710240
192 0.028425400025498
194 0.028418397758989
196 0.028410948858388
198 0.028403016457603
200 0.028394560647974
202 0.028385538239165
204 0.028375902487570
206 0.028365602819481
208 0.028354584521937
210 0.028342788426254
212 0.028330150554732
214 0.028316601729275
216 0.028302067187099
218 0.028286466159846
220 0.028269711390347
222 0.028251708652036
224 0.028232356228997
226 0.028211544365992
228 0.028189154648477
230 0.028165059391631
232 0.028139120983426
234 0.028111191159547
236 0.028081110281192
238 0.028048706517176
240 0.028013795052820
242 0.027976177222766
244 0.027935639627977
246 0.027891953186516
248 0.027844872216018
250 0.027794133403008
252 0.027739454786587
254 0.027680534820461
256 0.027617051378638
258 0.027548660752291
260 0.027474996795630
262 0.027395670149331
264 0.027310267651830
266 0.027218352231526
268 0.027119462892179
270 0.027013115972451
272 0.026898807455781
274 0.026776017055278
276 0.026644214955968
278 0.026502871887843
280 0.026351473110257
282 0.026189533876067
284 0.026016611178735
286 0.025832301751527
288 0.025636213832930
290 0.025427910291835
292 0.025206843293699
294 0.024972319988684
296 0.024723518426651
298 0.024459542899556
300 0.024179482726753
302 0.023882453601062
304 0.023567618283647
306 0.023234192788359
308 0.022881448934707
310 0.022508715648964
312 0.022115383515517
314 0.021700912766641
316 0.021264847106318
318 0.020806832551323
320 0.020326639406716
322 0.019824192718333
324 0.019299608230537
326 0.018753237625324
328 0.018185720015893
330 0.017598042775945
332 0.016991608614020
334 0.016368302430913
336 0.015730559743633
338 0.015081417740334
340 0.014424541600095
342 0.013764213161197
344 0.013105264196146
346 0.012452948246730
348 0.011812747601920
350 0.011190126242179
352 0.010590252369598
354 0.010017722583642
356 0.009476323924626
358 0.008968870460507
360 0.008497126373429
362 0.008061821446807
364 0.007662745126557
366 0.007298899200158
368 0.006968675329262
370 0.006670034993938
372 0.006400677988141
374 0.006158181871575
376 0.005940109708953
378 0.005744090272461
380 0.005567872001223
382 0.005409355049773
384 0.005266607968722
386 0.005137872385371
388 0.005021560449163
390 0.004916247435553
392 0.004820661093965
394 0.004733669620759
396 0.004654269155993
398 0.004581572091515
400 0.004514794384776
402 0.004453245130858
404 0.004396316077966
406 0.004343472685818
408 0.004294245345616
410 0.004248221884930
412 0.004205040902257
414 0.004164385496514
416 0.004125978265799
418 0.004089575932175
420 0.004054964986140
422 0.004021958795740
424 0.003990393701677
426 0.003960126175866
428 0.003931030459523
430 0.003902996162593
432 0.003875926319615
434 0.003849735663241
436 0.003824349395979
438 0.003799701356640
440 0.003775733401735
442 0.003752394027183
444 0.003729637951515
446 0.003707424640199
448 0.003685718381280
450 0.003664487568046
452 0.003643703903577
454 0.003623342119756
456 0.003603379410396
458 0.003583795340443
460 0.003564571552305
462 0.003545691756596
464 0.003527140758499
466 0.003508905028197
468 0.003490972196402
470 0.003473330933673
472 0.003455970951836
474 0.003438882633201
476 0.003422057174815
478 0.003405486490708
480 0.003389163134830
482 0.003373079942097
484 0.003357230292562
486 0.003341608229469
488 0.003326207878724
490 0.003311023887907
492 0.003296051049773
494 0.003281284454129
496 0.003266719580787
498 0.003252351980173
500 0.003238177544238
502 0.003224192245757
504 0.003210392239137
506 0.003196773876487
508 0.003183333585345
510 0.003170067986009
512 0.003156973870818
514 0.003144048076903
516 0.003131287518748
518 0.003118689339128
520 0.003106250656132
522 0.003093968668263
524 0.003081840632880
526 0.003069864049172
528 0.003058036295021
530 0.003046354950128
532 0.003034817629653
534 0.003023421887182
536 0.003012165440561
538 0.003001046108377
540 0.002990061758400
542 0.002979210180348
544 0.002968489181161
546 0.002957896817019
548 0.002947431147563
550 0.002937090256352
552 0.002926872169027
554 0.002916774895675
556 0.002906796702887
558 0.002896935758595
560 0.002887190224805
562 0.002877558409710
564 0.002868038614781
566 0.002858629243314
568 0.002849328606736
570 0.002840135078052
572 0.002831047068230
574 0.002822063025568
576 0.002813181443073
578 0.002804400766175
580 0.002795719548083
582 0.002787136294540
584 0.002778649685372
586 0.002770258203939
588 0.002761960479019
590 0.002753755173245
592 0.002745640962874
594 0.002737616490544
596 0.002729680536933
598 0.002721831857549
600 0.002714069181377
602 0.002706391257183
604 0.002698796835675
606 0.002691284744600
608 0.002683853766155
610 0.002676502799118
612 0.002669230692984
614 0.002662036257632
616 0.002654918403561
618 0.002647876065091
620 0.002640908166817
622 0.002634013637659
624 0.002627191528057
626 0.002620440733074
628 0.002613760168090
630 0.002607148889113
632 0.002600605948669
634 0.002594130356074
636 0.002587721115191
638 0.002581377277076
640 0.002575097914880
642 0.002568882027737
644 0.002562728830603
646 0.002556637374703
648 0.002550606792703
650 0.002544636216725
652 0.002538724746650
654 0.002532871570873
656 0.002527075927584
658 0.002521336995634
660 0.002515653907810
662 0.002510025917289
664 0.002504452274525
666 0.002498932179321
668 0.002493464797423
670 0.002488049421542
672 0.002482685329020
674 0.002477371780567
676 0.002472107978631
678 0.002466893260221
680 0.002461726954218
682 0.002456608381998
684 0.002451536787994
686 0.002446511534663
688 0.002441531988603
690 0.002436597470079
692 0.002431707302180
694 0.002426860862255
696 0.002422057502784
698 0.002417296686792
700 0.002412577726364
702 0.002407900037668
704 0.002403263142236
706 0.002398666381672
708 0.002394109185458
710 0.002389590942616
712 0.002385111095749
714 0.002380669139920
716 0.002376264503491
718 0.002371896625892
720 0.002367565005112
722 0.002363269059020
724 0.002359008262968
726 0.002354782162957
728 0.002350590202017
730 0.002346431912777
732 0.002342306852664
734 0.002338214524576
736 0.002334154492211
738 0.002330126296259
740 0.002326129460740
742 0.002322163473256
744 0.002318227915016
746 0.002314322293353
748 0.002310446149351
750 0.002306599105513
752 0.002302780738168
754 0.002298990580301
756 0.002295228194677
758 0.002291493225322
760 0.002287785261799
762 0.002284103898708
764 0.002280448776443
766 0.002276819464464
768 0.002273215538698
770 0.002269636734107
772 0.002266082596449
774 0.002262552812711
776 0.002259046946684
778 0.002255564661839
780 0.002252105592770
782 0.002248669417773
784 0.002245255816515
786 0.002241864447963
788 0.002238494976405
790 0.002235147048160
792 0.002231820371954
794 0.002228514637363
796 0.002225229485705
798 0.002221964590785
800 0.002218719679094
802 0.002215494468112
804 0.002212288588864
806 0.002209101813678
808 0.002205933846814
810 0.002202784413218
812 0.002199653226092
814 0.002196539995321
816 0.002193444434909
818 0.002190366280613
820 0.002187305282639
822 0.002184261181589
824 0.002181233695463
826 0.002178222584400
828 0.002175227591202
830 0.002172248520574
832 0.002169285095304
834 0.002166337086321
836 0.002163404199982
838 0.002160486197154
840 0.002157582903217
842 0.002154694040891
844 0.002151819387048
846 0.002148958763595
848 0.002146111945289
850 0.002143278680716
852 0.002140458810297
854 0.002137652110811
856 0.002134858379780
858 0.002132077435372
860 0.002129309091002
862 0.002126553122522
864 0.002123809274117
866 0.002121077393488
868 0.002118357312084
870 0.002115648831531
872 0.002112951811593
874 0.002110265991945
876 0.002107591233984
878 0.002104927340452
880 0.002102274152734
882 0.002099631498742
884 0.002096999164730
886 0.002094377008494
888 0.002091764866849
890 0.002089162563266
892 0.002086569971251
894 0.002083986931130
896 0.002081413292164
898 0.002078848902423
900 0.002076293645541
902 0.002073747318107
904 0.002071209809395
906 0.002068680980377
908 0.002066160649804
910 0.002063648757330
912 0.002061145145968
914 0.002058649669238
916 0.002056162150174
918 0.002053682466391
920 0.002051210530696
922 0.002048746214303
924 0.002046289378663
926 0.002043839916192
928 0.002041397705645
930 0.002038962587110
932 0.002036534398492
934 0.002034113087416
936 0.002031698527191
938 0.002029290558956
940 0.002026889067871
942 0.002024494031023
944 0.002022105338892
946 0.002019722861045
948 0.002017346502976
950 0.002014976137992
952 0.002012611697408
954 0.002010253103172
956 0.002007900228258
958 0.002005552943975
960 0.002003211158972
962 0.002000874786245
964 0.001998543745453
966 0.001996217964257
968 0.001993897328574
970 0.001991581763143
972 0.001989271178603
974 0.001986965465051
976 0.001984664547602
978 0.001982368360196
980 0.001980076835991
982 0.001977789875028
984 0.001975507361489
986 0.001973229204133
988 0.001970955321059
990 0.001968685649083
992 0.001966420144214
994 0.001964158755895
996 0.001961901404577
998 0.001959647990271
1000 0.001957398432029
1002 0.001955152706088
1004 0.001952910683997
1006 0.001950672342551
1008 0.001948437597926
1010 0.001946206363309
1012 0.001943978598309
1014 0.001941754218505
1016 0.001939533172306
1018 0.001937315424473
1020 0.001935100934189
1022 0.001932889603330
1024 0.001930681360656
1026 0.001928476193975
1028 0.001926274052943
1030 0.001924074853215
1032 0.001921878560886
1034 0.001919685144877
1036 0.001917494531306
1038 0.001915306678046
1040 0.001913121511603
1042 0.001910938959036
1044 0.001908758985792
1046 0.001906581546948
1048 0.001904406594880
1050 0.001902234088979
1052 0.001900064016350
1054 0.001897896326496
1056 0.001895730958277
1058 0.001893567918044
1060 0.001891407142411
1062 0.001889248553948
1064 0.001887092123873
1066 0.001884937844509
1068 0.001882785661691
1070 0.001880635515412
1072 0.001878487346136
1074 0.001876341102636
1076 0.001874196736771
1078 0.001872054260115
1080 0.001869913627413
1082 0.001867774797156
1084 0.001865637729840
1086 0.001863502418587
1088 0.001861368844039
1090 0.001859236956560
1092 0.001857106702713
1094 0.001854978057659
1096 0.001852850970297
1098 0.001850725379608
1100 0.001848601253826
1102 0.001846478572431
1104 0.001844357362303
1106 0.001842237592187
1108 0.001840119285325
1110 0.001838002319323
1112 0.001835886724881
1114 0.001833772478242
1116 0.001831659533700
1118 0.001829547847898
1120 0.001827437368729
1122 0.001825328126038
1124 0.001823220088736
1126 0.001821113194708
1128 0.001819007422134
1130 0.001816902803042
1132 0.001814799274818
1134 0.001812696800457
1136 0.001810595398842
1138 0.001808495049947
1140 0.001806395680669
1142 0.001804297323423
1144 0.001802199937344
1146 0.001800103486642
1148 0.001798007970068
1150 0.001795913362741
1152 0.001793819659487
1154 0.001791726853175
1156 0.001789634909151
1158 0.001787543798490
1160 0.001785453515299
1162 0.001783364045373
1164 0.001781275410648
1166 0.001779187544007
1168 0.001777100426201
1170 0.001775014042212
1172 0.001772928399360
1174 0.001770843489335
1176 0.001768759268469
1178 0.001766675771286
1180 0.001764593003283
1182 0.001762510881241
1184 0.001760429430786
1186 0.001758348580660
1188 0.001756268375572
1190 0.001754188823861
1192 0.001752109882543
1194 0.001750031536698
1196 0.001747953771454
1198 0.001745876565544
1200 0.001743799922441
1202 0.001741723834598
1204 0.001739648269516
1206 0.001737573232820
1208 0.001735498707372
1210 0.001733424697276
1212 0.001731351223896
1214 0.001729278262233
1216 0.001727205820222
1218 0.001725133900169
1220 0.001723062454105
1222 0.001720991471279
1224 0.001718920968255
1226 0.001716850914491
1228 0.001714781308517
1230 0.001712712106292
1232 0.001710643348019
1234 0.001708575016547
1236 0.001706507121695
1238 0.001704439629202
1240 0.001702372521957
1242 0.001700305821051
1244 0.001698239482891
1246 0.001696173511312
1248 0.001694107947659
1250 0.001692042745443
1252 0.001689977923793
1254 0.001687913499687
1256 0.001685849488911
1258 0.001683785822309
1260 0.001681722541261
1262 0.001679659620503
1264 0.001677597078987
1266 0.001675534923322
1268 0.001673473118668
1270 0.001671411649958
1272 0.001669350519048
1274 0.001667289762782
1276 0.001665229370174
1278 0.001663169325348
1280 0.001661109638842
1282 0.001659050299735
1284 0.001656991293179
1286 0.001654932610771
1288 0.001652874262755
1290 0.001650816234633
1292 0.001648758492319
1294 0.001646701089707
1296 0.001644644033343
1298 0.001642587290394
1300 0.001640530867947
1302 0.001638474762613
1304 0.001636418983163
1306 0.001634363546644
1308 0.001632308432280
1310 0.001630253625539
1312 0.001628199142341
1314 0.001626144979647
1316 0.001624091110030
1318 0.001622037550935
1320 0.001619984321510
1322 0.001617931410347
1324 0.001615878824659
1326 0.001613826563147
1328 0.001611774640906
1330 0.001609723007085
1332 0.001607671678082
1334 0.001605620658453
1336 0.001603569952852
1338 0.001601519538626
1340 0.001599469484767
1342 0.001597419752177
1344 0.001595370350280
1346 0.001593321267703
1348 0.001591272512540
1350 0.001589224116051
1352 0.001587176065584
1354 0.001585128333963
1356 0.001583080919461
1358 0.001581033822908
1360 0.001578987051996
1362 0.001576940588515
1364 0.001574894473315
1366 0.001572848737013
1368 0.001570803335743
1370 0.001568758295321
1372 0.001566713653934
1374 0.001564669374748
1376 0.001562625439814
1378 0.001560581841993
1380 0.001558538609192
1382 0.001556495774454
1384 0.001554453298080
1386 0.001552411233409
1388 0.001550369548903
1390 0.001548328262418
1392 0.001546287370498
1394 0.001544246902659
1396 0.001542206843920
1398 0.001540167180604
1400 0.001538127892393
1402 0.001536089054854
1404 0.001534050602006
1406 0.001532012541043
1408 0.001529974890240
1410 0.001527937694406
1412 0.001525900932855
1414 0.001523864602077
1416 0.001521828702565
1418 0.001519793209294
1420 0.001517758165766
1422 0.001515723588041
1424 0.001513689471714
1426 0.001511655796233
1428 0.001509622562239
1430 0.001507589752262
1432 0.001505557419646
1434 0.001503525558796
1436 0.001501494173888
1438 0.001499463244350
1440 0.001497432769352
1442 0.001495402778652
1444 0.001493373278984
1446 0.001491344260961
1448 0.001489315761319
1450 0.001487287782400
1452 0.001485260300258
1454 0.001483233318224
1456 0.001481206844232
1458 0.001479180875453
1460 0.001477155471666
1462 0.001475130575018
1464 0.001473106172414
1466 0.001471082312177
1468 0.001469058991743
1470 0.001467036194691
1472 0.001465013914338
1474 0.001462992185455
1476 0.001460971007794
1478 0.001458950373652
1480 0.001456930323306
1482 0.001454910838439
1484 0.001452891938885
1486 0.001450873647951
1488 0.001448855926060
1490 0.001446838759945
1492 0.001444822178512
1494 0.001442806156024
1496 0.001440790707687
1498 0.001438775883654
1500 0.001436761713742
1502 0.001434748131902
1504 0.001432735118437
1506 0.001430722767783
1508 0.001428711055292
1510 0.001426699980051
1512 0.001424689531357
1514 0.001422679743602
1516 0.001420670604677
1518 0.001418662147178
1520 0.001416654405407
1522 0.001414647307442
1524 0.001412640875166
1526 0.001410635105565
1528 0.001408630033037
1530 0.001406625644463
1532 0.001404621943794
1534 0.001402618973972
1536 0.001400616745763
1538 0.001398615237888
1540 0.001396614465139
1542 0.001394614405842
1544 0.001392615108424
1546 0.001390616563144
1548 0.001388618776368
1550 0.001386621737163
1552 0.001384625479599
1554 0.001382629997035
1556 0.001380635272576
1558 0.001378641320971
1560 0.001376648130575
1562 0.001374655723045
1564 0.001372664083802
1566 0.001370673232497
1568 0.001368683186719
1570 0.001366693976842
1572 0.001364705567507
1574 0.001362717984790
1576 0.001360731235664
1578 0.001358745309056
1580 0.001356760185855
1582 0.001354775884644
1584 0.001352792455874
1586 0.001350809871032
1588 0.001348828095364
1590 0.001346847208330
1592 0.001344867222373
1594 0.001342888141122
1596 0.001340909924673
1598 0.001338932593903
1600 0.001336956125751
1602 0.001334980587205
1604 0.001333005914582
1606 0.001331032128740
1608 0.001329059227515
1610 0.001327087237756
1612 0.001325116161324
1614 0.001323146035888
1616 0.001321176853688
1618 0.001319208597756
1620 0.001317241270636
1622 0.001315274888401
1624 0.001313309442015
1626 0.001311344934964
1628 0.001309381357293
1630 0.001307418760558
1632 0.001305457125908
1634 0.001303496468293
1636 0.001301536777380
1638 0.001299578111854
1640 0.001297620450129
1642 0.001295663787990
1644 0.001293708126104
1646 0.001291753483753
1648 0.001289799846710
1650 0.001287847202855
1652 0.001285895596370
1654 0.001283944998012
1656 0.001281995428879
1658 0.001280046903133
1660 0.001278099382985
1662 0.001276152917131
1664 0.001274207533410
1666 0.001272263200105
1668 0.001270319910269
1670 0.001268377653138
1672 0.001266436442070
1674 0.001264496307922
1676 0.001262557270603
1678 0.001260619326938
1680 0.001258682516809
1682 0.001256746807738
1684 0.001254812198671
1686 0.001252878675897
1688 0.001250946287978
1690 0.001249014985397
1692 0.001247084807276
1694 0.001245155756431
1696 0.001243227849450
1698 0.001241301083818
1700 0.001239375476493
1702 0.001237450996337
1704 0.001235527640590
1706 0.001233605467943
1708 0.001231684476587
1710 0.001229764629921
1712 0.001227845990841
1714 0.001225928555739
1716 0.001224012302111
1718 0.001222097254500
1720 0.001220183381097
1722 0.001218270744638
1724 0.001216359324054
1726 0.001214449146350
1728 0.001212540190510
1730 0.001210632466918
1732 0.001208725984886
1734 0.001206820743221
1736 0.001204916732452
1738 0.001203013991037
1740 0.001201112518198
1742 0.001199212301033
1744 0.001197313364560
1746 0.001195415689256
1748 0.001193519307863
1750 0.001191624163978
1752 0.001189730307973
1754 0.001187837771299
1756 0.001185946550080
1758 0.001184056608855
1760 0.001182167975844
1762 0.001180280659850
1764 0.001178394643908
1766 0.001176509951245
1768 0.001174626596906
1770 0.001172744581189
1772 0.001170863944518
1774 0.001168984685296
1776 0.001167106797835
1778 0.001165230234657
1780 0.001163355022119
1782 0.001161481142819
1784 0.001159608592244
1786 0.001157737411488
1788 0.001155867625488
1790 0.001153999190428
1792 0.001152132136333
1794 0.001150266488576
1796 0.001148402210228
1798 0.001146539293218
1800 0.001144677753641
1802 0.001142817579093
1804 0.001140958780089
1806 0.001139101399999
1808 0.001137245462794
1810 0.001135390930190
1812 0.001133537840835
1814 0.001131686189369
1816 0.001129835957461
1818 0.001127987114720
1820 0.001126139726399
1822 0.001124293796485
1824 0.001122449302754
1826 0.001120606204920
1828 0.001118764556973
1830 0.001116924374589
1832 0.001115085673205
1834 0.001113248463613
1836 0.001111412769549
1838 0.001109578568773
1840 0.001107745837154
1842 0.001105914595589
1844 0.001104084820712
1846 0.001102256541741
1848 0.001100429735732
1850 0.001098604453988
1852 0.001096780682025
1854 0.001094958426421
1856 0.001093137687806
1858 0.001091318456119
1860 0.001089500765198
1862 0.001087684578016
1864 0.001085869911742
1866 0.001084056755856
1868 0.001082245152488
1870 0.001080435115023
1872 0.001078626628494
1874 0.001076819679760
1876 0.001075014279930
1878 0.001073210444033
1880 0.001071408159385
1882 0.001069607447257
1884 0.001067808299912
1886 0.001066010709807
1888 0.001064214720960
1890 0.001062420346287
1892 0.001060627531396
1894 0.001058836288102
1896 0.001057046657074
1898 0.001055258592841
1900 0.001053472124461
1902 0.001051687243763
1904 0.001049903964452
1906 0.001048122290117
1908 0.001046342238195
1910 0.001044563802835
1912 0.001042786959392
1914 0.001041011708375
1916 0.001039238094276
1918 0.001037466075838
1920 0.001035695662388
1922 0.001033926902722
1924 0.001032159778133
1926 0.001030394255833
1928 0.001028630355768
1930 0.001026868092386
1932 0.001025107465350
1934 0.001023348507769
1936 0.001021591201693
1938 0.001019835551216
1940 0.001018081577294
1942 0.001016329244194
1944 0.001014578573179
1946 0.001012829557932
1948 0.001011082241788
1950 0.001009336599642
1952 0.001007592645098
1954 0.001005850387993
1956 0.001004109857297
1958 0.001002370985282
1960 0.001000633826338
1962 0.000998898344710
1964 0.000997164541692
1966 0.000995432420363
1968 0.000993702024419
1970 0.000991973382253
1972 0.000990246465800
1974 0.000988521244817
1976 0.000986797736626
1978 0.000985075972760
1980 0.000983355946776
1982 0.000981637670333
1984 0.000979921159137
1986 0.000978206360822
1988 0.000976493279822
1990 0.000974781950979
1992 0.000973072373683
1994 0.000971364560957
1996 0.000969658499519
1998 0.000967954186991
2000 0.000966251651525
2002 0.000964550892843
2004 0.000962851878315
2006 0.000961154624166
2008 0.000959459158683
2010 0.000957765482957
2012 0.000956073585749
2014 0.000954383470416
2016 0.000952695121267
2018 0.000951008546269
2020 0.000949323768058
2022 0.000947640783478
2024 0.000945959591916
2026 0.000944280170116
2028 0.000942602561822
2030 0.000940926776001
2032 0.000939252780970
2034 0.000937580624523
2036 0.000935910269199
2038 0.000934241705385
2040 0.000932574938382
2042 0.000930909978759
2044 0.000929246826031
2046 0.000927585483158
2048 0.000925925919149
2050 0.000924268155338
2052 0.000922612211832
2054 0.000920958137852
2056 0.000919305919811
2058 0.000917655533616
2060 0.000916006998054
2062 0.000914360301660
2064 0.000912715428124
2066 0.000911072404944
2068 0.000909431250109
2070 0.000907791948705
2072 0.000906154505920
2074 0.000904518865361
2076 0.000902885068870
2078 0.000901253102316
2080 0.000899623014577
2082 0.000897994769194
2084 0.000896368369211
2086 0.000894743830447
2088 0.000893121142989
2090 0.000891500341667
2092 0.000889881407311
2094 0.000888264347626
2096 0.000886649191047
2098 0.000885035910782
2100 0.000883424547387
2102 0.000881815064615
2104 0.000880207486008
2106 0.000878601789830
2108 0.000876997965708
2110 0.000875396037542
2112 0.000873795941470
2114 0.000872197737265
2116 0.000870601387639
2118 0.000869006905837
2120 0.000867414283908
2122 0.000865823585539
2124 0.000864234806826
2126 0.000862647937163
2128 0.000861062980981
2130 0.000859479894189
2132 0.000857898714739
2134 0.000856319426905
2136 0.000854742042906
2138 0.000853166570881
2140 0.000851592976289
2142 0.000850021326743
2144 0.000848451590058
2146 0.000846883740018
2148 0.000845317824887
2150 0.000843753847283
2152 0.000842191794225
2154 0.000840631644019
2156 0.000839073385194
2158 0.000837517055339
2160 0.000835962623014
2162 0.000834410138875
2164 0.000832859595802
2166 0.000831310956162
2168 0.000829764231710
2170 0.000828219449566
2172 0.000826676612597
2174 0.000825135683989
2176 0.000823596672783
2178 0.000822059618627
2180 0.000820524487921
2182 0.000818991282149
2184 0.000817460035551
2186 0.000815930704682
2188 0.000814403332007
2190 0.000812877907628
2192 0.000811354456908
2194 0.000809832964426
2196 0.000808313412878
2198 0.000806795815841
2200 0.000805280157897
2202 0.000803766424418
2204 0.000802254632813
2206 0.000800744782646
2208 0.000799236893362
2210 0.000797730934876
2212 0.000796226945139
2214 0.000794724922462
2216 0.000793224891476
2218 0.000791726799729
2220 0.000790230680978
2222 0.000788736527719
2224 0.000787244328762
2226 0.000785754111844
2228 0.000784265876295
2230 0.000782779582416
2232 0.000781295250865
2234 0.000779812893828
2236 0.000778332536019
2238 0.000776854160429
2240 0.000775377747386
2242 0.000773903323354
2244 0.000772430877801
2246 0.000770960390573
2248 0.000769491860622
2250 0.000768025275684
2252 0.000766560664868
2254 0.000765098022049
2256 0.000763637328866
2258 0.000762178610722
2260 0.000760721833081
2262 0.000759267002902
2264 0.000757814084957
2266 0.000756363129437
2268 0.000754914165764
2270 0.000753467204338
2272 0.000752022223816
2274 0.000750579198882
2276 0.000749138162637
2278 0.000747699127145
2280 0.000746262079669
2282 0.000744827015150
2284 0.000743393936165
2286 0.000741962845846
2288 0.000740533747056
2290 0.000739106642618
2292 0.000737681532850
2294 0.000736258399827
2296 0.000734837249177
2298 0.000733418063708
2300 0.000732000831342
2302 0.000730585558288
2304 0.000729172272877
2306 0.000727760985315
2308 0.000726351656985
2310 0.000724944326739
2312 0.000723538999587
2314 0.000722135668186
2316 0.000720734343338
2318 0.000719335034133
2320 0.000717937734598
2322 0.000716542456049
2324 0.000715149137278
2326 0.000713757804271
2328 0.000712368432330
2330 0.000710981040663
2332 0.000709595614535
2334 0.000708212155495
2336 0.000706830657216
2338 0.000705451136549
2340 0.000704073566810
2342 0.000702697998216
2344 0.000701324394682
2346 0.000699952780797
2348 0.000698583156574
2350 0.000697215515029
2352 0.000695849836617
2354 0.000694486126849
2356 0.000693124380277
2358 0.000691764621291
2360 0.000690406853701
2362 0.000689051098032
2364 0.000687697320235
2366 0.000686345523370
2368 0.000684995696753
2370 0.000683647822691
2372 0.000682301917773
2374 0.000680957998583
2376 0.000679616026389
2378 0.000678276067257
2380 0.000676938065703
2382 0.000675602038699
2384 0.000674267992643
2386 0.000672935948896
2388 0.000671605874148
2390 0.000670277797278
2392 0.000668951687474
2394 0.000667627550337
2396 0.000666305367507
2398 0.000664985168737
2400 0.000663666931255
2402 0.000662350643641
2404 0.000661036341354
2406 0.000659724031655
2408 0.000658413681524
2410 0.000657105268960
2412 0.000655798809085
2414 0.000654494325956
2416 0.000653191845164
2418 0.000651891347244
2420 0.000650592832551
2422 0.000649296265114
2424 0.000648001655637
2426 0.000646708987481
2428 0.000645418297771
2430 0.000644129608502
2432 0.000642842901367
2434 0.000641558161109
2436 0.000640275407986
2438 0.000638994640987
2440 0.000637715844504
2442 0.000636439041916
2444 0.000635164212266
2446 0.000633891346804
2448 0.000632620435486
2450 0.000631351460025
2452 0.000630084445199
2454 0.000628819387378
2456 0.000627556266034
2458 0.000626295104408
2460 0.000625035924867
2462 0.000623778704521
2464 0.000622523456763
2466 0.000621270146162
2468 0.000620018801167
2470 0.000618769416925
2472 0.000617522013408
2474 0.000616276564457
2476 0.000615033062718
2478 0.000613791546789
2480 0.000612551993910
2482 0.000611314389656
2484 0.000610078731161
2486 0.000608845007616
2488 0.000607613231039
2490 0.000606383409929
2492 0.000605155538352
2494 0.000603929640788
2496 0.000602705686882
2498 0.000601483680817
2500 0.000600263642734
2502 0.000599045563249
2504 0.000597829471404
2506 0.000596615324421
2508 0.000595403118739
2510 0.000594192903908
2512 0.000592984653291
2514 0.000591778326281
2516 0.000590573919005
2518 0.000589371475265
2520 0.000588170983842
2522 0.000586972417698
2524 0.000585775803080
2526 0.000584581152116
2528 0.000583388422694
2530 0.000582197644008
2532 0.000581008768703
2534 0.000579821820873
2536 0.000578636779861
2538 0.000577453694440
2540 0.000576272566098
2542 0.000575093357619
2544 0.000573916074181
2546 0.000572740711367
2548 0.000571567255205
2550 0.000570395724944
2552 0.000569226105083
2554 0.000568058392627
2556 0.000566892610323
2558 0.000565728721535
2560 0.000564566748546
2562 0.000563406684534
2564 0.000562248520744
2566 0.000561092277476
2568 0.000559937934928
2570 0.000558785488696
2572 0.000557634953754
2574 0.000556486306538
2576 0.000555339577163
2578 0.000554194736970
2580 0.000553051837521
2582 0.000551910847315
2584 0.000550771742138
2586 0.000549634525432
2588 0.000548499198211
2590 0.000547365775762
2592 0.000546234246019
2594 0.000545104609365
2596 0.000543976857891
2598 0.000542850998800
2600 0.000541727056945
2602 0.000540605013740
2604 0.000539484885135
2606 0.000538366649266
2608 0.000537250306742
2610 0.000536135834885
2612 0.000535023244355
2614 0.000533912531074
2616 0.000532803714237
2618 0.000531696756161
2620 0.000530591671110
2622 0.000529488455050
2624 0.000528387135164
2626 0.000527287685277
2628 0.000526190120846
2630 0.000525094411600
2632 0.000524000582299
2634 0.000522908624321
2636 0.000521818547803
2638 0.000520730322402
2640 0.000519643958231
2642 0.000518559431276
2644 0.000517476748020
2646 0.000516395920886
2648 0.000515316954458
2650 0.000514239837148
2652 0.000513164585427
2654 0.000512091184828
2656 0.000511019682845
2658 0.000509950027487
2660 0.000508882224477
2662 0.000507816268642
2664 0.000506752187939
2666 0.000505689952738
2668 0.000504629550741
2670 0.000503570995610
2672 0.000502514294532
2674 0.000501459419987
2676 0.000500406362234
2678 0.000499355157333
2680 0.000498305838643
2682 0.000497258362863
2684 0.000496212764419
2686 0.000495168984547
2688 0.000494127018023
2690 0.000493086907059
2692 0.000492048618741
2694 0.000491012145764
2696 0.000489977479575
2698 0.000488944625882
2700 0.000487913629112
2702 0.000486884450845
2704 0.000485857117821
2706 0.000484831588921
2708 0.000483807863321
2710 0.000482785963994
2712 0.000481765856451
2714 0.000480747559751
2716 0.000479731054198
2718 0.000478716360966
2720 0.000477703456072
2722 0.000476692359473
2724 0.000475683076399
2726 0.000474675569528
2728 0.000473669894953
2730 0.000472666015239
2732 0.000471663948675
2734 0.000470663681421
2736 0.000469665172278
2738 0.000468668424540
2740 0.000467673465659
2742 0.000466680269001
2744 0.000465688864885
2746 0.000464699259128
2748 0.000463711432085
2750 0.000462725367322
2752 0.000461741067514
2754 0.000460758558740
2756 0.000459777811664
2758 0.000458798820925
2760 0.000457821583453
2762 0.000456846105995
2764 0.000455872380405
2766 0.000454900438122
2768 0.000453930265584
2770 0.000452961830881
2772 0.000451995138181
2774 0.000451030231498
2776 0.000450067073043
2778 0.000449105671205
2780 0.000448146018231
2782 0.000447188124340
2784 0.000446231963453
2786 0.000445277539459
2788 0.000444324866606
2790 0.000443373958938
2792 0.000442424778695
2794 0.000441477352938
2796 0.000440531655211
2798 0.000439587691578
2800 0.000438645455449
2802 0.000437704958362
2804 0.000436766218453
2806 0.000435829207990
2808 0.000434893923788
2810 0.000433960362017
2812 0.000433028520957
2814 0.000432098418001
2816 0.000431170026458
2818 0.000430243342318
2820 0.000429318370829
2822 0.000428395118880
2824 0.000427473558698
2826 0.000426553699600
2828 0.000425635531185
2830 0.000424719058919
2832 0.000423804263248
2834 0.000422891164155
2836 0.000421979766329
2838 0.000421070063449
2840 0.000420162038013
2842 0.000419255690544
2844 0.000418351033808
2846 0.000417448070027
2848 0.000416546801923
2850 0.000415647221400
2852 0.000414749323189
2854 0.000413853107895
2856 0.000412958568565
2858 0.000412065688275
2860 0.000411174498484
2862 0.000410284971633
2864 0.000409397104257
2866 0.000408510932907
2868 0.000407626434374
2870 0.000406743584882
2872 0.000405862382725
2874 0.000404982834320
2876 0.000404104946909
2878 0.000403228681840
2880 0.000402354073850
2882 0.000401481115067
2884 0.000400609812810
2886 0.000399740175510
2888 0.000398872191517
2890 0.000398005847629
2892 0.000397141149847
2894 0.000396278069754
2896 0.000395416627263
2898 0.000394556818220
2900 0.000393698614048
2902 0.000392842027796
2904 0.000391987094071
2906 0.000391133791716
2908 0.000390282099874
2910 0.000389432039003
2912 0.000388583604181
2914 0.000387736816837
2916 0.000386891635548
2918 0.000386048058844
2920 0.000385206095313
2922 0.000384365733474
2924 0.000383526969260
2926 0.000382689802595
2928 0.000381854237024
2930 0.000381020262750
2932 0.000380187906010
2934 0.000379357129697
2936 0.000378527952908
2938 0.000377700367550
2940 0.000376874380372
2942 0.000376049982627
2944 0.000375227154916
2946 0.000374405919066
2948 0.000373586253269
2950 0.000372768152639
2952 0.000371951619919
2954 0.000371136660030
2956 0.000370323281874
2958 0.000369511461470
2960 0.000368701214952
2962 0.000367892550889
2964 0.000367085477974
2966 0.000366279994823
2968 0.000365476061103
2970 0.000364673675377
2972 0.000363872857599
2974 0.000363073559792
2976 0.000362275814045
2978 0.000361479613080
2980 0.000360684971052
2982 0.000359891861266
2984 0.000359100289153
2986 0.000358310249974
2988 0.000357521750868
2990 0.000356734776882
2992 0.000355949323796
2994 0.000355165397706
2996 0.000354382996508
2998 0.000353602137188
3000 0.000352822814217
3002 0.000352045012974
3004 0.000351268724521
3006 0.000350493944744
3008 0.000349720688671
3010 0.000348948968910
3012 0.000348178760958
3014 0.000347410065952
3016 0.000346642882142
3018 0.000345877212864
3020 0.000345113031630
3022 0.000344350356964
3024 0.000343589174098
3026 0.000342829485797
3028 0.000342071297117
3030 0.000341314609536
3032 0.000340559420041
3034 0.000339805704102
3036 0.000339053465093
3038 0.000338302697708
3040 0.000337553423423
3042 0.000336805643822
3044 0.000336059327262
3046 0.000335314486035
3048 0.000334571138871
3050 0.000333829250427
3052 0.000333088814974
3054 0.000332349881757
3056 0.000331612434158
3058 0.000330876460584
3060 0.000330141934532
3062 0.000329408867257
3064 0.000328677241894
3066 0.000327947067582
3068 0.000327218341671
3070 0.000326491065620
3072 0.000325765232717
3074 0.000325040851348
3076 0.000324317892161
3078 0.000323596370769
3080 0.000322876289962
3082 0.000322157666656
3084 0.000321440485216
3086 0.000320724761467
3088 0.000320010468316
3090 0.000319297628532
3092 0.000318586209818
3094 0.000317876204694
3096 0.000317167634298
3098 0.000316460483153
3100 0.000315754757882
3102 0.000315050448663
3104 0.000314347565072
3106 0.000313646106554
3108 0.000312946059258
3110 0.000312247406486
3112 0.000311550160643
3114 0.000310854350179
3116 0.000310159948675
3118 0.000309466958674
3120 0.000308775366860
3122 0.000308085169883
3124 0.000307396359356
3126 0.000306708922389
3128 0.000306022871195
3130 0.000305338206667
3132 0.000304654935123
3134 0.000303973046571
3136 0.000303292511413
3138 0.000302613347718
3140 0.000301935561367
3142 0.000301259147007
3144 0.000300584105219
3146 0.000299910416338
3148 0.000299238089059
3150 0.000298567142551
3152 0.000297897543908
3154 0.000297229289449
3156 0.000296562372085
3158 0.000295896815349
3160 0.000295232611505
3162 0.000294569754569
3164 0.000293908244119
3166 0.000293248081417
3168 0.000292589270107
3170 0.000291931801804
3172 0.000291275671676
3174 0.000290620890970
3176 0.000289967451287
3178 0.000289315368746
3180 0.000288664619951
3182 0.000288015192571
3184 0.000287367081511
3186 0.000286720309953
3188 0.000286074879572
3190 0.000285430762916
3192 0.000284787981872
3194 0.000284146505154
3196 0.000283506355760
3198 0.000282867509699
3200 0.000282229966846
3202 0.000281593723285
3204 0.000280958782179
3206 0.000280325156548
3208 0.000279692858502
3210 0.000279061863046
3212 0.000278432165150
3214 0.000277803760911
3216 0.000277176650139
3218 0.000276550809763
3220 0.000275926239776
3222 0.000275302958176
3224 0.000274680952222
3226 0.000274060222926
3228 0.000273440784051
3230 0.000272822603567
3232 0.000272205708424
3234 0.000271590098260
3236 0.000270975756646
3238 0.000270362730893
3240 0.000269750975451
3242 0.000269140489692
3244 0.000268531271883
3246 0.000267923317678
3248 0.000267316625435
3250 0.000266711169148
3252 0.000266106964697
3254 0.000265504018393
3256 0.000264902309755
3258 0.000264301858949
3260 0.000263702662875
3262 0.000263104696497
3264 0.000262507952599
3266 0.000261912453695
3268 0.000261318206332
3270 0.000260725209348
3272 0.000260133462391
3274 0.000259542959912
3276 0.000258953688912
3278 0.000258365652642
3280 0.000257778849656
3282 0.000257193269790
3284 0.000256608929187
3286 0.000256025816668
3288 0.000255443939619
3290 0.000254863276848
3292 0.000254283834683
3294 0.000253705615119
3296 0.000253128603936
3298 0.000252552814649
3300 0.000251978240278
3302 0.000251404855071
3304 0.000250832686440
3306 0.000250261736429
3308 0.000249692020024
3310 0.000249123492341
3312 0.000248556159521
3314 0.000247990012942
3316 0.000247425042565
3318 0.000246861246300
3320 0.000246298643658
3322 0.000245737237946
3324 0.000245177018753
3326 0.000244617964073
3328 0.000244060085227
3330 0.000243503399149
3332 0.000242947904442
3334 0.000242393576135
3336 0.000241840395327
3338 0.000241288377295
3340 0.000240737526950
3342 0.000240187844318
3344 0.000239639338017
3346 0.000239091984372
3348 0.000238545811252
3350 0.000238000791080
3352 0.000237456907987
3354 0.000236914196658
3356 0.000236372633905
3358 0.000235832218223
3360 0.000235292964087
3362 0.000234754870382
3364 0.000234217914226
3366 0.000233682086973
3368 0.000233147407255
3370 0.000232613877394
3372 0.000232081490776
3374 0.000231550245239
3376 0.000231020121024
3378 0.000230491132764
3380 0.000229963268074
3382 0.000229436520809
3384 0.000228910898346
3386 0.000228386402107
3388 0.000227863014362
3390 0.000227340741973
3392 0.000226819574498
3394 0.000226299506862
3396 0.000225780542702
3398 0.000225262703998
3400 0.000224745963208
3402 0.000224230331634
3404 0.000223715807028
3406 0.000223202372614
3408 0.000222690035358
3410 0.000222178799131
3412 0.000221668645623
3414 0.000221159573984
3416 0.000220651586317
3418 0.000220144681704
3420 0.000219638853839
3422 0.000219134102220
3424 0.000218630432006
3426 0.000218127839784
3428 0.000217626330929
3430 0.000217125908386
3432 0.000216626553153
3434 0.000216128260808
3436 0.000215631047665
3438 0.000215134902915
3440 0.000214639841142
3442 0.000214145840780
3444 0.000213652907915
3446 0.000213161043015
3448 0.000212670236706
3450 0.000212180480996
3452 0.000211691800611
3454 0.000211204182001
3456 0.000210717616037
3458 0.000210232081227
3460 0.000209747581289
3462 0.000209264131260
3464 0.000208781730349
3466 0.000208300371577
3468 0.000207820064873
3470 0.000207340785314
3472 0.000206862553245
3474 0.000206385359701
3476 0.000205909176346
3478 0.000205434038057
3480 0.000204959951565
3482 0.000204486897860
3484 0.000204014861930
3486 0.000203543855272
3488 0.000203073869549
3490 0.000202604897795
3492 0.000202136944355
3494 0.000201669999687
3496 0.000201204055734
3498 0.000200739123803
3500 0.000200275185458
3502 0.000199812251685
3504 0.000199350318359
3506 0.000198889387938
3508 0.000198429441128
3510 0.000197970494650
3512 0.000197512550508
3514 0.000197055589901
3516 0.000196599626721
3518 0.000196144651304
3520 0.000195690663652
3522 0.000195237654461
3524 0.000194785623151
3526 0.000194334576174
3528 0.000193884519978
3530 0.000193435437299
3532 0.000192987338324
3534 0.000192540216467
3536 0.000192094065836
3538 0.000191648892458
3540 0.000191204702155
3542 0.000190761464239
3544 0.000190319198535
3546 0.000189877913081
3548 0.000189437597936
3550 0.000188998251270
3552 0.000188559867897
3554 0.000188122430100
3556 0.000187685944369
3558 0.000187250405121
3560 0.000186815804938
3562 0.000186382168871
3564 0.000185949483748
3566 0.000185517740077
3568 0.000185086937095
3570 0.000184657105765
3572 0.000184228218594
3574 0.000183800289751
3576 0.000183373289612
3578 0.000182947217596
3580 0.000182522078389
3582 0.000182097857902
3584 0.000181674570177
3586 0.000181252213920
3588 0.000180830793736
3590 0.000180410298620
3592 0.000179990730371
3594 0.000179572085871
3596 0.000179154369786
3598 0.000178737562414
3600 0.000178321662724
3602 0.000177906678311
3604 0.000177492613262
3606 0.000177079477869
3608 0.000176667260074
3610 0.000176255951182
3612 0.000175845544907
3614 0.000175436045842
3616 0.000175027436989
3618 0.000174619714294
3620 0.000174212883885
3622 0.000173806945680
3624 0.000173401922482
3626 0.000172997790761
3628 0.000172594566925
3630 0.000172192241352
3632 0.000171790810267
3634 0.000171390273954
3636 0.000170990635096
3638 0.000170591885511
3640 0.000170194015185
3642 0.000169797015331
3644 0.000169400882888
3646 0.000169005627079
3648 0.000168611261516
3650 0.000168217786947
3652 0.000167825199008
3654 0.000167433475176
3656 0.000167042631569
3658 0.000166652639415
3660 0.000166263490220
3662 0.000165875192598
3664 0.000165487758559
3666 0.000165101186546
3668 0.000164715470067
3670 0.000164330612241
3672 0.000163946601770
3674 0.000163563448334
3676 0.000163181146184
3678 0.000162799675821
3680 0.000162419039053
3682 0.000162039241445
3684 0.000161660280970
3686 0.000161282160219
3688 0.000160904863820
3690 0.000160528381620
3692 0.000160152755130
3694 0.000159777960763
3696 0.000159404008167
3698 0.000159030903155
3700 0.000158658623487
3702 0.000158287181191
3704 0.000157916573067
3706 0.000157546778815
3708 0.000157177812206
3710 0.000156809650501
3712 0.000156442292564
3714 0.000156075760744
3716 0.000155710051209
3718 0.000155345151645
3720 0.000154981079247
3722 0.000154617807803
3724 0.000154255365113
3726 0.000153893728903
3728 0.000153532896068
3730 0.000153172871366
3732 0.000152813653349
3734 0.000152455236610
3736 0.000152097614526
3738 0.000151740788533
3740 0.000151384747490
3742 0.000151029507537
3744 0.000150675060026
3746 0.000150321395466
3748 0.000149968528233
3750 0.000149616439920
3752 0.000149265128960
3754 0.000148914612855
3756 0.000148564873002
3758 0.000148215915153
3760 0.000147867731616
3762 0.000147520342955
3764 0.000147173722212
3766 0.000146827881860
3768 0.000146482810794
3770 0.000146138523866
3772 0.000145795000363
3774 0.000145452254567
3776 0.000145110269330
3778 0.000144769041361
3780 0.000144428586661
3782 0.000144088911088
3784 0.000143750009584
3786 0.000143411864277
3788 0.000143074478438
3790 0.000142737848362
3792 0.000142401962090
3794 0.000142066818158
3796 0.000141732442496
3798 0.000141398838081
3800 0.000141065995166
3802 0.000140733890686
3804 0.000140402539696
3806 0.000140071938093
3808 0.000139742070727
3810 0.000139412956966
3812 0.000139084597683
3814 0.000138756979619
3816 0.000138430113619
3818 0.000138103981523
3820 0.000137778594997
3822 0.000137453952385
3824 0.000137130033895
3826 0.000136806839468
3828 0.000136484373301
3830 0.000136162642848
3832 0.000135841650538
3834 0.000135521390026
3836 0.000135201858893
3838 0.000134883041145
3840 0.000134564946351
3842 0.000134247552809
3844 0.000133930862095
3846 0.000133614892782
3848 0.000133299632106
3850 0.000132985088933
3852 0.000132671256680
3854 0.000132358137363
3856 0.000132045723424
3858 0.000131734008370
3860 0.000131422998731
3862 0.000131112682113
3864 0.000130803085149
3866 0.000130494201386
3868 0.000130186034305
3870 0.000129878557542
3872 0.000129571770415
3874 0.000129265687677
3876 0.000128960293380
3878 0.000128655591317
3880 0.000128351586018
3882 0.000128048280206
3884 0.000127745658260
3886 0.000127443737966
3888 0.000127142502132
3890 0.000126841957734
3892 0.000126542091621
3894 0.000126242907452
3896 0.000125944421876
3898 0.000125646615515
3900 0.000125349490714
3902 0.000125053042526
3904 0.000124757276011
3906 0.000124462186836
3908 0.000124167768598
3910 0.000123874011630
3912 0.000123580923173
3914 0.000123288500483
3916 0.000122996753058
3918 0.000122705666374
3920 0.000122415249299
3922 0.000122125487922
3924 0.000121836399515
3926 0.000121547964430
3928 0.000121260189569
3930 0.000120973072998
3932 0.000120686626891
3934 0.000120400838738
3936 0.000120115709464
3938 0.000119831242144
3940 0.000119547420833
3942 0.000119264235861
3944 0.000118981687488
3946 0.000118699766812
3948 0.000118418496622
3950 0.000118137877191
3952 0.000117857899635
3954 0.000117578572812
3956 0.000117299912469
3958 0.000117021884172
3960 0.000116744479568
3962 0.000116467713320
3964 0.000116191567871
3966 0.000115916055659
3968 0.000115641163984
3970 0.000115366904108
3972 0.000115093272720
3974 0.000114820256685
3976 0.000114547880588
3978 0.000114276123903
3980 0.000114004992954
3982 0.000113734490367
3984 0.000113464606999
3986 0.000113195336082
3988 0.000112926690500
3990 0.000112658659252
3992 0.000112391255966
3994 0.000112124475036
3996 0.000111858310978
3998 0.000111592753585
4000 0.000111327808891
4002 0.000111063479086
4004 0.000110799766434
4006 0.000110536672743
4008 0.000110274184034
4010 0.000110012309471
4012 0.000109751036754
4014 0.000109490360433
4016 0.000109230272587
4018 0.000108970781956
4020 0.000108711899063
4022 0.000108453611310
4024 0.000108195919451
4026 0.000107938816329
4028 0.000107682289296
4030 0.000107426356606
4032 0.000107171019145
4034 0.000106916256387
4036 0.000106662073918
4038 0.000106408469315
4040 0.000106155446665
4042 0.000105903004932
4044 0.000105651150923
4046 0.000105399891334
4048 0.000105149229469
4050 0.000104899165227
4052 0.000104649677926
4054 0.000104400758187
4056 0.000104152410264
4058 0.000103904642843
4060 0.000103657472038
4062 0.000103410874773
4064 0.000103164840930
4066 0.000102919372797
4068 0.000102674460218
4070 0.000102430117890
4072 0.000102186351212
4074 0.000101943145172
4076 0.000101700506505
4078 0.000101458423912
4080 0.000101216912011
4082 0.000100975975836
4084 0.000100735599944
4086 0.000100495776885
4088 0.000100256500837
4090 0.000100017776413
4092 0.000099779598750
4094 0.000099541974900
4096 0.000099304896157
4098 0.000099068367061
4100 0.000098832389777
4102 0.000098596956131
4104 0.000098362064120
4106 0.000098127712928
4108 0.000097893916085
4110 0.000097660664080
4112 0.000097427954608
4114 0.000097195784564
4116 0.000096964151909
4118 0.000096733049546
4120 0.000096502491932
4122 0.000096272471374
4124 0.000096042993920
4126 0.000095814048259
4128 0.000095585639152
4130 0.000095357776028
4132 0.000095130432671
4134 0.000094903615738
4136 0.000094677319197
4138 0.000094451563836
4140 0.000094226328207
4142 0.000094001610994
4144 0.000093777399988
4146 0.000093553714145
4148 0.000093330551860
4150 0.000093107918242
4152 0.000092885793391
4154 0.000092664172817
4156 0.000092443061820
4158 0.000092222464109
4160 0.000092002375812
4162 0.000091782806145
4164 0.000091563745200
4166 0.000091345201320
4168 0.000091127156224
4170 0.000090909625764
4172 0.000090692605663
4174 0.000090476096053
4176 0.000090260086793
4178 0.000090044571600
4180 0.000089829548827
4182 0.000089615038950
4184 0.000089401017421
4186 0.000089187493024
4188 0.000088974478778
4190 0.000088761956480
4192 0.000088549919871
4194 0.000088338384692
4196 0.000088127343958
4198 0.000087916789691
4200 0.000087706731665
4202 0.000087497167244
4204 0.000087288079386
4206 0.000087079480048
4208 0.000086871358876
4210 0.000086663720042
4212 0.000086456559551
4214 0.000086249895789
4216 0.000086043714449
4218 0.000085838007183
4220 0.000085632762105
4222 0.000085427989045
4224 0.000085223689096
4226 0.000085019876221
4228 0.000084816548264
4230 0.000084613689234
4232 0.000084411299707
4234 0.000084209373506
4236 0.000084007913761
4238 0.000083806918894
4240 0.000083606397923
4242 0.000083406353224
4244 0.000083206773135
4246 0.000083007655083
4248 0.000082808997143
4250 0.000082610809091
4252 0.000082413087644
4254 0.000082215830008
4256 0.000082019032672
4258 0.000081822682316
4260 0.000081626785776
4262 0.000081431336727
4264 0.000081236334992
4266 0.000081041780061
4268 0.000080847678660
4270 0.000080654030076
4272 0.000080460841335
4274 0.000080268093574
4276 0.000080075786539
4278 0.000079883934578
4280 0.000079692537784
4282 0.000079501583396
4284 0.000079311083400
4286 0.000079121034184
4288 0.000078931443630
4290 0.000078742291059
4292 0.000078553582123
4294 0.000078365318653
4296 0.000078177493815
4298 0.000077990123145
4300 0.000077803187394
4302 0.000077616689412
4304 0.000077430633548
4306 0.000077245012724
4308 0.000077059817707
4310 0.000076875059799
4312 0.000076690742782
4314 0.000076506854715
4316 0.000076323404212
4318 0.000076140382271
4320 0.000075957797968
4322 0.000075775636892
4324 0.000075593914123
4326 0.000075412615234
4328 0.000075231741022
4330 0.000075051283048
4332 0.000074871249927
4334 0.000074691629914
4336 0.000074512424067
4338 0.000074333643377
4340 0.000074155277111
4342 0.000073977315314
4344 0.000073799768570
4346 0.000073622635246
4348 0.000073445910564
4350 0.000073269598101
4352 0.000073093685283
4354 0.000072918171581
4356 0.000072743074409
4358 0.000072568394994
4360 0.000072394117792
4362 0.000072220250616
4364 0.000072046789072
4366 0.000071873719891
4368 0.000071701059663
4370 0.000071528791298
4372 0.000071356921990
4374 0.000071185454350
4376 0.000071014378368
4378 0.000070843712232
4380 0.000070673443318
4382 0.000070503578633
4384 0.000070334111958
4386 0.000070165040070
4388 0.000069996373420
4390 0.000069828113893
4392 0.000069660243956
4394 0.000069492762525
4396 0.000069325674081
4398 0.000069158981876
4400 0.000068992674510
4402 0.000068826765993
4404 0.000068661250534
4406 0.000068496134844
4408 0.000068331416491
4410 0.000068167081495
4412 0.000068003128164
4414 0.000067839556308
4416 0.000067676360917
4418 0.000067513542118
4420 0.000067351099395
4422 0.000067189048776
4424 0.000067027378136
4426 0.000066866087097
4428 0.000066705170638
4430 0.000066544627201
4432 0.000066384466880
4434 0.000066224690823
4436 0.000066065288293
4438 0.000065906256965
4440 0.000065747607578
4442 0.000065589324390
4444 0.000065431405612
4446 0.000065273856264
4448 0.000065116682752
4450 0.000064959881305
4452 0.000064803447369
4454 0.000064647376651
4456 0.000064491669787
4458 0.000064336316778
4460 0.000064181322731
4462 0.000064026690952
4464 0.000063872410994
4466 0.000063718492181
4468 0.000063564930860
4470 0.000063411721068
4472 0.000063258872672
4474 0.000063106379449
4476 0.000062954239359
4478 0.000062802466826
4480 0.000062651056246
4482 0.000062499997338
4484 0.000062349295564
4486 0.000062198942973
4488 0.000062048949021
4490 0.000061899319181
4492 0.000061750041505
4494 0.000061601126537
4496 0.000061452571903
4498 0.000061304367272
4500 0.000061156508672
4502 0.000061009002490
4504 0.000060861838451
4506 0.000060715028281
4508 0.000060568557004
4510 0.000060422438592
4512 0.000060276662261
4514 0.000060131222062
4516 0.000059986130247
4518 0.000059841395058
4520 0.000059697009702
4522 0.000059552960061
4524 0.000059409243584
4526 0.000059265861225
4528 0.000059122819253
4530 0.000058980108073
4532 0.000058837743252
4534 0.000058695716181
4536 0.000058554031632
4538 0.000058412678584
4540 0.000058271663163
4542 0.000058130980618
4544 0.000057990633900
4546 0.000057850615084
4548 0.000057710919705
4550 0.000057571553121
4552 0.000057432529119
4554 0.000057293832926
4556 0.000057155455826
4558 0.000057017415192
4560 0.000056879720159
4562 0.000056742354304
4564 0.000056605312488
4566 0.000056468584539
4568 0.000056332179194
4570 0.000056196104004
4572 0.000056060356944
4574 0.000055924929908
4576 0.000055789828230
4578 0.000055655031055
4580 0.000055520546434
4582 0.000055386381639
4584 0.000055252547620
4586 0.000055119033508
4588 0.000054985833427
4590 0.000054852937876
4592 0.000054720364230
4594 0.000054588102514
4596 0.000054456150760
4598 0.000054324501845
4600 0.000054193159937
4602 0.000054062127301
4604 0.000053931413375
4606 0.000053801006779
4608 0.000053670909072
4610 0.000053541116805
4612 0.000053411621904
4614 0.000053282435705
4616 0.000053153546240
4618 0.000053024956667
4620 0.000052896671003
4622 0.000052768687614
4624 0.000052641010106
4626 0.000052513636673
4628 0.000052386561553
4630 0.000052259786143
4632 0.000052133309672
4634 0.000052007134857
4636 0.000051881263219
4638 0.000051755695553
4640 0.000051630421810
4642 0.000051505441921
4644 0.000051380763547
4646 0.000051256384263
4648 0.000051132307179
4650 0.000051008521749
4652 0.000050885029182
4654 0.000050761843333
4656 0.000050638948180
4658 0.000050516346739
4660 0.000050394041835
4662 0.000050272027825
4664 0.000050150305710
4666 0.000050028880352
4668 0.000049907744140
4670 0.000049786892599
4672 0.000049666330598
4674 0.000049546057151
4676 0.000049426067420
4678 0.000049306367729
4680 0.000049186950282
4682 0.000049067818455
4684 0.000048948960969
4686 0.000048830383288
4688 0.000048712098408
4690 0.000048594104128
4692 0.000048476393378
4694 0.000048358956221
4696 0.000048241792866
4698 0.000048124903341
4700 0.000048008290445
4702 0.000047891955337
4704 0.000047775898198
4706 0.000047660113342
4708 0.000047544597273
4710 0.000047429362802
4712 0.000047314403127
4714 0.000047199720566
4716 0.000047085309719
4718 0.000046971165394
4720 0.000046857298105
4722 0.000046743698712
4724 0.000046630375939
4726 0.000046517312390
4728 0.000046404513310
4730 0.000046291975381
4732 0.000046179701809
4734 0.000046067692523
4736 0.000045955952687
4738 0.000045844480885
4740 0.000045733270051
4742 0.000045622323449
4744 0.000045511648850
4746 0.000045401242518
4748 0.000045291106065
4750 0.000045181227402
4752 0.000045071623288
4754 0.000044962278066
4756 0.000044853192071
4758 0.000044744372932
4760 0.000044635815161
4762 0.000044527513802
4764 0.000044419463953
4766 0.000044311667940
4768 0.000044204129824
4770 0.000044096842332
4772 0.000043989818833
4774 0.000043883043164
4776 0.000043776525278
4778 0.000043670259938
4780 0.000043564241053
4782 0.000043458473075
4784 0.000043352958366
4786 0.000043247688091
4788 0.000043142668779
4790 0.000043037913808
4792 0.000042933405713
4794 0.000042829152199
4796 0.000042725146257
4798 0.000042621387887
4800 0.000042517874881
4802 0.000042414609994
4804 0.000042311581402
4806 0.000042208800454
4808 0.000042106259909
4810 0.000042003968492
4812 0.000041901920488
4814 0.000041800116165
4816 0.000041698549823
4818 0.000041597230377
4820 0.000041496150521
4822 0.000041395299326
4824 0.000041294679099
4826 0.000041194289130
4828 0.000041094132318
4830 0.000040994216408
4832 0.000040894540404
4834 0.000040795100571
4836 0.000040695894864
4838 0.000040596929525
4840 0.000040498196835
4842 0.000040399706409
4844 0.000040301447286
4846 0.000040203423131
4848 0.000040105636887
4850 0.000040008086725
4852 0.000039910765692
4854 0.000039813671058
4856 0.000039716800524
4858 0.000039620173652
4860 0.000039523775524
4862 0.000039427605941
4864 0.000039331664230
4866 0.000039235962786
4868 0.000039140487439
4870 0.000039045240765
4872 0.000038950223933
4874 0.000038855430265
4876 0.000038760866968
4878 0.000038666535323
4880 0.000038572423511
4882 0.000038478534270
4884 0.000038384875609
4886 0.000038291437500
4888 0.000038198222828
4890 0.000038105224403
4892 0.000038012444684
4894 0.000037919887532
4896 0.000037827554217
4898 0.000037735449066
4900 0.000037643564627
4902 0.000037551901269
4904 0.000037460464998
4906 0.000037369244934
4908 0.000037278242223
4910 0.000037187457732
4912 0.000037096893769
4914 0.000037006550957
4916 0.000036916423972
4918 0.000036826511338
4920 0.000036736809841
4922 0.000036647328906
4924 0.000036558067550
4926 0.000036469024567
4928 0.000036380196110
4930 0.000036291580615
4932 0.000036203182267
4934 0.000036114993200
4936 0.000036027021762
4938 0.000035939253439
4940 0.000035851693223
4942 0.000035764340672
4944 0.000035677194382
4946 0.000035590251980
4948 0.000035503524190
4950 0.000035417000435
4952 0.000035330684935
4954 0.000035244572763
4956 0.000035158661975
4958 0.000035072959340
4960 0.000034987456905
4962 0.000034902155426
4964 0.000034817062478
4966 0.000034732184779
4968 0.000034647510549
4970 0.000034563040721
4972 0.000034478773243
4974 0.000034394704337
4976 0.000034310849847
4978 0.000034227196255
4980 0.000034143748228
4982 0.000034060497613
4984 0.000033977443211
4986 0.000033894582141
4988 0.000033811917793
4990 0.000033729453543
4992 0.000033647180506
4994 0.000033565106838
4996 0.000033483229525
4998 0.000033401551574
5000 0.000033320070477
5002 0.000033238789376
5004 0.000033157702054
5006 0.000033076809103
5008 0.000032996105488
5010 0.000032915592448
5012 0.000032835270048
5014 0.000032755143652
5016 0.000032675219003
5018 0.000032595486267
5020 0.000032515946935
5022 0.000032436597680
5024 0.000032357450846
5026 0.000032278502643
5028 0.000032199750429
5030 0.000032121191996
5032 0.000032042822577
5034 0.000031964644795
5036 0.000031886644875
5038 0.000031808820430
5040 0.000031731175107
5042 0.000031653716754
5044 0.000031576444255
5046 0.000031499353553
5048 0.000031422441781
5050 0.000031345712187
5052 0.000031269160554
5054 0.000031192790090
5056 0.000031116609395
5058 0.000031040614697
5060 0.000030964804508
5062 0.000030889176157
5064 0.000030813729568
5066 0.000030738462417
5068 0.000030663372227
5070 0.000030588463473
5072 0.000030513730277
5074 0.000030439175647
5076 0.000030364806711
5078 0.000030290621845
5080 0.000030216611634
5082 0.000030142785058
5084 0.000030069134620
5086 0.000029995656110
5088 0.000029922353066
5090 0.000029849228865
5092 0.000029776281306
5094 0.000029703515905
5096 0.000029630929209
5098 0.000029558527122
5100 0.000029486303645
5102 0.000029414257946
5104 0.000029342383132
5106 0.000029270678585
5108 0.000029199139404
5110 0.000029127772309
5112 0.000029056568042
5114 0.000028985537708
5116 0.000028914677779
5118 0.000028843989569
5120 0.000028773470848
5122 0.000028703133959
5124 0.000028632964370
5126 0.000028562961712
5128 0.000028493119681
5130 0.000028423438949
5132 0.000028353927778
5134 0.000028284586136
5136 0.000028215419150
5138 0.000028146424496
5140 0.000028077597258
5142 0.000028008930904
5144 0.000027940428336
5146 0.000027872083569
5148 0.000027803900954
5150 0.000027735878675
5152 0.000027668018485
5154 0.000027600325749
5156 0.000027532802195
5158 0.000027465437519
5160 0.000027398237067
5162 0.000027331201083
5164 0.000027264324774
5166 0.000027197614572
5168 0.000027131070114
5170 0.000027064685152
5172 0.000026998463699
5174 0.000026932397755
5176 0.000026866494483
5178 0.000026800751505
5180 0.000026735164794
5182 0.000026669734359
5184 0.000026604464459
5186 0.000026539349410
5188 0.000026474391800
5190 0.000026409587258
5192 0.000026344932872
5194 0.000026280432000
5196 0.000026216084353
5198 0.000026151891555
5200 0.000026087859796
5202 0.000026023984806
5204 0.000025960270415
5206 0.000025896706271
5208 0.000025833290282
5210 0.000025770021913
5212 0.000025706902502
5214 0.000025643934843
5216 0.000025581120822
5218 0.000025518466667
5220 0.000025455965746
5222 0.000025393615551
5224 0.000025331413668
5226 0.000025269358232
5228 0.000025207450860
5230 0.000025145685420
5232 0.000025084068996
5234 0.000025022610005
5236 0.000024961298462
5238 0.000024900137422
5240 0.000024839124062
5242 0.000024778255034
5244 0.000024717524630
5246 0.000024656946385
5248 0.000024596520019
5250 0.000024536242397
5252 0.000024476119563
5254 0.000024416134814
5256 0.000024356293060
5258 0.000024296594381
5260 0.000024237043454
5262 0.000024177638466
5264 0.000024118380949
5266 0.000024059267210
5268 0.000024000299295
5270 0.000023941471592
5272 0.000023882780400
5274 0.000023824230832
5276 0.000023765814359
5278 0.000023707538900
5280 0.000023649404766
5282 0.000023591410007
5284 0.000023533561483
5286 0.000023475851228
5288 0.000023418280986
5290 0.000023360852109
5292 0.000023303557006
5294 0.000023246405986
5296 0.000023189399421
5298 0.000023132531943
5300 0.000023075796465
5302 0.000023019203800
5304 0.000022962760843
5306 0.000022906457186
5308 0.000022850289502
5310 0.000022794259916
5312 0.000022738371975
5314 0.000022682621896
5316 0.000022627004930
5318 0.000022571523039
5320 0.000022516174017
5322 0.000022460956344
5324 0.000022405877741
5326 0.000022350937217
5328 0.000022296128802
5330 0.000022241457772
5332 0.000022186917634
5334 0.000022132515265
5336 0.000022078253344
5338 0.000022024116353
5340 0.000021970120697
5342 0.000021916261377
5344 0.000021862534482
5346 0.000021808941187
5348 0.000021755481635
5350 0.000021702146658
5352 0.000021648937472
5354 0.000021595863301
5356 0.000021542922391
5358 0.000021490102641
5360 0.000021437412921
5362 0.000021384853918
5364 0.000021332419633
5366 0.000021280115016
5368 0.000021227939580
5370 0.000021175892595
5372 0.000021123971381
5374 0.000021072173789
5376 0.000021020503799
5378 0.000020968960810
5380 0.000020917539444
5382 0.000020866244943
5384 0.000020815079924
5386 0.000020764048088
5388 0.000020713139149
5390 0.000020662355395
5392 0.000020611687658
5394 0.000020561142369
5396 0.000020510720164
5398 0.000020460417769
5400 0.000020410241003
5402 0.000020360182698
5404 0.000020310238439
5406 0.000020260416379
5408 0.000020210707261
5410 0.000020161119812
5412 0.000020111655292
5414 0.000020062310003
5416 0.000020013085419
5418 0.000019963982423
5420 0.000019915005852
5422 0.000019866147537
5424 0.000019817412680
5426 0.000019768796526
5428 0.000019720295755
5430 0.000019671906025
5432 0.000019623638160
5434 0.000019575486073
5436 0.000019527449866
5438 0.000019479538863
5440 0.000019431749703
5442 0.000019384074534
5444 0.000019336517072
5446 0.000019289074608
5448 0.000019241742279
5450 0.000019194522986
5452 0.000019147414338
5454 0.000019100412234
5456 0.000019053526526
5458 0.000019006756502
5460 0.000018960096746
5462 0.000018913548356
5464 0.000018867112850
5466 0.000018820785995
5468 0.000018774568514
5470 0.000018728461376
5472 0.000018682461421
5474 0.000018636563881
5476 0.000018590780160
5478 0.000018545104939
5480 0.000018499544226
5482 0.000018454087330
5484 0.000018408740643
5486 0.000018363500931
5488 0.000018318369490
5490 0.000018273349013
5492 0.000018228439303
5494 0.000018183639630
5496 0.000018138940764
5498 0.000018094354465
5500 0.000018049872130
5502 0.000018005498043
5504 0.000017961227044
5506 0.000017917070473
5508 0.000017873022705
5510 0.000017829086352
5512 0.000017785259022
5514 0.000017741534653
5516 0.000017697915695
5518 0.000017654397412
5520 0.000017610975787
5522 0.000017567652743
5524 0.000017524427669
5526 0.000017481311932
5528 0.000017438297217
5530 0.000017395384987
5532 0.000017352580078
5534 0.000017309873801
5536 0.000017267271822
5538 0.000017224777001
5540 0.000017182381221
5542 0.000017140089922
5544 0.000017097906875
5546 0.000017055836964
5548 0.000017013867662
5550 0.000016971996760
5552 0.000016930219843
5554 0.000016888542372
5556 0.000016846966164
5558 0.000016805493154
5560 0.000016764120498
5562 0.000016722843659
5564 0.000016681663445
5566 0.000016640582007
5568 0.000016599597236
5570 0.000016558707797
5572 0.000016517920938
5574 0.000016477233112
5576 0.000016436652493
5578 0.000016396173155
5580 0.000016355797926
5582 0.000016315514794
5584 0.000016275330881
5586 0.000016235239952
5588 0.000016195247973
5590 0.000016155358939
5592 0.000016115573367
5594 0.000016075886426
5596 0.000016036294684
5598 0.000015996798805
5600 0.000015957400320
5602 0.000015918092124
5604 0.000015878876769
5606 0.000015839755360
5608 0.000015800723863
5610 0.000015761786165
5612 0.000015722940477
5614 0.000015684190098
5616 0.000015645538419
5618 0.000015606978879
5620 0.000015568509581
5622 0.000015530132556
5624 0.000015491854947
5626 0.000015453666415
5628 0.000015415577881
5630 0.000015377577671
5632 0.000015339664549
5634 0.000015301840069
5636 0.000015264108609
5638 0.000015226466561
5640 0.000015188918226
5642 0.000015151462364
5644 0.000015114094619
5646 0.000015076816562
5648 0.000015039624901
5650 0.000015002517819
5652 0.000014965498096
5654 0.000014928563624
5656 0.000014891719743
5658 0.000014854971032
5660 0.000014818303792
5662 0.000014781726507
5664 0.000014745235115
5666 0.000014708833047
5668 0.000014672516946
5670 0.000014636290189
5672 0.000014600145529
5674 0.000014564083622
5676 0.000014528109778
5678 0.000014492223780
5680 0.000014456428962
5682 0.000014420722594
5684 0.000014385104932
5686 0.000014349573552
5688 0.000014314131858
5690 0.000014278781038
5692 0.000014243515631
5694 0.000014208336565
5696 0.000014173235138
5698 0.000014138216621
5700 0.000014103279016
5702 0.000014068430232
5704 0.000014033667737
5706 0.000013998989387
5708 0.000013964397084
5710 0.000013929884493
5712 0.000013895451525
5714 0.000013861098309
5716 0.000013826828371
5718 0.000013792641108
5720 0.000013758540237
5722 0.000013724518195
5724 0.000013690578953
5726 0.000013656725020
5728 0.000013622954510
5730 0.000013589270909
5732 0.000013555662420
5734 0.000013522139044
5736 0.000013488698023
5738 0.000013455343748
5740 0.000013422072910
5742 0.000013388881331
5744 0.000013355762926
5746 0.000013322727594
5748 0.000013289771879
5750 0.000013256891378
5752 0.000013224091045
5754 0.000013191372951
5756 0.000013158733177
5758 0.000013126171994
5760 0.000013093689489
5762 0.000013061288720
5764 0.000013028964839
5766 0.000012996720689
5768 0.000012964553587
5770 0.000012932469442
5772 0.000012900468616
5774 0.000012868541321
5776 0.000012836695524
5778 0.000012804931618
5780 0.000012773236802
5782 0.000012741618637
5784 0.000012710078678
5786 0.000012678617440
5788 0.000012647230425
5790 0.000012615920674
5792 0.000012584684715
5794 0.000012553522195
5796 0.000012522432565
5798 0.000012491416713
5800 0.000012460478297
5802 0.000012429611411
5804 0.000012398818186
5806 0.000012368096751
5808 0.000012337450766
5810 0.000012306876791
5812 0.000012276373724
5814 0.000012245944524
5816 0.000012215595186
5818 0.000012185318490
5820 0.000012155116182
5822 0.000012124983026
5824 0.000012094919664
5826 0.000012064938291
5828 0.000012035031873
5830 0.000012005196329
5832 0.000011975431927
5834 0.000011945741189
5836 0.000011916118122
5838 0.000011886566117
5840 0.000011857089348
5842 0.000011827682293
5844 0.000011798352272
5846 0.000011769089079
5848 0.000011739902518
5850 0.000011710785390
5852 0.000011681740049
5854 0.000011652767989
5856 0.000011623868665
5858 0.000011595044158
5860 0.000011566288452
5862 0.000011537608862
5864 0.000011509002381
5866 0.000011480474031
5868 0.000011452011197
5870 0.000011423617123
5872 0.000011395293174
5874 0.000011367032896
5876 0.000011338842425
5878 0.000011310722987
5880 0.000011282677451
5882 0.000011254698245
5884 0.000011226788097
5886 0.000011198947143
5888 0.000011171176640
5890 0.000011143472024
5892 0.000011115831340
5894 0.000011088257215
5896 0.000011060748297
5898 0.000011033306186
5900 0.000011005931685
5902 0.000010978626265
5904 0.000010951385744
5906 0.000010924215819
5908 0.000010897114640
5910 0.000010870082179
5912 0.000010843115606
5914 0.000010816221930
5916 0.000010789403156
5918 0.000010762649979
5920 0.000010735959757
5922 0.000010709333002
5924 0.000010682767641
5926 0.000010656272265
5928 0.000010629844764
5930 0.000010603484060
5932 0.000010577184274
5934 0.000010550953117
5936 0.000010524786169
5938 0.000010498689218
5940 0.000010472653971
5942 0.000010446679150
5944 0.000010420769681
5946 0.000010394931931
5948 0.000010369154023
5950 0.000010343438178
5952 0.000010317788130
5954 0.000010292203734
5956 0.000010266682347
5958 0.000010241225792
5960 0.000010215831404
5962 0.000010190497634
5964 0.000010165228506
5966 0.000010140021383
5968 0.000010114880189
5970 0.000010089802629
5972 0.000010064789274
5974 0.000010039831574
5976 0.000010014930548
5978 0.000009990091014
5980 0.000009965311479
5982 0.000009940600515
5984 0.000009915948328
5986 0.000009891364137
5988 0.000009866844343
5990 0.000009842385686
5992 0.000009817989294
5994 0.000009793656609
5996 0.000009769385311
5998 0.000009745177295
6000 0.000009721025831
6002 0.000009696932865
6004 0.000009672898930
6006 0.000009648924958
6008 0.000009625015123
6010 0.000009601159673
6012 0.000009577365127
6014 0.000009553624580
6016 0.000009529941357
6018 0.000009506317188
6020 0.000009482749572
6022 0.000009459241291
6024 0.000009435792860
6026 0.000009412395299
6028 0.000009389049725
6030 0.000009365761703
6032 0.000009342525210
6034 0.000009319340973
6036 0.000009296215222
6038 0.000009273145627
6040 0.000009250127503
6042 0.000009227164931
6044 0.000009204257273
6046 0.000009181402818
6048 0.000009158599579
6050 0.000009135846589
6052 0.000009113144607
6054 0.000009090495067
6056 0.000009067902089
6058 0.000009045369582
6060 0.000009022893112
6062 0.000009000467253
6064 0.000008978096303
6066 0.000008955778371
6068 0.000008933516228
6070 0.000008911307353
6072 0.000008889154378
6074 0.000008867059126
6076 0.000008845023963
6078 0.000008823039733
6080 0.000008801109124
6082 0.000008779232098
6084 0.000008757408521
6086 0.000008735637746
6088 0.000008713924158
6090 0.000008692262787
6092 0.000008670658292
6094 0.000008649104037
6096 0.000008627604031
6098 0.000008606158438
6100 0.000008584762111
6102 0.000008563418336
6104 0.000008542123429
6106 0.000008520881436
6108 0.000008499690920
6110 0.000008478552138
6112 0.000008457469884
6114 0.000008436436774
6116 0.000008415450932
6118 0.000008394514027
6120 0.000008373625735
6122 0.000008352788824
6124 0.000008332005368
6126 0.000008311277561
6128 0.000008290599952
6130 0.000008269967470
6132 0.000008249383287
6134 0.000008228843573
6136 0.000008208358452
6138 0.000008187922433
6140 0.000008167537128
6142 0.000008147199877
6144 0.000008126914809
6146 0.000008106675305
6148 0.000008086483398
6150 0.000008066340203
6152 0.000008046248376
6154 0.000008026207309
6156 0.000008006219262
6158 0.000007986279628
6160 0.000007966382574
6162 0.000007946535951
6164 0.000007926737735
6166 0.000007906981789
6168 0.000007887268944
6170 0.000007867603062
6172 0.000007847985513
6174 0.000007828414129
6176 0.000007808888999
6178 0.000007789408947
6180 0.000007769979480
6182 0.000007750599638
6184 0.000007731268040
6186 0.000007711987833
6188 0.000007692755833
6190 0.000007673571613
6192 0.000007654435886
6194 0.000007635342975
6196 0.000007616292727
6198 0.000007597290290
6200 0.000007578334549
6202 0.000007559419391
6204 0.000007540550400
6206 0.000007521725810
6208 0.000007502948947
6210 0.000007484216766
6212 0.000007465530678
6214 0.000007446887643
6216 0.000007428290063
6218 0.000007409739390
6220 0.000007391235448
6222 0.000007372775595
6224 0.000007354365799
6226 0.000007335996322
6228 0.000007317672130
6230 0.000007299394566
6232 0.000007281167456
6234 0.000007262982849
6236 0.000007244848276
6238 0.000007226759945
6240 0.000007208713065
6242 0.000007190701595
6244 0.000007172729887
6246 0.000007154802134
6248 0.000007136919180
6250 0.000007119080469
6252 0.000007101282574
6254 0.000007083522295
6256 0.000007065804096
6258 0.000007048125056
6260 0.000007030493410
6262 0.000007012901638
6264 0.000006995351482
6266 0.000006977843366
6268 0.000006960382302
6270 0.000006942962889
6272 0.000006925585304
6274 0.000006908250137
6276 0.000006890953732
6278 0.000006873694713
6280 0.000006856477826
6282 0.000006839307398
6284 0.000006822178446
6286 0.000006805093768
6288 0.000006788050229
6290 0.000006771049985
6292 0.000006754092030
6294 0.000006737179611
6296 0.000006720313877
6298 0.000006703499655
6300 0.000006686731119
6302 0.000006670011301
6304 0.000006653330162
6306 0.000006636688560
6308 0.000006620095353
6310 0.000006603545295
6312 0.000006587041398
6314 0.000006570578688
6316 0.000006554157421
6318 0.000006537779277
6320 0.000006521440234
6322 0.000006505143053
6324 0.000006488886703
6326 0.000006472671399
6328 0.000006456494333
6330 0.000006440353183
6332 0.000006424251905
6334 0.000006408189686
6336 0.000006392161473
6338 0.000006376172402
6340 0.000006360223777
6342 0.000006344312243
6344 0.000006328436315
6346 0.000006312595362
6348 0.000006296792834
6350 0.000006281031568
6352 0.000006265309752
6354 0.000006249623814
6356 0.000006233973135
6358 0.000006218363338
6360 0.000006202791546
6362 0.000006187255845
6364 0.000006171754067
6366 0.000006156283776
6368 0.000006140848686
6370 0.000006125449822
6372 0.000006110088863
6374 0.000006094763580
6376 0.000006079475117
6378 0.000006064226687
6380 0.000006049017381
6382 0.000006033848406
6384 0.000006018714026
6386 0.000006003615469
6388 0.000005988551723
6390 0.000005973524706
6392 0.000005958536923
6394 0.000005943584793
6396 0.000005928670891
6398 0.000005913789402
6400 0.000005898941033
6402 0.000005884129755
6404 0.000005869353608
6406 0.000005854609297
6408 0.000005839901896
6410 0.000005825232106
6412 0.000005810599985
6414 0.000005796004998
6416 0.000005781445324
6418 0.000005766921223
6420 0.000005752432689
6422 0.000005737984705
6424 0.000005723571140
6426 0.000005709196950
6428 0.000005694855853
6430 0.000005680550422
6432 0.000005666279448
6434 0.000005652042106
6436 0.000005637835736
6438 0.000005623659926
6440 0.000005609521130
6442 0.000005595416699
6444 0.000005581343634
6446 0.000005567303103
6448 0.000005553293477
6450 0.000005539318662
6452 0.000005525377748
6454 0.000005511470998
6456 0.000005497596135
6458 0.000005483752557
6460 0.000005469938611
6462 0.000005456155771
6464 0.000005442403639
6466 0.000005428685578
6468 0.000005415005713
6470 0.000005401360327
6472 0.000005387747820
6474 0.000005374166816
6476 0.000005360620202
6478 0.000005347105270
6480 0.000005333621282
6482 0.000005320171969
6484 0.000005306753107
6486 0.000005293371960
6488 0.000005280021961
6490 0.000005266706458
6492 0.000005253419183
6494 0.000005240166877
6496 0.000005226945324
6498 0.000005213760489
6500 0.000005200609178
6502 0.000005187487189
6504 0.000005174404216
6506 0.000005161353406
6508 0.000005148332168
6510 0.000005135340099
6512 0.000005122379131
6514 0.000005109450832
6516 0.000005096554621
6518 0.000005083690990
6520 0.000005070859457
6522 0.000005058059911
6524 0.000005045290544
6526 0.000005032547651
6528 0.000005019833936
6530 0.000005007149785
6532 0.000004994490943
6534 0.000004981860982
6536 0.000004969258431
6538 0.000004956686746
6540 0.000004944149016
6542 0.000004931645039
6544 0.000004919171698
6546 0.000004906727472
6548 0.000004894309301
6550 0.000004881919134
6552 0.000004869561610
6554 0.000004857234066
6556 0.000004844938469
6558 0.000004832674598
6560 0.000004820444405
6562 0.000004808249189
6564 0.000004796083684
6566 0.000004783949816
6568 0.000004771844806
6570 0.000004759769137
6572 0.000004747721984
6574 0.000004735705286
6576 0.000004723716936
6578 0.000004711758788
6580 0.000004699831026
6582 0.000004687933857
6584 0.000004676062388
6586 0.000004664221882
6588 0.000004652410392
6590 0.000004640626090
6592 0.000004628872221
6594 0.000004617141583
6596 0.000004605437130
6598 0.000004593761958
6600 0.000004582113054
6602 0.000004570495296
6604 0.000004558906635
6606 0.000004547341454
6608 0.000004535800348
6610 0.000004524284981
6612 0.000004512797764
6614 0.000004501333804
6616 0.000004489897727
6618 0.000004478493222
6620 0.000004467111449
6622 0.000004455751474
6624 0.000004444418447
6626 0.000004433115256
6628 0.000004421836663
6630 0.000004410586182
6632 0.000004399368018
6634 0.000004388185076
6636 0.000004377030975
6638 0.000004365904302
6640 0.000004354807920
6642 0.000004343741136
6644 0.000004332705616
6646 0.000004321701631
6648 0.000004310720733
6650 0.000004299764029
6652 0.000004288836765
6654 0.000004277937569
6656 0.000004267070012
6658 0.000004256229878
6660 0.000004245422135
6662 0.000004234638547
6664 0.000004223879175
6666 0.000004213149776
6668 0.000004202443666
6670 0.000004191761938
6672 0.000004181105068
6674 0.000004170475581
6676 0.000004159867674
6678 0.000004149285682
6680 0.000004138730230
6682 0.000004128204082
6684 0.000004117707058
6686 0.000004107234119
6688 0.000004096786704
6690 0.000004086367004
6692 0.000004075973861
6694 0.000004065603751
6696 0.000004055259338
6698 0.000004044937714
6700 0.000004034641631
6702 0.000004024369816
6704 0.000004014122504
6706 0.000004003899426
6708 0.000003993702666
6710 0.000003983535003
6712 0.000003973399934
6714 0.000003963295486
6716 0.000003953215128
6718 0.000003943159317
6720 0.000003933126079
6722 0.000003923121737
6724 0.000003913142294
6726 0.000003903189048
6728 0.000003893261879
6730 0.000003883360974
6732 0.000003873485525
6734 0.000003863636679
6736 0.000003853810886
6738 0.000003844007491
6740 0.000003834228504
6742 0.000003824472200
6744 0.000003814738085
6746 0.000003805028261
6748 0.000003795343703
6750 0.000003785682020
6752 0.000003776048726
6754 0.000003766437972
6756 0.000003756852387
6758 0.000003747291156
6760 0.000003737750109
6762 0.000003728229412
6764 0.000003718732328
6766 0.000003709254455
6768 0.000003699793687
6770 0.000003690357893
6772 0.000003680944941
6774 0.000003671551762
6776 0.000003662185730
6778 0.000003652845482
6780 0.000003643526135
6782 0.000003634227428
6784 0.000003624953962
6786 0.000003615701617
6788 0.000003606476039
6790 0.000003597276223
6792 0.000003588102044
6794 0.000003578951802
6796 0.000003569826422
6798 0.000003560725244
6800 0.000003551648463
6802 0.000003542594901
6804 0.000003533560027
6806 0.000003524547249
6808 0.000003515553484
6810 0.000003506581706
6812 0.000003497631274
6814 0.000003488706218
6816 0.000003479804151
6818 0.000003470924624
6820 0.000003462063925
6822 0.000003453226302
6824 0.000003444412836
6826 0.000003435617999
6828 0.000003426847005
6830 0.000003418093567
6832 0.000003409362471
6834 0.000003400649816
6836 0.000003391955096
6838 0.000003383280223
6840 0.000003374624206
6842 0.000003365985705
6844 0.000003357370653
6846 0.000003348780577
6848 0.000003340213316
6850 0.000003331663036
6852 0.000003323135509
6854 0.000003314625544
6856 0.000003306136450
6858 0.000003297667844
6860 0.000003289219121
6862 0.000003280792381
6864 0.000003272383077
6866 0.000003263996863
6868 0.000003255630580
6870 0.000003247287158
6872 0.000003238967071
6874 0.000003230667712
6876 0.000003222389939
6878 0.000003214131637
6880 0.000003205889910
6882 0.000003197663444
6884 0.000003189455107
6886 0.000003181270311
6888 0.000003173104763
6890 0.000003164958215
6892 0.000003156834879
6894 0.000003148730066
6896 0.000003140645352
6898 0.000003132579624
6900 0.000003124530422
6902 0.000003116500174
6904 0.000003108485211
6906 0.000003100485832
6908 0.000003092506307
6910 0.000003084543108
6912 0.000003076599465
6914 0.000003068679903
6916 0.000003060779063
6918 0.000003052899076
6920 0.000003045038626
6922 0.000003037200259
6924 0.000003029379453
6926 0.000003021573383
6928 0.000003013783940
6930 0.000003006015409
6932 0.000002998266805
6934 0.000002990538659
6936 0.000002982828635
6938 0.000002975136171
6940 0.000002967463323
6942 0.000002959811393
6944 0.000002952175362
6946 0.000002944552629
6948 0.000002936947692
6950 0.000002929356744
6952 0.000002921782441
6954 0.000002914226199
6956 0.000002906687306
6958 0.000002899165664
6960 0.000002891661997
6962 0.000002884175431
6964 0.000002876707127
6966 0.000002869256435
6968 0.000002861830246
6970 0.000002854419058
6972 0.000002847021464
6974 0.000002839640404
6976 0.000002832273684
6978 0.000002824924560
6980 0.000002817591894
6982 0.000002810274189
6984 0.000002802973793
6986 0.000002795689326
6988 0.000002788420073
6990 0.000002781168592
6992 0.000002773935794
6994 0.000002766720577
6996 0.000002759524141
6998 0.000002752343070
7000 0.000002745174566
7002 0.000002738023043
7004 0.000002730889181
7006 0.000002723776522
7008 0.000002716682223
7010 0.000002709601404
7012 0.000002702540550
7014 0.000002695500454
7016 0.000002688477009
7018 0.000002681471672
7020 0.000002674479984
7022 0.000002667505496
7024 0.000002660548784
7026 0.000002653608214
7028 0.000002646687905
7030 0.000002639781941
7032 0.000002632893129
7034 0.000002626022624
7036 0.000002619168414
7038 0.000002612332437
7040 0.000002605514421
7042 0.000002598709044
7044 0.000002591919513
7046 0.000002585145887
7048 0.000002578392261
7050 0.000002571656314
7052 0.000002564941247
7054 0.000002558248126
7056 0.000002551570423
7058 0.000002544910939
7060 0.000002538266856
7062 0.000002531639766
7064 0.000002525027237
7066 0.000002518428755
7068 0.000002511847645
7070 0.000002505285098
7072 0.000002498735888
7074 0.000002492200218
7076 0.000002485677783
7078 0.000002479170587
7080 0.000002472677299
7082 0.000002466199796
7084 0.000002459738620
7086 0.000002453299813
7088 0.000002446876286
7090 0.000002440470759
7092 0.000002434080199
7094 0.000002427704372
7096 0.000002421341692
7098 0.000002414996799
7100 0.000002408666978
7102 0.000002402349815
7104 0.000002396049044
7106 0.000002389763772
7108 0.000002383492093
7110 0.000002377236352
7112 0.000002370999117
7114 0.000002364774025
7116 0.000002358566193
7118 0.000002352375374
7120 0.000002346198448
7122 0.000002340033367
7124 0.000002333885263
7126 0.000002327747982
7128 0.000002321623953
7130 0.000002315516002
7132 0.000002309419886
7134 0.000002303338071
7136 0.000002297268702
7138 0.000002291213592
7140 0.000002285173168
7142 0.000002279149471
7144 0.000002273138145
7146 0.000002267143593
7148 0.000002261163147
7150 0.000002255197908
7152 0.000002249243847
7154 0.000002243308807
7156 0.000002237384450
7158 0.000002231474850
7160 0.000002225578067
7162 0.000002219699484
7164 0.000002213833406
7166 0.000002207983633
7168 0.000002202149062
7170 0.000002196328280
7172 0.000002190523672
7174 0.000002184735873
7176 0.000002178959428
7178 0.000002173194878
7180 0.000002167444691
7182 0.000002161706472
7184 0.000002155982582
7186 0.000002150272590
7188 0.000002144574747
7190 0.000002138891186
7192 0.000002133228190
7194 0.000002127576699
7196 0.000002121943027
7198 0.000002116320466
7200 0.000002110712319
7202 0.000002105123944
7204 0.000002099552122
7206 0.000002093992701
7208 0.000002088448373
7210 0.000002082917044
7212 0.000002077401176
7214 0.000002071896937
7216 0.000002066405683
7218 0.000002060920551
7220 0.000002055445158
7222 0.000002049983461
7224 0.000002044532904
7226 0.000002039089695
7228 0.000002033661179
7230 0.000002028244866
7232 0.000002022848948
7234 0.000002017470276
7236 0.000002012105157
7238 0.000002006752729
7240 0.000002001409813
7242 0.000001996080136
7244 0.000001990764504
7246 0.000001985464604
7248 0.000001980179953
7250 0.000001974911848
7252 0.000001969658308
7254 0.000001964417550
7256 0.000001959187138
7258 0.000001953972567
7260 0.000001948769167
7262 0.000001943582486
7264 0.000001938407314
7266 0.000001933244005
7268 0.000001928095417
7270 0.000001922955986
7272 0.000001917830970
7274 0.000001912717383
7276 0.000001907616249
7278 0.000001902525048
7280 0.000001897444702
7282 0.000001892377635
7284 0.000001887323514
7286 0.000001882280311
7288 0.000001877248227
7290 0.000001872231178
7292 0.000001867225701
7294 0.000001862235510
7296 0.000001857255267
7298 0.000001852287818
7300 0.000001847328865
7302 0.000001842378178
7304 0.000001837435720
7306 0.000001832503034
7308 0.000001827581857
7310 0.000001822673864
7312 0.000001817773890
7314 0.000001812883372
7316 0.000001808007760
7318 0.000001803141548
7320 0.000001798290715
7322 0.000001793452817
7324 0.000001788627326
7326 0.000001783814607
7328 0.000001779015172
7330 0.000001774230102
7332 0.000001769455565
7334 0.000001764687870
7336 0.000001759937053
7338 0.000001755197742
7340 0.000001750473578
7342 0.000001745763722
7344 0.000001741066288
7346 0.000001736375645
7348 0.000001731696928
7350 0.000001727027964
7352 0.000001722374276
7354 0.000001717728519
7356 0.000001713093825
7358 0.000001708469984
7360 0.000001703861308
7362 0.000001699265066
7364 0.000001694681289
7366 0.000001690110678
7368 0.000001685548494
7370 0.000001681000748
7372 0.000001676461802
7374 0.000001671938075
7376 0.000001667427356
7378 0.000001662927653
7380 0.000001658437384
7382 0.000001653960281
7384 0.000001649494258
7386 0.000001645035527
7388 0.000001640583674
7390 0.000001636140712
7392 0.000001631708645
7394 0.000001627290414
7396 0.000001622882122
7398 0.000001618486776
7400 0.000001614107858
7402 0.000001609741936
7404 0.000001605384569
7406 0.000001601032603
7408 0.000001596692790
7410 0.000001592362833
7412 0.000001588045474
7414 0.000001583740089
7416 0.000001579444811
7418 0.000001575160537
7420 0.000001570885397
7422 0.000001566620829
7424 0.000001562369798
7426 0.000001558127352
7428 0.000001553895991
7430 0.000001549675873
7432 0.000001545466532
7434 0.000001541265370
7436 0.000001537070606
7438 0.000001532886709
7440 0.000001528712311
7442 0.000001524545898
7444 0.000001520390835
7446 0.000001516250053
7448 0.000001512123244
7450 0.000001508005251
7452 0.000001503893844
7454 0.000001499793070
7456 0.000001495704687
7458 0.000001491626348
7460 0.000001487561332
7462 0.000001483510972
7464 0.000001479469829
7466 0.000001475438533
7468 0.000001471414080
7470 0.000001467400071
7472 0.000001463400989
7474 0.000001459407708
7476 0.000001455422741
7478 0.000001451452234
7480 0.000001447491501
7482 0.000001443541341
7484 0.000001439606537
7486 0.000001435679433
7488 0.000001431764254
7490 0.000001427861705
7492 0.000001423973098
7494 0.000001420096530
7496 0.000001416230959
7498 0.000001412375649
7500 0.000001408529936
7502 0.000001404693796
7504 0.000001400864983
7506 0.000001397047025
7508 0.000001393237499
7510 0.000001389435649
7512 0.000001385639448
7514 0.000001381853308
7516 0.000001378079759
7518 0.000001374316811
7520 0.000001370563900
7522 0.000001366821681
7524 0.000001363085363
7526 0.000001359355775
7528 0.000001355634863
7530 0.000001351924539
7532 0.000001348224621
7534 0.000001344535297
7536 0.000001340858591
7538 0.000001337196077
7540 0.000001333542206
7542 0.000001329898158
7544 0.000001326261382
7546 0.000001322630182
7548 0.000001319009178
7550 0.000001315403497
7552 0.000001311807697
7554 0.000001308221459
7556 0.000001304643576
7558 0.000001301073028
7560 0.000001297509701
7562 0.000001293952575
7564 0.000001290405703
7566 0.000001286868555
7568 0.000001283340476
7570 0.000001279818379
7572 0.000001276302854
7574 0.000001272796897
7576 0.000001269296254
7578 0.000001265799824
7580 0.000001262311321
7582 0.000001258838578
7584 0.000001255371286
7586 0.000001251912657
7588 0.000001248459042
7590 0.000001245013952
7592 0.000001241579819
7594 0.000001238152011
7596 0.000001234731613
7598 0.000001231318494
7600 0.000001227913008
7602 0.000001224511961
7604 0.000001221117899
7606 0.000001217728294
7608 0.000001214346282
7610 0.000001210973237
7612 0.000001207604570
7614 0.000001204245895
7616 0.000001200894737
7618 0.000001197548321
7620 0.000001194207356
7622 0.000001190876177
7624 0.000001187550895
7626 0.000001184232016
7628 0.000001180919030
7630 0.000001177611091
7632 0.000001174306691
7634 0.000001171009496
7636 0.000001167722311
7638 0.000001164441936
7640 0.000001161169372
7642 0.000001157902051
7644 0.000001154641388
7646 0.000001151390422
7648 0.000001148149229
7650 0.000001144922262
7652 0.000001141703220
7654 0.000001138490050
7656 0.000001135284696
7658 0.000001132094182
7660 0.000001128913880
7662 0.000001125741395
7664 0.000001122578441
7666 0.000001119422419
7668 0.000001116269838
7670 0.000001113124756
7672 0.000001109984735
7674 0.000001106856556
7676 0.000001103738705
7678 0.000001100624221
7680 0.000001097511485
7682 0.000001094405476
7684 0.000001091306522
7686 0.000001088212598
7688 0.000001085128740
7690 0.000001082053219
7692 0.000001078989091
7694 0.000001075937259
7696 0.000001072888471
7698 0.000001069843379
7700 0.000001066808079
7702 0.000001063780488
7704 0.000001060761822
7706 0.000001057744894
7708 0.000001054731558
7710 0.000001051724649
7712 0.000001048727206
7714 0.000001045739428
7716 0.000001042758817
7718 0.000001039784568
7720 0.000001036823128
7722 0.000001033872144
7724 0.000001030926342
7726 0.000001027985360
7728 0.000001025053059
7730 0.000001022126085
7732 0.000001019207471
7734 0.000001016295764
7736 0.000001013390609
7738 0.000001010492679
7740 0.000001007597028
7742 0.000001004708255
7744 0.000001001823738
7746 0.000000998947497
7748 0.000000996075309
7750 0.000000993213603
7752 0.000000990355160
7754 0.000000987505929
7756 0.000000984664497
7758 0.000000981831312
7760 0.000000979006078
7762 0.000000976187060
7764 0.000000973374457
7766 0.000000970570495
7768 0.000000967774074
7770 0.000000964981279
7772 0.000000962192786
7774 0.000000959407446
7776 0.000000956628325
7778 0.000000953855705
7780 0.000000951086095
7782 0.000000948323914
7784 0.000000945568316
7786 0.000000942816355
7788 0.000000940073449
7790 0.000000937335888
7792 0.000000934603147
7794 0.000000931876944
7796 0.000000929157559
7798 0.000000926443898
7800 0.000000923736511
7802 0.000000921036730
7804 0.000000918340835
7806 0.000000915656890
7808 0.000000912982100
7810 0.000000910320255
7812 0.000000907665068
7814 0.000000905019450
7816 0.000000902379951
7818 0.000000899748290
7820 0.000000897125209
7822 0.000000894509779
7824 0.000000891896335
7826 0.000000889288202
7828 0.000000886681288
7830 0.000000884082473
7832 0.000000881492686
7834 0.000000878909935
7836 0.000000876334928
7838 0.000000873767319
7840 0.000000871206787
7842 0.000000868653388
7844 0.000000866111507
7846 0.000000863577052
7848 0.000000861053247
7850 0.000000858535622
7852 0.000000856021054
7854 0.000000853511913
7856 0.000000851006270
7858 0.000000848506168
7860 0.000000846014895
7862 0.000000843528980
7864 0.000000841048222
7866 0.000000838568628
7868 0.000000836102676
7870 0.000000833641419
7872 0.000000831187339
7874 0.000000828736813
7876 0.000000826290851
7878 0.000000823847770
7880 0.000000821406988
7882 0.000000818975255
7884 0.000000816547639
7886 0.000000814125279
7888 0.000000811709936
7890 0.000000809298851
7892 0.000000806898334
7894 0.000000804506941
7896 0.000000802120466
7898 0.000000799735812
7900 0.000000797356989
7902 0.000000794984352
7904 0.000000792618923
7906 0.000000790256697
7908 0.000000787901622
7910 0.000000785549721
7912 0.000000783201855
7914 0.000000780858834
7916 0.000000778523958
7918 0.000000776191159
7920 0.000000773862387
7922 0.000000771541996
7924 0.000000769231668
7926 0.000000766925951
7928 0.000000764623390
7930 0.000000762323913
7932 0.000000760030574
7934 0.000000757740239
7936 0.000000755452953
7938 0.000000753167692
7940 0.000000750885606
7942 0.000000748609336
7944 0.000000746337020
7946 0.000000744065441
7948 0.000000741798709
7950 0.000000739536009
7952 0.000000737277493
7954 0.000000735019129
7956 0.000000732766923
7958 0.000000730521037
7960 0.000000728281718
7962 0.000000726044891
7964 0.000000723809790
7966 0.000000721582619
7968 0.000000719360586
7970 0.000000717140629
7972 0.000000714927112
7974 0.000000712721250
7976 0.000000710522834
7978 0.000000708328684
7980 0.000000706136859
7982 0.000000703945335
7984 0.000000701761539
7986 0.000000699584347
7988 0.000000697412541
7990 0.000000695250746
7992 0.000000693093969
7994 0.000000690941339
7996 0.000000688796521
7998 0.000000686654863
8000 0.000000684518326
8002 0.000000682391578
8004 0.000000680271349
8006 0.000000678155498
8008 0.000000676047677
8010 0.000000673943423
8012 0.000000671848869
8014 0.000000669756207
8016 0.000000667665845
8018 0.000000665583521
8020 0.000000663510051
8022 0.000000661443075
8024 0.000000659377037
8026 0.000000657316355
8028 0.000000655259682
8030 0.000000653207344
8032 0.000000651159427
8034 0.000000649113743
8036 0.000000647075458
8038 0.000000645042822
8040 0.000000643013200
8042 0.000000640989641
8044 0.000000638966210
8046 0.000000636941029
8048 0.000000634916070
8050 0.000000632892351
8052 0.000000630871227
8054 0.000000628852774
8056 0.000000626833330
8058 0.000000624819147
8060 0.000000622807085
8062 0.000000620799742
8064 0.000000618796703
8066 0.000000616796512
8068 0.000000614800821
8070 0.000000612811626
8072 0.000000610828392
8074 0.000000608847794
8076 0.000000606868859
8078 0.000000604887399
8080 0.000000602907971
8082 0.000000600936549
8084 0.000000598973943
8086 0.000000597012196
8088 0.000000595054530
8090 0.000000593099593
8092 0.000000591154710
8094 0.000000589214623
8096 0.000000587286019
8098 0.000000585363608
8100 0.000000583448685
8102 0.000000581537773
8104 0.000000579630996
8106 0.000000577726748
8108 0.000000575823744
8110 0.000000573927383
8112 0.000000572032454
8114 0.000000570142576
8116 0.000000568254429
8118 0.000000566373133
8120 0.000000564500426
8122 0.000000562629880
8124 0.000000560765513
8126 0.000000558904057
8128 0.000000557048747
8130 0.000000555203250
8132 0.000000553365492
8134 0.000000551534856
8136 0.000000549710496
8138 0.000000547887368
8140 0.000000546069132
8142 0.000000544252692
8144 0.000000542441354
8146 0.000000540638544
8148 0.000000538833856
8150 0.000000537029138
8152 0.000000535225317
8154 0.000000533427859
8156 0.000000531640054
8158 0.000000529849876
8160 0.000000528062380
8162 0.000000526281762
8164 0.000000524509224
8166 0.000000522738302
8168 0.000000520970604
8170 0.000000519206764
8172 0.000000517446807
8174 0.000000515694715
8176 0.000000513943895
8178 0.000000512201297
8180 0.000000510460575
8182 0.000000508722128
8184 0.000000506988915
8186 0.000000505257872
8188 0.000000503534306
8190 0.000000501814752
8192 0.000000500093038
8194 0.000000498380521
8196 0.000000496666133
8198 0.000000494956325
8200 0.000000493250869
8202 0.000000491551404
8204 0.000000489856443
8206 0.000000488167411
8208 0.000000486483468
8210 0.000000484800418
8212 0.000000483117646
8214 0.000000481433879
8216 0.000000479753548
8218 0.000000478075641
8220 0.000000476396062
8222 0.000000474722840
8224 0.000000473054981
8226 0.000000471388427
8228 0.000000469728309
8230 0.000000468068744
8232 0.000000466409443
8234 0.000000464756405
8236 0.000000463100249
8238 0.000000461449613
8240 0.000000459801184
8242 0.000000458159315
8244 0.000000456512950
8246 0.000000454866177
8248 0.000000453222044
8250 0.000000451581946
8252 0.000000449944627
8254 0.000000448308359
8256 0.000000446671904
8258 0.000000445040166
8260 0.000000443416493
8262 0.000000441791046
8264 0.000000440168699
8266 0.000000438550106
8268 0.000000436939307
8270 0.000000435325333
8272 0.000000433708775
8274 0.000000432091082
8276 0.000000430475378
8278 0.000000428868624
8280 0.000000427258187
8282 0.000000425648951
8284 0.000000424041671
8286 0.000000422428486
8288 0.000000420816616
8290 0.000000419201829
8292 0.000000417597908
8294 0.000000415990906
8296 0.000000414383544
8298 0.000000412773793
8300 0.000000411166792
8302 0.000000409563024
8304 0.000000407962942
8306 0.000000406363213
8308 0.000000404762389
8310 0.000000403161361
8312 0.000000401571209
8314 0.000000399980553
8316 0.000000398394255
8318 0.000000396807960
8320 0.000000395223077
8322 0.000000393642768
8324 0.000000392059877
8326 0.000000390475968
8328 0.000000388898355
8330 0.000000387319198
8332 0.000000385737066
8334 0.000000384159295
8336 0.000000382581358
8338 0.000000381005817
8340 0.000000379430295
8342 0.000000377872325
8344 0.000000376306867
8346 0.000000374748478
8348 0.000000373193644
8350 0.000000371649104
8352 0.000000370118667
8354 0.000000368593989
8356 0.000000367071797
8358 0.000000365556190
8360 0.000000364041500
8362 0.000000362532358
8364 0.000000361026080
8366 0.000000359517287
8368 0.000000358002355
8370 0.000000356484809
8372 0.000000354963770
8374 0.000000353444343
8376 0.000000351930852
8378 0.000000350421665
8380 0.000000348912501
8382 0.000000347401780
8384 0.000000345893916
8386 0.000000344388917
8388 0.000000342876761
8390 0.000000341354812
8392 0.000000339832012
8394 0.000000338303682
8396 0.000000336768593
8398 0.000000335236770
8400 0.000000333715614
8402 0.000000332199003
8404 0.000000330691577
8406 0.000000329191546
8408 0.000000327694681
8410 0.000000326194237
8412 0.000000324700008
8414 0.000000323205411
8416 0.000000321715931
8418 0.000000320237451
8420 0.000000318751968
8422 0.000000317267407
8424 0.000000315782780
8426 0.000000314311313
8428 0.000000312848674
8430 0.000000311387800
8432 0.000000309926216
8434 0.000000308470408
8436 0.000000307017043
8438 0.000000305562204
8440 0.000000304111452
8442 0.000000302660947
8444 0.000000301210468
8446 0.000000299751938
8448 0.000000298302222
8450 0.000000296857329
8452 0.000000295414655
8454 0.000000293978422
8456 0.000000292550502
8458 0.000000291142481
8460 0.000000289745277
8462 0.000000288352947
8464 0.000000286969631
8466 0.000000285587751
8468 0.000000284207295
8470 0.000000282830506
8472 0.000000281460781
8474 0.000000280091678
8476 0.000000278731210
8478 0.000000277380021
8480 0.000000276028720
8482 0.000000274690630
8484 0.000000273357611
8486 0.000000272032261
8488 0.000000270710496
8490 0.000000269386077
8492 0.000000268076446
8494 0.000000266770273
8496 0.000000265456070
8498 0.000000264135530
8500 0.000000262813682
8502 0.000000261492341
8504 0.000000260163949
8506 0.000000258840574
8508 0.000000257526587
8510 0.000000256223276
8512 0.000000254922755
8514 0.000000253625524
8516 0.000000252339102
8518 0.000000251045572
8520 0.000000249746532
8522 0.000000248444898
8524 0.000000247152031
8526 0.000000245858642
8528 0.000000244572978
8530 0.000000243294024
8532 0.000000242015862
8534 0.000000240743761
8536 0.000000239481189
8538 0.000000238220280
8540 0.000000236959295
8542 0.000000235707365
8544 0.000000234455740
8546 0.000000233207217
8548 0.000000231966016
8550 0.000000230719547
8552 0.000000229474622
8554 0.000000228245967
8556 0.000000227011423
8558 0.000000225767278
8560 0.000000224530432
8562 0.000000223292325
8564 0.000000222052527
8566 0.000000220821110
8568 0.000000219601537
8570 0.000000218385389
8572 0.000000217167610
8574 0.000000215945539
8576 0.000000214728186
8578 0.000000213513640
8580 0.000000212304243
8582 0.000000211094251
8584 0.000000209890602
8586 0.000000208690297
8588 0.000000207483196
8590 0.000000206277333
8592 0.000000205078062
8594 0.000000203882009
8596 0.000000202690138
8598 0.000000201487687
8600 0.000000200274351
8602 0.000000199068658
8604 0.000000197879676
8606 0.000000196713688
8608 0.000000195612278
8610 0.000000194620060
8612 0.000000193748426
8614 0.000000192964976
8616 0.000000192218188
8618 0.000000191491873
8620 0.000000190771004
8622 0.000000190050100
8624 0.000000189329871
8626 0.000000188611309
8628 0.000000187896079
8630 0.000000187173771
8632 0.000000186451714
8634 0.000000185728546
8636 0.000000185006744
8638 0.000000184290249
8640 0.000000183575169
8642 0.000000182857423
8644 0.000000182137045
8646 0.000000181413981
8648 0.000000180696728
8650 0.000000179981845
8652 0.000000179260771
8654 0.000000178539549
8656 0.000000177822750
8658 0.000000177104462
8660 0.000000176395598
8662 0.000000175683676
8664 0.000000174969551
8666 0.000000174252640
8668 0.000000173537971
8670 0.000000172822995
8672 0.000000172110665
8674 0.000000171403614
8676 0.000000170694482
8678 0.000000169989173
8680 0.000000169278612
8682 0.000000168568635
8684 0.000000167860311
8686 0.000000167154258
8688 0.000000166446774
8690 0.000000165743146
8692 0.000000165034085
8694 0.000000164323308
8696 0.000000163613103
8698 0.000000162904088
8700 0.000000162191581
8702 0.000000161482776
8704 0.000000160780922
8706 0.000000160081554
8708 0.000000159378083
8710 0.000000158672018
8712 0.000000157970114
8714 0.000000157272203
8716 0.000000156577092
8718 0.000000155879808
8720 0.000000155183555
8722 0.000000154490917
8724 0.000000153807019
8726 0.000000153119791
8728 0.000000152436232
8730 0.000000151752784
8732 0.000000151068193
8734 0.000000150379718
8736 0.000000149696279
8738 0.000000149008310
8740 0.000000148315563
8742 0.000000147618219
8744 0.000000146921597
8746 0.000000146221001
8748 0.000000145525064
8750 0.000000144826371
8752 0.000000144120031
8754 0.000000143411429
8756 0.000000142700550
8758 0.000000141998444
8760 0.000000141298196
8762 0.000000140596248
8764 0.000000139898809
8766 0.000000139200070
8768 0.000000138503290
8770 0.000000137810222
8772 0.000000137114407
8774 0.000000136423590
8776 0.000000135733259
8778 0.000000135040576
8780 0.000000134341799
8782 0.000000133632295
8784 0.000000132921645
8786 0.000000132210424
8788 0.000000131501525
8790 0.000000130792920
8792 0.000000130086629
8794 0.000000129376647
8796 0.000000128677242
8798 0.000000127984586
8800 0.000000127283393
8802 0.000000126584750
8804 0.000000125891031
8806 0.000000125206564
8808 0.000000124519090
8810 0.000000123829751
8812 0.000000123144603
8814 0.000000122457366
8816 0.000000121770462
8818 0.000000121088235
8820 0.000000120407837
8822 0.000000119728727
8824 0.000000119048322
8826 0.000000118367283
8828 0.000000117682667
8830 0.000000116995752
8832 0.000000116304917
8834 0.000000115602218
8836 0.000000114909879
8838 0.000000114218132
8840 0.000000113526091
8842 0.000000112838593
8844 0.000000112145639
8846 0.000000111447907
8848 0.000000110756331
8850 0.000000110069384
8852 0.000000109420893
8854 0.000000108834973
8856 0.000000108325536
8858 0.000000107878726
8860 0.000000107462500
8862 0.000000107058973
8864 0.000000106660183
8866 0.000000106263464
8868 0.000000105867092
8870 0.000000105470774
8872 0.000000105074541
8874 0.000000104676782
8876 0.000000104279777
8878 0.000000103884098
8880 0.000000103486620
8882 0.000000103092549
8884 0.000000102698337
8886 0.000000102305394
8888 0.000000101910827
8890 0.000000101519912
8892 0.000000101134502
8894 0.000000100749544
8896 0.000000100363441
8898 0.000000099978977
8900 0.000000099598228
8902 0.000000099217828
8904 0.000000098838438
8906 0.000000098458492
8908 0.000000098074762
8910 0.000000097691867
8912 0.000000097309343
8914 0.000000096933159
8916 0.000000096558965
8918 0.000000096189238
8920 0.000000095817705
8922 0.000000095447926
8924 0.000000095077377
8926 0.000000094705236
8928 0.000000094333736
8930 0.000000093958411
8932 0.000000093581570
8934 0.000000093204427
8936 0.000000092825904
8938 0.000000092443225
8940 0.000000092058384
8942 0.000000091675469
8944 0.000000091290520
8946 0.000000090913456
8948 0.000000090536022
8950 0.000000090155236
8952 0.000000089776171
8954 0.000000089393101
8956 0.000000089014438
8958 0.000000088633782
8960 0.000000088249211
8962 0.000000087866319
8964 0.000000087485924
8966 0.000000087105626
8968 0.000000086728146
8970 0.000000086353144
8972 0.000000085978938
8974 0.000000085603125
8976 0.000000085230388
8978 0.000000084862160
8980 0.000000084494038
8982 0.000000084126088
8984 0.000000083752701
8986 0.000000083383417
8988 0.000000083014196
8990 0.000000082643278
8992 0.000000082270235
8994 0.000000081899311
8996 0.000000081531136
8998 0.000000081165226
9000 0.000000080803268
9002 0.000000080435789
9004 0.000000080068489
9006 0.000000079702820
9008 0.000000079340587
9010 0.000000078976132
9012 0.000000078611052
9014 0.000000078245146
9016 0.000000077880898
9018 0.000000077512106
9020 0.000000077143927
9022 0.000000076778266
9024 0.000000076413444
9026 0.000000076046782
9028 0.000000075678406
9030 0.000000075312162
9032 0.000000074948372
9034 0.000000074582313
9036 0.000000074219547
9038 0.000000073858599
9040 0.000000073504299
9042 0.000000073146707
9044 0.000000072786369
9046 0.000000072421157
9048 0.000000072062366
9050 0.000000071698783
9052 0.000000071333884
9054 0.000000070970763
9056 0.000000070601579
9058 0.000000070229967
9060 0.000000069859031
9062 0.000000069489793
9064 0.000000069109448
9066 0.000000068725377
9068 0.000000068342727
9070 0.000000067957040
9072 0.000000067565318
9074 0.000000067168697
9076 0.000000066768769
9078 0.000000066376324
9080 0.000000065986645
9082 0.000000065593125
9084 0.000000065192208
9086 0.000000064795353
9088 0.000000064401580
9090 0.000000064010659
9092 0.000000063618722
9094 0.000000063220986
9096 0.000000062815675
9098 0.000000062409956
9100 0.000000062005522
9102 0.000000061597418
9104 0.000000061181189
9106 0.000000060767188
9108 0.000000060369479
9110 0.000000059982487
9112 0.000000059609259
9114 0.000000059282537
9116 0.000000059013836
9118 0.000000058783909
9120 0.000000058566899
9122 0.000000058356525
9124 0.000000058148253
9126 0.000000057939722
9128 0.000000057729917
9130 0.000000057520880
9132 0.000000057314463
9134 0.000000057105352
9136 0.000000056895546
9138 0.000000056688400
9140 0.000000056481232
9142 0.000000056276826
9144 0.000000056072066
9146 0.000000055867537
9148 0.000000055664647
9150 0.000000055460607
9152 0.000000055258042
9154 0.000000055054609
9156 0.000000054851550
9158 0.000000054647623
9160 0.000000054443423
9162 0.000000054239752
9164 0.000000054036333
9166 0.000000053833590
9168 0.000000053629132
9170 0.000000053423926
9172 0.000000053220659
9174 0.000000053018225
9176 0.000000052815350
9178 0.000000052612751
9180 0.000000052410454
9182 0.000000052207308
9184 0.000000052002405
9186 0.000000051796675
9188 0.000000051587928
9190 0.000000051380041
9192 0.000000051170772
9194 0.000000050956488
9196 0.000000050743465
9198 0.000000050528111
9200 0.000000050313879
9202 0.000000050103013
9204 0.000000049889062
9206 0.000000049674312
9208 0.000000049459378
9210 0.000000049243834
9212 0.000000049031914
9214 0.000000048818602
9216 0.000000048601554
9218 0.000000048386889
9220 0.000000048172123
9222 0.000000047959083
9224 0.000000047746080
9226 0.000000047530682
9228 0.000000047317457
9230 0.000000047106246
9232 0.000000046893859
9234 0.000000046683679
9236 0.000000046472671
9238 0.000000046260424
9240 0.000000046049859
9242 0.000000045842141
9244 0.000000045638595
9246 0.000000045433967
9248 0.000000045228702
9250 0.000000045019350
9252 0.000000044808850
9254 0.000000044602605
9256 0.000000044397786
9258 0.000000044188083
9260 0.000000043982426
9262 0.000000043775368
9264 0.000000043566527
9266 0.000000043360814
9268 0.000000043153351
9270 0.000000042942100
9272 0.000000042731693
9274 0.000000042522021
9276 0.000000042313409
9278 0.000000042100438
9280 0.000000041883302
9282 0.000000041667531
9284 0.000000041454892
9286 0.000000041242516
9288 0.000000041030328
9290 0.000000040815298
9292 0.000000040602358
9294 0.000000040389109
9296 0.000000040174795
9298 0.000000039960439
9300 0.000000039741994
9302 0.000000039519087
9304 0.000000039292306
9306 0.000000039060150
9308 0.000000038829017
9310 0.000000038600306
9312 0.000000038371020
9314 0.000000038140699
9316 0.000000037907930
9318 0.000000037672784
9320 0.000000037440193
9322 0.000000037207656
9324 0.000000036974323
9326 0.000000036737168
9328 0.000000036501505
9330 0.000000036269105
9332 0.000000036037142
9334 0.000000035802639
9336 0.000000035567683
9338 0.000000035333554
9340 0.000000035092961
9342 0.000000034851474
9344 0.000000034611920
9346 0.000000034389446
9348 0.000000034201377
9350 0.000000034053540
9352 0.000000033924483
9354 0.000000033803069
9356 0.000000033683939
9358 0.000000033565284
9360 0.000000033446416
9362 0.000000033326866
9364 0.000000033206221
9366 0.000000033083405
9368 0.000000032959554
9370 0.000000032834373
9372 0.000000032709592
9374 0.000000032587221
9376 0.000000032463098
9378 0.000000032337155
9380 0.000000032209906
9382 0.000000032083145
9384 0.000000031956972
9386 0.000000031833842
9388 0.000000031709640
9390 0.000000031583720
9392 0.000000031458280
9394 0.000000031331712
9396 0.000000031203495
9398 0.000000031073364
9400 0.000000030940671
9402 0.000000030808221
9404 0.000000030675397
9406 0.000000030539305
9408 0.000000030401757
9410 0.000000030262054
9412 0.000000030118444
9414 0.000000029972905
9416 0.000000029827629
9418 0.000000029678531
9420 0.000000029529427
9422 0.000000029377296
9424 0.000000029221573
9426 0.000000029066236
9428 0.000000028907908
9430 0.000000028746780
9432 0.000000028581552
9434 0.000000028417116
9436 0.000000028253974
9438 0.000000028090344
9440 0.000000027925156
9442 0.000000027757103
9444 0.000000027579552
9446 0.000000027396669
9448 0.000000027212967
9450 0.000000027029954
9452 0.000000026846795
9454 0.000000026664812
9456 0.000000026483939
9458 0.000000026301170
9460 0.000000026114013
9462 0.000000025922017
9464 0.000000025725289
9466 0.000000025531163
9468 0.000000025338016
9470 0.000000025167811
9472 0.000000025044709
9474 0.000000024953094
9476 0.000000024869443
9478 0.000000024787644
9480 0.000000024706272
9482 0.000000024624663
9484 0.000000024543116
9486 0.000000024460486
9488 0.000000024376529
9490 0.000000024293534
9492 0.000000024210333
9494 0.000000024126044
9496 0.000000024042370
9498 0.000000023958640
9500 0.000000023874137
9502 0.000000023790542
9504 0.000000023705736
9506 0.000000023620725
9508 0.000000023535036
9510 0.000000023449660
9512 0.000000023364058
9514 0.000000023277412
9516 0.000000023189362
9518 0.000000023099675
9520 0.000000023008323
9522 0.000000022916707
9524 0.000000022823085
9526 0.000000022727236
9528 0.000000022632458
9530 0.000000022535442
9532 0.000000022436060
9534 0.000000022337892
9536 0.000000022238736
9538 0.000000022139861
9540 0.000000022043456
9542 0.000000021947942
9544 0.000000021849888
9546 0.000000021750285
9548 0.000000021649857
9550 0.000000021550485
9552 0.000000021451227
9554 0.000000021351600
9556 0.000000021250770
9558 0.000000021150300
9560 0.000000021051789
9562 0.000000020951199
9564 0.000000020852541
9566 0.000000020755897
9568 0.000000020657505
9570 0.000000020554422
9572 0.000000020450456
9574 0.000000020346794
9576 0.000000020240947
9578 0.000000020137974
9580 0.000000020034864
9582 0.000000019930034
9584 0.000000019824418
9586 0.000000019719031
9588 0.000000019616660
9590 0.000000019512688
9592 0.000000019408963
9594 0.000000019303336
9596 0.000000019196883
9598 0.000000019088890
9600 0.000000018979388
9602 0.000000018867254
9604 0.000000018754889
9606 0.000000018638191
9608 0.000000018521877
9610 0.000000018405316
9612 0.000000018283869
9614 0.000000018165260
9616 0.000000018045679
9618 0.000000017921821
9620 0.000000017794519
9622 0.000000017662182
9624 0.000000017521178
9626 0.000000017377210
9628 0.000000017235152
9630 0.000000017093741
9632 0.000000016942826
9634 0.000000016795445
9636 0.000000016650547
9638 0.000000016541516
9640 0.000000016478690
9642 0.000000016427709
9644 0.000000016377422
9646 0.000000016326319
9648 0.000000016275585
9650 0.000000016224805
9652 0.000000016173307
9654 0.000000016121138
9656 0.000000016069879
9658 0.000000016018026
9660 0.000000015966596
9662 0.000000015914964
9664 0.000000015863502
9666 0.000000015811237
9668 0.000000015758915
9670 0.000000015705874
9672 0.000000015652098
9674 0.000000015597299
9676 0.000000015541707
9678 0.000000015486742
9680 0.000000015431437
9682 0.000000015376054
9684 0.000000015320188
9686 0.000000015263536
9688 0.000000015205753
9690 0.000000015146872
9692 0.000000015088042
9694 0.000000015028975
9696 0.000000014970005
9698 0.000000014911278
9700 0.000000014851675
9702 0.000000014791883
9704 0.000000014732227
9706 0.000000014672540
9708 0.000000014611587
9710 0.000000014548822
9712 0.000000014484793
9714 0.000000014419157
9716 0.000000014352706
9718 0.000000014286010
9720 0.000000014220301
9722 0.000000014153449
9724 0.000000014084607
9726 0.000000014014154
9728 0.000000013941789
9730 0.000000013871373
9732 0.000000013799903
9734 0.000000013727325
9736 0.000000013651161
9738 0.000000013574722
9740 0.000000013497102
9742 0.000000013419345
9744 0.000000013342057
9746 0.000000013263466
9748 0.000000013187287
9750 0.000000013109474
9752 0.000000013031283
9754 0.000000012953908
9756 0.000000012876388
9758 0.000000012797653
9760 0.000000012713799
9762 0.000000012629149
9764 0.000000012539627
9766 0.000000012446569
9768 0.000000012351018
9770 0.000000012259731
9772 0.000000012163154
9774 0.000000012070119
9776 0.000000011966699
9778 0.000000011857393
9780 0.000000011755784
9782 0.000000011661477
9784 0.000000011588252
9786 0.000000011543991
9788 0.000000011507844
9790 0.000000011472780
9792 0.000000011437376
9794 0.000000011401591
9796 0.000000011366048
9798 0.000000011330593
9800 0.000000011295679
9802 0.000000011260425
9804 0.000000011224712
9806 0.000000011188344
9808 0.000000011151298
9810 0.000000011114107
9812 0.000000011077115
9814 0.000000011040590
9816 0.000000011003844
9818 0.000000010967103
9820 0.000000010930533
9822 0.000000010893546
9824 0.000000010857173
9826 0.000000010820915
9828 0.000000010784255
9830 0.000000010747495
9832 0.000000010710770
9834 0.000000010673257
9836 0.000000010634699
9838 0.000000010596120
9840 0.000000010557380
9842 0.000000010519194
9844 0.000000010481697
9846 0.000000010444445
9848 0.000000010406771
9850 0.000000010368981
9852 0.000000010331869
9854 0.000000010294092
9856 0.000000010255659
9858 0.000000010217188
9860 0.000000010178420
9862 0.000000010139735
9864 0.000000010100177
9866 0.000000010060035
9868 0.000000010019566
9870 0.000000009977978
9872 0.000000009936432
9874 0.000000009895851
9876 0.000000009855794
9878 0.000000009816036
9880 0.000000009775473
9882 0.000000009734870
9884 0.000000009693615
9886 0.000000009653260
9888 0.000000009610970
9890 0.000000009568211
9892 0.000000009524989
9894 0.000000009480446
9896 0.000000009434916
9898 0.000000009388551
9900 0.000000009342654
9902 0.000000009296641
9904 0.000000009249651
9906 0.000000009200440
9908 0.000000009151771
9910 0.000000009102783
9912 0.000000009053329
9914 0.000000009002710
9916 0.000000008951230
9918 0.000000008895696
9920 0.000000008840210
9922 0.000000008782112
9924 0.000000008720409
9926 0.000000008659008
9928 0.000000008594578
9930 0.000000008530842
9932 0.000000008463622
9934 0.000000008399183
9936 0.000000008328731
9938 0.000000008252628
9940 0.000000008174683
9942 0.000000008090097
9944 0.000000008007258
9946 0.000000007924277
9948 0.000000007844424
9950 0.000000007798453
9952 0.000000007774049
9954 0.000000007752213
9956 0.000000007730564
9958 0.000000007709068
9960 0.000000007687411
9962 0.000000007665913
9964 0.000000007644354
9966 0.000000007622475
9968 0.000000007600659
9970 0.000000007578639
9972 0.000000007556499
9974 0.000000007534319
9976 0.000000007512119
9978 0.000000007490031
9980 0.000000007468455
9982 0.000000007446738
9984 0.000000007425300
9986 0.000000007404138
9988 0.000000007382829
9990 0.000000007361295
9992 0.000000007340036
9994 0.000000007318838
9996 0.000000007297606
9998 0.000000007276232


==> M1_YD_cut.txt <==
0 1.468576398937493
2 0.584319975679553
4 0.445580235023414
6 0.409750495587970
8 0.397009632308082
10 0.386320080319316
12 0.371323112979842
14 0.358581340625311
16 0.347770753281241
18 0.338697120899925
20 0.330142548666339
22 0.314306911550851
24 0.308948284223091
26 0.305646043498910
28 0.302991677021278
30 0.300608586843099
32 0.298378129089000
34 0.296282901134670
36 0.294334411813773
38 0.292534387008437
40 0.290866799663680
42 0.289305230171191
44 0.287820926994180
46 0.286387257073944
48 0.284981500295935
50 0.283585541834736
52 0.282186378869486
54 0.280776751813769
56 0.279355752307101
58 0.277928918127467
60 0.276507230835430
62 0.275104792814781
64 0.273735695135529
66 0.272411141786491
68 0.271137745527876
70 0.269917213355799
72 0.268747021720693
74 0.267621508161532
76 0.266532964696855
78 0.265472551872739
80 0.264431017322952
82 0.263399280594227
84 0.262368966620861
86 0.261332958197863
88 0.260286002330545
90 0.259225343578907
92 0.258151270330271
94 0.257067372695895
96 0.255980283242119
98 0.254898778038397
100 0.253832361718455
102 0.252789719717891
104 0.251777502957201
106 0.250799742699858
108 0.249857905929612
110 0.248951388481744
112 0.248078188873615
114 0.247235565989498
116 0.246420574815938
118 0.245630444796744
120 0.244862803777332
122 0.244115765831047
124 0.243387907616532
126 0.242678162458038
128 0.241985665655586
130 0.241309586806530
132 0.240648981096900
134 0.240002681627473
136 0.239369241506208
138 0.238746922292664
140 0.238133717598266
142 0.237527398421255
144 0.236925568540624
146 0.236325722228285
148 0.235725300631532
150 0.235121746490336
152 0.234512558927371
154 0.233895350774437
156 0.233267910360893
158 0.232628267862944
160 0.231974763256772
162 0.231306108579364
164 0.230621432747999
166 0.229920293208868
168 0.229202638126656
170 0.228468706773172
172 0.227718865858717
174 0.226953394203426
176 0.226172244068267
178 0.225374820065532
180 0.224559824248447
182 0.223725219497118
184 0.222868367226519
186 0.221986399617673
188 0.221076880783141
190 0.220138763198106
192 0.219173505525008
194 0.218185973166705
196 0.217184525103641
198 0.216179822196679
200 0.215182562813844
202 0.214201120836675
204 0.213240140390148
206 0.212300440366547
208 0.211379845619225
210 0.210474347229018
212 0.209579188238266
214 0.208689732061202
216 0.207802123917755
218 0.206913795771062
220 0.206023840246129
222 0.205133230810517
224 0.204244826022772
226 0.203363093762378
228 0.202493545151356
230 0.201641964173284
232 0.200813605926693
234 0.200012554452430
236 0.199241363870786
238 0.198500998187781
240 0.197790997584035
242 0.197109765948509
244 0.196454887595482
246 0.195823415196667
248 0.195212103840989
250 0.194617588717816
252 0.194036515885201
254 0.193465639665659
256 0.192901899816384
258 0.192342489067542
260 0.191784917748004
262 0.191227077200766
264 0.190667298130609
266 0.190104394345163
268 0.189537678093303
270 0.188966932619610
272 0.188392332607431
274 0.187814313995391
276 0.187233408355737
278 0.186650068358369
280 0.186064514761284
282 0.185476630444689
284 0.184885916277003
286 0.184291512061131
288 0.183692277931262
290 0.183086928264581
292 0.182474209870866
294 0.181853115454916
296 0.181223118306013
298 0.180584402669850
300 0.179938047251433
302 0.179286103471113
304 0.178631509063368
306 0.177977805699089
308 0.177328688523675
310 0.176687482980950
312 0.176056680514565
314 0.175437643407248
316 0.174830522380070
318 0.174234359545862
320 0.173647308891168
322 0.173066903945235
324 0.172490323487800
326 0.171914632233848
328 0.171336993348082
330 0.170754859834169
332 0.170166153346979
334 0.169569433845069
336 0.168964053842017
338 0.168350279211031
340 0.167729348080502
342 0.167103435978519
344 0.166475504451707
346 0.165849033822481
348 0.165227672752195
350 0.164614864694698
352 0.164013520115592
354 0.163425788575345
356 0.162852953878152
358 0.162295443578314
360 0.161752923086423
362 0.161224438227116
364 0.160708575184901
366 0.160203616728585
368 0.159707683731177
370 0.159218858417471
372 0.158735289922674
374 0.158255283897788
376 0.157777376989747
378 0.157300394983023
380 0.156823491169436
382 0.156346160234079
384 0.155868223649847
386 0.155389785650897
388 0.154911163984230
390 0.154432805203351
392 0.153955198314567
394 0.153478801371812
396 0.153003992850548
398 0.152531054386329
400 0.152060185462534
402 0.151591545426508
404 0.151125314350641
406 0.150661761580460
408 0.150201308863478
410 0.149744573752322
412 0.149292379329763
414 0.148845719779850
416 0.148405678990707
418 0.147973310699610
420 0.147549500349469
422 0.147134835619330
424 0.146729511064526
426 0.146333282289178
428 0.145945471482044
430 0.145565014675978
432 0.145190535350531
434 0.144820429426849
436 0.144452950802901
438 0.144086291921599
440 0.143718658343892
442 0.143348339102425
444 0.142973775620749
446 0.142593631256620
448 0.142206861495244
450 0.141812781491642
452 0.141411124100801
454 0.141002078130152
456 0.140586295475126
458 0.140164857662602
460 0.139739198679679
462 0.139310989962675
464 0.138882002597701
466 0.138453967611238
468 0.138028455041898
470 0.137606786767082
472 0.137189989239491
474 0.136778783837702
476 0.136373606663238
478 0.135974647336320
480 0.135581896697799
482 0.135195195359454
484 0.134814277585388
486 0.134438807297461
488 0.134068404913899
490 0.133702665182191
492 0.133341167177979
494 0.132983478319210
496 0.132629154620847
498 0.132277739452385
500 0.131928762845471
502 0.131581742909562
504 0.131236190339819
506 0.130891616353278
508 0.130547543852490
510 0.130203521186058
512 0.129859137563046
514 0.129514039000489
516 0.129167943572055
518 0.128820654603065
520 0.128472070501253
522 0.128122189893694
524 0.127771110940141
526 0.127419024015389
528 0.127066197514026
530 0.126712957189463
532 0.126359660233517
534 0.126006666036269
536 0.125654306021337
538 0.125302855144509
540 0.124952507431421
542 0.124603357381686
544 0.124255388339881
546 0.123908468181653
548 0.123562352025814
550 0.123216691266826
552 0.122871048046967
554 0.122524914327397
556 0.122177734895806
558 0.121828933860842
560 0.121477944345991
562 0.121124241150803
564 0.120767375908809
566 0.120407013812773
568 0.120042970101110
570 0.119675243480940
572 0.119304042474850
574 0.118929799817862
576 0.118553169845605
578 0.118175004949310
580 0.117796309757768
582 0.117418175458949
584 0.117041700843180
586 0.116667909784198
588 0.116297675969906
590 0.115931664182806
592 0.115570293991887
594 0.115213727411562
596 0.114861878364295
598 0.114514439405728
600 0.114170920383380
602 0.113830694069046
604 0.113493044941358
606 0.113157218447010
608 0.112822469032777
610 0.112488105677615
612 0.112153533634685
614 0.111818290681788
616 0.111482075588315
618 0.111144766068431
620 0.110806423515466
622 0.110467282593046
624 0.110127725421381
626 0.109788242298563
628 0.109449383236750
630 0.109111706269752
632 0.108775729040916
634 0.108441889372942
636 0.108110518666789
638 0.107781829652613
640 0.107455917851793
642 0.107132774522191
644 0.106812308002075
646 0.106494370134047
648 0.106178784587753
650 0.105865374217351
652 0.105553984931659
654 0.105244503878619
656 0.104936870127184
658 0.104631076597202
660 0.104327162808463
662 0.104025199130604
664 0.103725264443415
666 0.103427420234498
668 0.103131684814522
670 0.102838011357140
672 0.102546272815416
674 0.102256255653267
676 0.101967663101754
678 0.101680127560601
680 0.101393231072656
682 0.101106532448339
684 0.100819599490936
686 0.100532044666807
688 0.100243562249314
690 0.099953964358834
692 0.099663212389312
694 0.099371439390938
696 0.099078958464483
698 0.098786252676832
700 0.098493944024748
702 0.098202742462696
704 0.097913380277262
706 0.097626540784518
708 0.097342791971295
710 0.097062534626505
712 0.096785971064560
714 0.096513096148407
716 0.096243708396802
718 0.095977436635820
720 0.095713776977956
722 0.095452135499213
724 0.095191873187335
726 0.094932350898303
728 0.094672972808430
730 0.094413227044773
732 0.094152721814089
734 0.093891214654977
736 0.093628631738140
738 0.093365073943211
740 0.093100807020412
742 0.092836234944596
744 0.092571858273784
746 0.092308222281418
748 0.092045861882000
750 0.091785251086626
752 0.091526763595784
754 0.091270648609362
756 0.091017022912638
758 0.090765877699826
760 0.090517096980980
762 0.090270483862823
764 0.090025791190346
766 0.089782753642573
768 0.089541118939485
770 0.089300676236590
772 0.089061279907799
774 0.088822866903599
776 0.088585465877530
778 0.088349196546285
780 0.088114258490597
782 0.087880909853668
784 0.087649437977159
786 0.087420125518519
788 0.087193216540277
790 0.086968887079468
792 0.086747223742251
794 0.086528212284870
796 0.086311736374501
798 0.086097585334136
800 0.085885468832174
802 0.085675036282777
804 0.085465898933197
806 0.085257653009787
808 0.085049902719299
810 0.084842282140010
812 0.084634475105223
814 0.084426232086468
816 0.084217382927084
818 0.084007844185196
820 0.083797619980985
822 0.083586795699039
824 0.083375524678210
826 0.083164009046618
828 0.082952476806898
830 0.082741157956596
832 0.082530262577754
834 0.082319963400761
836 0.082110384515540
838 0.081901596873401
840 0.081693620283604
842 0.081486430913380
844 0.081279972908765
846 0.081074172622812
848 0.080868953977058
850 0.080664253591923
852 0.080460034451350
854 0.080256296979569
856 0.080053086539976
858 0.079850496545137
860 0.079648666651307
862 0.079447775925424
864 0.079248031399127
866 0.079049652996923
868 0.078852856337233
870 0.078657835223071
872 0.078464745671043
874 0.078273693066837
876 0.078084723551838
878 0.077897820080761
880 0.077712903020945
882 0.077529834695716
884 0.077348426974340
886 0.077168450936633
888 0.076989647684034
890 0.076811739499460
892 0.076634440736883
894 0.076457467967771
896 0.076280549051329
898 0.076103430886178
900 0.075925885699425
902 0.075747715787825
904 0.075568756726324
906 0.075388879136012
908 0.075207989205461
910 0.075026028215113
912 0.074842971387914
914 0.074658826385554
916 0.074473631697641
918 0.074287455075938
920 0.074100392013027
922 0.073912564122370
924 0.073724117146476
926 0.073535218233739
928 0.073346052150736
930 0.073156816174692
932 0.072967713603107
934 0.072778946050637
936 0.072590704963650
938 0.072403162990858
940 0.072216465976718
942 0.072030726343518
944 0.071846018516386
946 0.071662376832122
948 0.071479796101686
950 0.071298234737228
952 0.071117620130472
954 0.070937855798633
956 0.070758829721891
958 0.070580423258989
960 0.070402520029735
962 0.070225014192379
964 0.070047817605760
966 0.069870865452369
968 0.069694120013951
970 0.069517572427432
972 0.069341242422097
974 0.069165176205162
976 0.068989442809469
978 0.068814129360562
980 0.068639335758734
982 0.068465169279818
984 0.068291739523846
986 0.068119154026099
988 0.067947514707971
990 0.067776915204039
992 0.067607438986011
994 0.067439158124770
996 0.067272132478859
998 0.067106409106605
1000 0.066942021713543
1002 0.066778990009724
1004 0.066617318908881
1006 0.066456997579234
1008 0.066297998429887
1010 0.066140276165887
1012 0.065983767095797
1014 0.065828388886209
1016 0.065674040949912
1018 0.065520605629769
1020 0.065367950305422
1022 0.065215930481552
1024 0.065064393874574
1026 0.064913185456331
1028 0.064762153358751
1030 0.064611155494684
1032 0.064460066680963
1034 0.064308785979359
1036 0.064157243874673
1038 0.064005408805537
1040 0.063853292449379
1042 0.063700953096454
1044 0.063548496413349
1046 0.063396072987472
1048 0.063243872247924
1050 0.063092112718106
1052 0.062941029010832
1054 0.062790856457463
1056 0.062641814668767
1058 0.062494091549212
1060 0.062347829255422
1062 0.062203113312074
1064 0.062059965644759
1066 0.061918341760957
1068 0.061778131865161
1070 0.061639165340059
1072 0.061501217868956
1074 0.061364020480124
1076 0.061227269881015
1078 0.061090639602894
1080 0.060953791629414
1082 0.060816388273356
1084 0.060678104107328
1086 0.060538637712622
1088 0.060397722895639
1090 0.060255138879574
1092 0.060110718824057
1094 0.059964355977091
1096 0.059816006779814
1098 0.059665690451257
1100 0.059513484926323
1102 0.059359519440297
1104 0.059203964537223
1106 0.059047020587152
1108 0.058888906108438
1110 0.058729847039542
1112 0.058570067904154
1114 0.058409785374675
1116 0.058249204316038
1118 0.058088516010589
1120 0.057927897994661
1122 0.057767514788160
1124 0.057607518795600
1126 0.057448050759430
1128 0.057289239335430
1130 0.057131199616216
1132 0.056974030689916
1134 0.056817812567711
1136 0.056662602992657
1138 0.056508434726579
1140 0.056355313893321
1142 0.056203219836368
1144 0.056052106777625
1146 0.055901907347224
1148 0.055752537867519
1150 0.055603905117011
1152 0.055455914178090
1154 0.055308476900887
1156 0.055161520454722
1158 0.055014995395308
1160 0.054868882635700
1162 0.054723198683567
1164 0.054577998522377
1166 0.054433375590807
1168 0.054289458493117
1170 0.054146404354461
1172 0.054004389098155
1174 0.053863595338443
1176 0.053724198926868
1178 0.053586355418419
1180 0.053450187748177
1182 0.053315776241497
1184 0.053183151707082
1186 0.053052291963836
1188 0.052923121720124
1190 0.052795515430049
1192 0.052669302546438
1194 0.052544274547839
1196 0.052420193157493
1198 0.052296799294069
1200 0.052173822401353
1202 0.052050989926952
1204 0.051928036774758
1206 0.051804714562366
1208 0.051680800479438
1210 0.051556105453658
1212 0.051430481238707
1214 0.051303825922361
1216 0.051176087359907
1218 0.051047264064057
1220 0.050917403253065
1222 0.050786596042516
1224 0.050654970091279
1226 0.050522680369814
1228 0.050389898975588
1230 0.050256805057989
1232 0.050123575861135
1234 0.049990379684133
1236 0.049857371250811
1238 0.049724689617450
1240 0.049592458421678
1242 0.049460788005740
1244 0.049329778770464
1246 0.049199525032018
1248 0.049070118645804
1250 0.048941651730693
1252 0.048814217961227
1254 0.048687912091156
1256 0.048562827623802
1258 0.048439052795145
1260 0.048316665331047
1262 0.048195726611242
1264 0.048076275991461
1266 0.047958326014110
1268 0.047841859084890
1270 0.047726825994542
1272 0.047613146393987
1274 0.047500711108647
1276 0.047389386015564
1278 0.047279017111812
1280 0.047169436382156
1282 0.047060468105051
1284 0.046951935277606
1286 0.046843665899665
1288 0.046735498886893
1290 0.046627289398284
1292 0.046518913361989
1294 0.046410270981777
1296 0.046301289005672
1298 0.046191921574402
1300 0.046082149539885
1302 0.045971978247170
1304 0.045861433928073
1306 0.045750559004876
1308 0.045639406733818
1310 0.045528035694445
1312 0.045416504656316
1314 0.045304868286476
1316 0.045193174036114
1318 0.045081460396832
1320 0.044969756551304
1322 0.044858083288144
1324 0.044746454949856
1326 0.044634882097832
1328 0.044523374548669
1330 0.044411944420265
1332 0.044300608855829
1334 0.044189392125422
1336 0.044078326872368
1338 0.043967454346278
1340 0.043856823559816
1342 0.043746489416280
1344 0.043636509964147
1346 0.043526943030449
1348 0.043417842563994
1350 0.043309255055988
1352 0.043201216403372
1354 0.043093749532477
1356 0.042986863024004
1358 0.042880550873040
1360 0.042774793417260
1362 0.042669559364033
1364 0.042564808759059
1366 0.042460496677817
1368 0.042356577371999
1370 0.042253008569132
1372 0.042149755603976
1374 0.042046795053120
1376 0.041944117554578
1378 0.041841729529180
1380 0.041739653591131
1382 0.041637927537942
1384 0.041536601951406
1386 0.041435736596789
1388 0.041335395957921
1390 0.041235644361636
1392 0.041136541197372
1394 0.041038136717054
1396 0.040940468807644
1398 0.040843560988553
1400 0.040747421721230
1402 0.040652044963806
1404 0.040557411781483
1406 0.040463492734592
1408 0.040370250734271
1410 0.040277644044497
1412 0.040185629132135
1414 0.040094163115397
1416 0.040003205604614
1418 0.039912719809589
1420 0.039822672857187
1422 0.039733035347327
1424 0.039643780261220
1426 0.039554881405739
1428 0.039466311635204
1430 0.039378041117779
1432 0.039290035906059
1434 0.039202257034255
1436 0.039114660302526
1438 0.039027196829026
1440 0.038939814374909
1442 0.038852459368951
1444 0.038765079495513
1446 0.038677626662345
1448 0.038590060111520
1450 0.038502349424206
1452 0.038414477133830
1454 0.038326440660778
1456 0.038238253311317
1458 0.038149944112332
1460 0.038061556349707
1462 0.037973144791617
1464 0.037884771717801
1466 0.037796502036710
1468 0.037708397889852
1470 0.037620513239713
1472 0.037532888952787
1474 0.037445548840068
1476 0.037358497012046
1478 0.037271716762690
1480 0.037185171046077
1482 0.037098804478853
1484 0.037012546702064
1486 0.036926316871185
1488 0.036840029013115
1490 0.036753597962126
1492 0.036666945576988
1494 0.036580006907526
1496 0.036492735950877
1498 0.036405110572369
1500 0.036317136167690
1502 0.036228847622077
1504 0.036140309197491
1506 0.036051612138708
1508 0.035962869999628
1510 0.035874211979274
1512 0.035785774826110
1514 0.035697694079100
1516 0.035610095511280
1518 0.035523087578164
1520 0.035436755499485
1522 0.035351157338186
1524 0.035266322158351
1526 0.035182250106680
1528 0.035098914091382
1530 0.035016262651947
1532 0.034934223603523
1534 0.034852708066768
1536 0.034771614579349
1538 0.034690833039785
1540 0.034610248309067
1542 0.034529743351184
1544 0.034449201844149
1546 0.034368510238657
1548 0.034287559274615
1550 0.034206245031571
1552 0.034124469612723
1554 0.034042141610481
1556 0.033959176546913
1558 0.033875497481711
1560 0.033791035983804
1562 0.033705733642528
1564 0.033619544237264
1566 0.033532436602243
1568 0.033444398143765
1570 0.033355438851443
1572 0.033265595501904
1574 0.033174935617395
1576 0.033083560652420
1578 0.032991607724427
1580 0.032899249250617
1582 0.032806689875148
1584 0.032714160350808
1586 0.032621908377899
1588 0.032530186870499
1590 0.032439240594799
1592 0.032349292479924
1594 0.032260531040302
1596 0.032173100221416
1598 0.032087092606289
1600 0.032002546410576
1602 0.031919446166963
1604 0.031837726607018
1606 0.031757278973621
1608 0.031677958982899
1610 0.031599595724086
1612 0.031522000949439
1614 0.031444978382197
1616 0.031368332846392
1618 0.031291879084112
1620 0.031215450162802
1622 0.031138905306189
1624 0.031062136870893
1626 0.030985076049702
1628 0.030907696761801
1630 0.030830017129839
1632 0.030752098047826
1634 0.030674038561176
1636 0.030595968193329
1638 0.030518036786360
1640 0.030440402868424
1642 0.030363221796559
1644 0.030286634942840
1646 0.030210760957194
1648 0.030135689747967
1650 0.030061479355604
1652 0.029988155516286
1654 0.029915713438522
1656 0.029844121187782
1658 0.029773324090502
1660 0.029703249630137
1662 0.029633812426447
1664 0.029564918998612
1666 0.029496472114781
1668 0.029428374596803
1670 0.029360532506026
1672 0.029292857680458
1674 0.029225269621976
1676 0.029157696781530
1678 0.029090077319248
1680 0.029022359471183
1682 0.028954501677819
1684 0.028886472659928
1686 0.028818251621922
1688 0.028749828737113
1690 0.028681206015409
1692 0.028612398580910
1694 0.028543436304179
1696 0.028474365611959
1698 0.028405251218548
1700 0.028336177418548
1702 0.028267248514299
1704 0.028198587943392
1706 0.028130335716217
1708 0.028062643922502
1710 0.027995670308749
1712 0.027929570226962
1714 0.027864487578898
1716 0.027800545636337
1718 0.027737838717886
1720 0.027676425632378
1722 0.027616325511166
1724 0.027557516332672
1726 0.027499935990768
1728 0.027443485523294
1730 0.027388033918674
1732 0.027333423868861
1734 0.027279477982036
1736 0.027226005065356
1738 0.027172806279120
1740 0.027119681102536
1742 0.027066433147529
1744 0.027012875901971
1746 0.026958838465639
1748 0.026904171255653
1750 0.026848751556464
1752 0.026792488602327
1754 0.026735327770858
1756 0.026677253315551
1758 0.026618289072406
1760 0.026558496710793
1762 0.026497971319897
1764 0.026436834554646
1766 0.026375225905974
1768 0.026313293015744
1770 0.026251182097272
1772 0.026189029452164
1774 0.026126954845331
1776 0.026065057142178
1778 0.026003412264450
1780 0.025942073236230
1782 0.025881071910308
1784 0.025820421884692
1786 0.025760122127510
1788 0.025700160874575
1790 0.025640519441694
1792 0.025581175666716
1794 0.025522106770171
1796 0.025463291497681
1798 0.025404711474486
1800 0.025346351783504
1802 0.025288200852800
1804 0.025230249811775
1806 0.025172491530374
1808 0.025114919583749
1810 0.025057527380044
1812 0.025000307649069
1814 0.024943252427834
1816 0.024886353598038
1818 0.024829603950907
1820 0.024772998678095
1822 0.024716537124626
1824 0.024660224585398
1826 0.024604073893264
1828 0.024548106522085
1830 0.024492352935733
1832 0.024436851949997
1834 0.024381648956665
1836 0.024326792986187
1838 0.024272332747789
1840 0.024218311956146
1842 0.024164764403584
1844 0.024111709310141
1846 0.024059147475571
1848 0.024007058646210
1850 0.023955400348238
1852 0.023904108247003
1854 0.023853097924132
1856 0.023802267871855
1858 0.023751503462296
1860 0.023700681667540
1862 0.023649676362036
1864 0.023598364082699
1866 0.023546630174753
1868 0.023494375211013
1870 0.023441521533324
1872 0.023388019614528
1874 0.023333853804817
1876 0.023279046846405
1878 0.023223662403752
1880 0.023167804886818
1882 0.023111616026596
1884 0.023055268013503
1886 0.022998953577318
1888 0.022942873946831
1890 0.022887226041576
1892 0.022832190412072
1894 0.022777921253840
1896 0.022724539382807
1898 0.022672128493150
1900 0.022620734508334
1902 0.022570367445940
1904 0.022521005106141
1906 0.022472597831079
1908 0.022425073720511
1910 0.022378343861646
1912 0.022332307269676
1914 0.022286855364610
1916 0.022241875914981
1918 0.022197256427072
1920 0.022152886978650
1922 0.022108662513653
1924 0.022064484609382
1926 0.022020262731265
1928 0.021975915000609
1930 0.021931368527770
1932 0.021886559383681
1934 0.021841432326276
1936 0.021795940411333
1938 0.021750044637990
1940 0.021703713763007
1942 0.021656924403408
1944 0.021609661488944
1946 0.021561919063806
1948 0.021513701389381
1950 0.021465024186462
1952 0.021415915823298
1954 0.021366418161066
1956 0.021316586757915
1958 0.021266490124589
1960 0.021216207793985
1962 0.021165827098638
1964 0.021115438732933
1966 0.021065131398720
1968 0.021014986025583
1970 0.020965070185967
1972 0.020915433332050
1974 0.020866103374608
1976 0.020817084927257
1978 0.020768359307298
1980 0.020719886180087
1982 0.020671606588083
1984 0.020623447048788
1986 0.020575324406499
1988 0.020527151165969
1990 0.020478841089239
1992 0.020430314860968
1994 0.020381505631723
1996 0.020332364199611
1998 0.020282863513332
2000 0.020233002115948
2002 0.020182806074875
2004 0.020132328996763
2006 0.020081649819771
2008 0.020030868342807
2010 0.019980098761882
2012 0.019929461813462
2014 0.019879076381681
2016 0.019829051513755
2018 0.019779479693841
2020 0.019730431970494
2022 0.019681955208721
2024 0.019634071407153
2026 0.019586778806437
2028 0.019540054355146
2030 0.019493857096696
2032 0.019448132067524
2034 0.019402814387597
2036 0.019357833295944
2038 0.019313115967865
2040 0.019268590989249
2042 0.019224191395694
2044 0.019179857197748
2046 0.019135537320510
2048 0.019091190901469
2050 0.019046787916017
2052 0.019002309147403
2054 0.018957745573407
2056 0.018913097289043
2058 0.018868372151167
2060 0.018823584347226
2062 0.018778753080414
2064 0.018733901541998
2066 0.018689056273768
2068 0.018644246952604
2070 0.018599506551998
2072 0.018554871770854
2074 0.018510383559046
2076 0.018466087541082
2078 0.018422034125067
2080 0.018378278105075
2082 0.018334877611590
2084 0.018291892349378
2086 0.018249381159366
2088 0.018207399070339
2090 0.018165994098075
2092 0.018125204121368
2094 0.018085054178375
2096 0.018045554488789
2098 0.018006699388776
2100 0.017968467263199
2102 0.017930821433616
2104 0.017893711857431
2106 0.017857077461642
2108 0.017820848900797
2110 0.017784951565954
2112 0.017749308692369
2114 0.017713844460900
2116 0.017678487008246
2118 0.017643171274648
2120 0.017607841607862
2122 0.017572454024045
2124 0.017536977990507
2126 0.017501397579315
2128 0.017465711826896
2130 0.017429934174424
2132 0.017394090916323
2134 0.017358218694761
2136 0.017322361206710
2138 0.017286565393641
2140 0.017250877482288
2142 0.017215339257643
2144 0.017179984916440
2146 0.017144838750546
2148 0.017109913789906
2150 0.017075211410176
2152 0.017040721811291
2154 0.017006425213977
2156 0.016972293589876
2158 0.016938292742554
2160 0.016904384575196
2162 0.016870529401842
2164 0.016836688178266
2166 0.016802824546233
2168 0.016768906592082
2170 0.016734908233958
2172 0.016700810157574
2174 0.016666600254778
2176 0.016632273541330
2178 0.016597831579455
2180 0.016563281481740
2182 0.016528634611516
2184 0.016493905134596
2186 0.016459108578467
2188 0.016424260555871
2190 0.016389375766975
2192 0.016354467358831
2194 0.016319546665115
2196 0.016284623297913
2198 0.016249705533435
2200 0.016214800898423
2202 0.016179916846049
2204 0.016145061411498
2206 0.016110243736559
2208 0.016075474368524
2210 0.016040765265875
2212 0.016006129475266
2214 0.015971580486243
2216 0.015937131315115
2218 0.015902793408272
2220 0.015868575487751
2222 0.015834482475594
2224 0.015800514629280
2226 0.015766666998086
2228 0.015732929274414
2230 0.015699286072794
2232 0.015665717628646
2234 0.015632200875199
2236 0.015598710832291
2238 0.015565222223609
2240 0.015531711229535
2242 0.015498157275598
2244 0.015464544747297
2246 0.015430864520000
2248 0.015397115183760
2250 0.015363303849716
2252 0.015329446433594
2254 0.015295567344545
2256 0.015261698550611
2258 0.015227878054271
2260 0.015194147883147
2262 0.015160551756689
2264 0.015127132642462
2266 0.015093930425490
2268 0.015060979899851
2270 0.015028309242778
2272 0.014995939068543
2274 0.014963882084682
2276 0.014932143311686
2278 0.014900720787407
2280 0.014869606633475
2282 0.014838788362631
2284 0.014808250302003
2286 0.014777975023568
2288 0.014747944681589
2290 0.014718142176395
2292 0.014688552082019
2294 0.014659161286195
2296 0.014629959320519
2298 0.014600938371669
2300 0.014572092991713
2302 0.014543419548977
2304 0.014514915485931
2306 0.014486578463070
2308 0.014458405480181
2310 0.014430392062741
2312 0.014402531591452
2314 0.014374814835548
2316 0.014347229724372
2318 0.014319761371262
2320 0.014292392339793
2322 0.014265103126133
2324 0.014237872819167
2326 0.014210679891978
2328 0.014183503072426
2330 0.014156322239466
2332 0.014129119289472
2334 0.014101878919895
2336 0.014074589273580
2338 0.014047242395811
2340 0.014019834462344
2342 0.013992365755542
2344 0.013964840379847
2346 0.013937265726949
2348 0.013909651737513
2350 0.013882010016958
2352 0.013854352882412
2354 0.013826692423602
2356 0.013799039657131
2358 0.013771403840217
2360 0.013743791988805
2362 0.013716208620324
2364 0.013688655721845
2366 0.013661132920477
2368 0.013633637818684
2370 0.013606166450352
2372 0.013578713808894
2374 0.013551274395477
2376 0.013523842743833
2378 0.013496413881043
2380 0.013468983694324
2382 0.013441549182171
2384 0.013414108578021
2386 0.013386661350480
2388 0.013359208092442
2390 0.013331750322195
2392 0.013304290232333
2394 0.013276830418136
2396 0.013249373630889
2398 0.013221922586454
2400 0.013194479856279
2402 0.013167047859891
2404 0.013139628962909
2406 0.013112225671414
2408 0.013084840904641
2410 0.013057478312246
2412 0.013030142601703
2414 0.013002839829844
2416 0.012975577616917
2418 0.012948365240678
2420 0.012921213578295
2422 0.012894134873986
2424 0.012867142327168
2426 0.012840249514414
2428 0.012813469677833
2430 0.012786814930254
2432 0.012760295441692
2434 0.012733918676643
2436 0.012707688751288
2438 0.012681605969601
2440 0.012655666584253
2442 0.012629862803519
2444 0.012604183052459
2446 0.012578612474904
2448 0.012553133648974
2450 0.012527727479902
2452 0.012502374226300
2454 0.012477054611769
2456 0.012451750970569
2458 0.012426448371483
2460 0.012401135661522
2462 0.012375806364243
2464 0.012350459368345
2466 0.012325099339766
2468 0.012299736801905
2470 0.012274387844538
2472 0.012249073445312
2474 0.012223818425744
2476 0.012198650098547
2478 0.012173596699006
2480 0.012148685720914
2482 0.012123942290005
2484 0.012099387702207
2486 0.012075038233079
2488 0.012050904292648
2490 0.012026989961212
2492 0.012003292903924
2494 0.011979804634346
2496 0.011956511072482
2498 0.011933393337291
2500 0.011910428707433
2502 0.011887591691354
2504 0.011864855152520
2506 0.011842191441975
2508 0.011819573500029
2510 0.011796975890775
2512 0.011774375737251
2514 0.011751753526827
2516 0.011729093762768
2518 0.011706385437940
2520 0.011683622314703
2522 0.011660803007978
2524 0.011637930876307
2526 0.011615013736392
2528 0.011592063428865
2530 0.011569095269655
2532 0.011546127423790
2534 0.011523180234918
2536 0.011500275538747
2538 0.011477435980146
2540 0.011454684344044
2542 0.011432042903410
2544 0.011409532781939
2546 0.011387173328744
2548 0.011364981508137
2550 0.011342971310370
2552 0.011321153202617
2554 0.011299533642855
2556 0.011278114686345
2558 0.011256893719081
2560 0.011235863343693
2562 0.011215011442812
2564 0.011194321429848
2566 0.011173772690678
2568 0.011153341205137
2570 0.011133000332777
2572 0.011112721740546
2574 0.011092476444549
2576 0.011072235939221
2578 0.011051973383736
2580 0.011031664808939
2582 0.011011290305718
2584 0.010990835143059
2586 0.010970290754619
2588 0.010949655520133
2590 0.010928935261326
2592 0.010908143371214
2594 0.010887300508030
2596 0.010866433812180
2598 0.010845575646839
2600 0.010824761911648
2602 0.010804030037221
2604 0.010783416808992
2606 0.010762956201656
2608 0.010742677398998
2610 0.010722603158256
2612 0.010702748620685
2614 0.010683120629472
2616 0.010663717544032
2618 0.010644529508820
2620 0.010625539103968
2622 0.010606722286159
2624 0.010588049539864
2626 0.010569487165516
2628 0.010550998646236
2630 0.010532546050767
2632 0.010514091440712
2634 0.010495598256120
2636 0.010477032653424
2638 0.010458364765852
2640 0.010439569846147
2642 0.010420629244790
2644 0.010401531178715
2646 0.010382271236526
2648 0.010362852583141
2650 0.010343285844175
2652 0.010323588668688
2654 0.010303785003623
2656 0.010283904125536
2658 0.010263979495722
2660 0.010244047511385
2662 0.010224146221289
2664 0.010204314059910
2666 0.010184588641699
2668 0.010165005641626
2670 0.010145597775406
2672 0.010126393887627
2674 0.010107418157799
2676 0.010088689434589
2678 0.010070220712905
2680 0.010052018779714
2682 0.010034084042713
2684 0.010016410557661
2686 0.009998986265086
2688 0.009981793429283
2690 0.009964809263527
2692 0.009948006722128
2694 0.009931355421562
2696 0.009914822670170
2698 0.009898374571711
2700 0.009881977177431
2702 0.009865597665303
2704 0.009849205524786
2706 0.009832773721556
2708 0.009816279811890
2710 0.009799706965679
2712 0.009783044840849
2714 0.009766290245085
2716 0.009749447502564
2718 0.009732528457790
2720 0.009715552046913
2722 0.009698543410931
2724 0.009681532557105
2726 0.009664552634118
2728 0.009647637936884
2730 0.009630821797479
2732 0.009614134538019
2734 0.009597601654311
2736 0.009581242363863
2738 0.009565068606274
2740 0.009549084526350
2742 0.009533286416090
2744 0.009517663059702
2746 0.009502196404122
2748 0.009486862468675
2750 0.009471632421720
2752 0.009456473760784
2754 0.009441351553299
2756 0.009426229706064
2758 0.009411072244176
2760 0.009395844582916
2762 0.009380514773801
2764 0.009365054698717
2766 0.009349441173569
2768 0.009333656914390
2770 0.009317691312938
2772 0.009301540965400
2774 0.009285209900955
2776 0.009268709486081
2778 0.009252057992367
2780 0.009235279852690
2782 0.009218404653297
2784 0.009201465925013
2786 0.009184499812941
2788 0.009167543697022
2790 0.009150634830738
2792 0.009133809048509
2794 0.009117099578912
2796 0.009100535987151
2798 0.009084143264118
2800 0.009067941075088
2802 0.009051943179184
2804 0.009036157031379
2806 0.009020583578593
2808 0.009005217252251
2810 0.008990046158610
2812 0.008975052457795
2814 0.008960212910668
2816 0.008945499572832
2818 0.008930880609655
2820 0.008916321206462
2822 0.008901784552283
2824 0.008887232880108
2826 0.008872628552043
2828 0.008857935185036
2830 0.008843118806047
2832 0.008828149027837
2834 0.008813000225929
2836 0.008797652680800
2838 0.008782093633963
2840 0.008766318187993
2842 0.008750329961725
2844 0.008734141416276
2846 0.008717773743539
2848 0.008701256264266
2850 0.008684625300578
2852 0.008667922546212
2854 0.008651193029278
2856 0.008634482808334
2858 0.008617836591847
2860 0.008601295479056
2862 0.008584895006473
2864 0.008568663637013
2866 0.008552621772574
2868 0.008536781300799
2870 0.008521145645020
2872 0.008505710238606
2874 0.008490463327965
2876 0.008475387010134
2878 0.008460458415478
2880 0.008445650965498
2882 0.008430935652502
2884 0.008416282303142
2886 0.008401660799382
2888 0.008387042237907
2890 0.008372400009397
2892 0.008357710777380
2894 0.008342955334053
2896 0.008328119305504
2898 0.008313193675908
2900 0.008298175107456
2902 0.008283066031131
2904 0.008267874502716
2906 0.008252613826617
2908 0.008237301961688
2910 0.008221960744755
2912 0.008206614970882
2914 0.008191291374589
2916 0.008176017563174
2918 0.008160820946959
2920 0.008145727709299
2922 0.008130761855154
2924 0.008115944369593
2926 0.008101292516360
2928 0.008086819296976
2930 0.008072533086267
2932 0.008058437457287
2934 0.008044531193648
2936 0.008030808481231
2938 0.008017259267872
2940 0.008003869767536
2942 0.007990623085518
2944 0.007977499934862
2946 0.007964479418273
2948 0.007951539850124
2950 0.007938659597957
2952 0.007925817920818
2954 0.007912995786690
2956 0.007900176648891
2958 0.007887347159147
2960 0.007874497791442
2962 0.007861623347108
2964 0.007848723304874
2966 0.007835801984944
2968 0.007822868490933
2970 0.007809936409683
2972 0.007797023259423
2974 0.007784149696889
2976 0.007771338519108
2978 0.007758613516408
2980 0.007745998252478
2982 0.007733514857653
2984 0.007721182920515
2986 0.007709018555247
2988 0.007697033695119
2990 0.007685235647768
2992 0.007673626916670
2994 0.007662205268622
2996 0.007650964012639
2998 0.007639892449841
3000 0.007628976449110
3002 0.007618199101874
3004 0.007607541422198
3006 0.007596983062045
3008 0.007586503016515
3010 0.007576080307801
3012 0.007565694631637
3014 0.007555326956411
3016 0.007544960065816
3018 0.007534579032324
3020 0.007524171609601
3022 0.007513728527307
3024 0.007503243675773
3026 0.007492714166838
3028 0.007482140261813
3030 0.007471525163838
3032 0.007460874680284
3034 0.007450196768499
3036 0.007439500990006
3038 0.007428797897191
3040 0.007418098392312
3042 0.007407413092084
3044 0.007396751732862
3046 0.007386122647732
3048 0.007375532339323
3050 0.007364985165137
3052 0.007354483144483
3054 0.007344025888490
3056 0.007333610648095
3058 0.007323232470271
3060 0.007312884449463
3062 0.007302558058753
3064 0.007292243545083
3066 0.007281930371855
3068 0.007271607694095
3070 0.007261264849036
3072 0.007250891847148
3074 0.007240479847510
3076 0.007230021600876
3078 0.007219511842509
3080 0.007208947616320
3082 0.007198328510963
3084 0.007187656799236
3086 0.007176937456036
3088 0.007166178053775
3090 0.007155388530612
3092 0.007144580835876
3094 0.007133768466117
3096 0.007122965910563
3098 0.007112188034803
3100 0.007101449434240
3102 0.007090763791484
3104 0.007080143272456
3106 0.007069597991367
3108 0.007059135571386
3110 0.007048760817411
3112 0.007038475514665
3114 0.007028278352100
3116 0.007018164967217
3118 0.007008128103555
3120 0.006998157865826
3122 0.006988242056277
3124 0.006978366577469
3126 0.006968515885440
3128 0.006958673480537
3130 0.006948822423923
3132 0.006938945869892
3134 0.006929027604611
3136 0.006919052579965
3138 0.006909007435912
3140 0.006898880993423
3142 0.006888664703448
3144 0.006878353033905
3146 0.006867943772356
3148 0.006857438224022
3150 0.006846841279923
3152 0.006836161337219
3154 0.006825410064156
3156 0.006814602005259
3158 0.006803754036061
3160 0.006792884693517
3162 0.006782013415015
3164 0.006771159734362
3166 0.006760342484246
3168 0.006749579056678
3170 0.006738884768375
3172 0.006728272367268
3174 0.006717751702968
3176 0.006707329568651
3178 0.006697009710758
3180 0.006686792990146
3182 0.006676677670304
3184 0.006666659802430
3186 0.006656733679309
3188 0.006646892327671
3190 0.006637128012137
3192 0.006627432727866
3194 0.006617798658993
3196 0.006608218586354
3198 0.006598686229663
3200 0.006589196510454
3202 0.006579745726831
3204 0.006570331634595
3206 0.006560953432864
3208 0.006551611657663
3210 0.006542307992090
3212 0.006533045006687
3214 0.006523825847510
3216 0.006514653892441
3218 0.006505532397664
3220 0.006496464155050
3222 0.006487451178653
3224 0.006478494435740
3226 0.006469593634637
3228 0.006460747073933
3230 0.006451951557002
3232 0.006443202372321
3234 0.006434493335716
3236 0.006425816891246
3238 0.006417164265387
3240 0.006408525669074
3242 0.006399890542947
3244 0.006391247840001
3246 0.006382586341514
3248 0.006373895000476
3250 0.006365163305957
3252 0.006356381662722
3254 0.006347541777083
3256 0.006338637039363
3258 0.006329662889769
3260 0.006320617149436
3262 0.006311500303513
3264 0.006302315709941
3266 0.006293069717999
3268 0.006283771675870
3270 0.006274433805943
3272 0.006265070939343
3274 0.006255700105563
3276 0.006246339984195
3278 0.006237010240218
3280 0.006227730774062
3282 0.006218520930117
3284 0.006209398713346
3286 0.006200380064841
3288 0.006191478243401
3290 0.006182703350006
3292 0.006174062017827
3294 0.006165557273663
3296 0.006157188572041
3298 0.006148951974559
3300 0.006140840454326
3302 0.006132844289996
3304 0.006124951527646
3306 0.006117148477070
3308 0.006109420223079
3310 0.006101751135513
3312 0.006094125364500
3314 0.006086527314087
3316 0.006078942085620
3318 0.006071355886041
3320 0.006063756394579
3322 0.006056133079653
3324 0.006048477457187
3326 0.006040783280294
3328 0.006033046650485
3330 0.006025266042541
3332 0.006017442239128
3334 0.006009578172832
3336 0.006001678686015
3338 0.005993750216721
3340 0.005985800430756
3342 0.005977837819360
3344 0.005969871286789
3346 0.005961909750022
3348 0.005953961771421
3350 0.005946035239014
3352 0.005938137107692
3354 0.005930273207341
3356 0.005922448120271
3358 0.005914665126524
3360 0.005906926212750
3362 0.005899232138000
3364 0.005891582549776
3366 0.005883976141356
3368 0.005876410842576
3370 0.005868884035185
3372 0.005861392784819
3374 0.005853934081381
3376 0.005846505079576
3378 0.005839103331428
3380 0.005831727002308
3382 0.005824375062024
3384 0.005817047441866
3386 0.005809745148826
3388 0.005802470328268
3390 0.005795226267181
3392 0.005788017332093
3394 0.005780848838132
3396 0.005773726849519
3398 0.005766657917355
3400 0.005759648763583
3402 0.005752705929355
3404 0.005745835405292
3406 0.005739042268093
3408 0.005732330346627
3410 0.005725701939592
3412 0.005719157600292
3414 0.005712696003135
3416 0.005706313894164
3418 0.005700006123341
3420 0.005693765756758
3422 0.005687584252502
3424 0.005681451690613
3426 0.005675357045173
3428 0.005669288486769
3430 0.005663233706327
3432 0.005657180251776
3434 0.005651115872624
3436 0.005645028865732
3438 0.005638908415276
3440 0.005632744920654
3442 0.005626530303658
3444 0.005620258278688
3446 0.005613924577487
3448 0.005607527110518
3450 0.005601066049803
3452 0.005594543825989
3454 0.005587965029882
3456 0.005581336221279
3458 0.005574665649584
3460 0.005567962902804
3462 0.005561238505184
3464 0.005554503488526
3466 0.005547768962097
3468 0.005541045703831
3470 0.005534343793784
3472 0.005527672303115
3474 0.005521039047558
3476 0.005514450408449
3478 0.005507911220570
3480 0.005501424721967
3482 0.005494992558339
3484 0.005488614837080
3486 0.005482290221180
3488 0.005476016055577
3490 0.005469788520558
3492 0.005463602805937
3494 0.005457453299324
3496 0.005451333785996
3498 0.005445237654790
3500 0.005439158107437
3502 0.005433088367761
3504 0.005427021887737
3506 0.005420952546642
3508 0.005414874840108
3510 0.005408784054060
3512 0.005402676419786
3514 0.005396549242063
3516 0.005390400994746
3518 0.005384231376309
3520 0.005378041320887
3522 0.005371832954254
3524 0.005365609496908
3526 0.005359375111579
3528 0.005353134700946
3530 0.005346893662459
3532 0.005340657617195
3534 0.005334432126884
3536 0.005328222419561
3538 0.005322033142432
3540 0.005315868158270
3542 0.005309730398372
3544 0.005303621779510
3546 0.005297543187626
3548 0.005291494524592
3550 0.005285474811563
3552 0.005279482338691
3554 0.005273514848986
3556 0.005267569743605
3558 0.005261644295799
3560 0.005255735861010
3562 0.005249842071807
3564 0.005243961007268
3566 0.005238091328149
3568 0.005232232370999
3570 0.005226384196292
3572 0.005220547589341
3574 0.005214724014891
3576 0.005208915530379
3578 0.005203124665208
3580 0.005197354276217
3582 0.005191607390709
3584 0.005185887048805
3586 0.005180196155764
3588 0.005174537353541
3590 0.005168912917356
3592 0.005163324680829
3594 0.005157773990198
3596 0.005152261685293
3598 0.005146788103815
3600 0.005141353104256
3602 0.005135956102031
3604 0.005130596113063
3606 0.005125271801383
3608 0.005119981526934
3610 0.005114723390713
3612 0.005109495275931
3614 0.005104294884649
3616 0.005099119771271
3618 0.005093967373042
3620 0.005088835039336
3622 0.005083720061535
3624 0.005078619704730
3626 0.005073531242416
3628 0.005068451994661
3630 0.005063379369614
3632 0.005058310907744
3634 0.005053244327078
3636 0.005048177567128
3638 0.005043108829619
3640 0.005038036612793
3642 0.005032959735821
3644 0.005027877352502
3646 0.005022788950175
3648 0.005017694333895
3650 0.005012593595508
3652 0.005007487068203
3654 0.005002375270591
3656 0.004997258842461
3658 0.004992138477065
3660 0.004987014856562
3662 0.004981888593855
3664 0.004976760187507
3666 0.004971629991641
3668 0.004966498205357
3670 0.004961364880580
3672 0.004956229948367
3674 0.004951093261970
3676 0.004945954652028
3678 0.004940813989020
3680 0.004935671248999
3682 0.004930526575277
3684 0.004925380331554
3686 0.004920233140840
3688 0.004915085906943
3690 0.004909939815235
3692 0.004904796311994
3694 0.004899657063735
3696 0.004894523898965
3698 0.004889398737020
3700 0.004884283510548
3702 0.004879180087572
3704 0.004874090200157
3706 0.004869015385650
3708 0.004863956945081
3710 0.004858915921910
3712 0.004853893101898
3714 0.004848889033287
3716 0.004843904064602
3718 0.004838938395943
3720 0.004833992138600
3722 0.004829065377591
3724 0.004824158231084
3726 0.004819270901613
3728 0.004814403714331
3730 0.004809557138854
3732 0.004804731792536
3734 0.004799928424438
3736 0.004795147881337
3738 0.004790391057515
3740 0.004785658832887
3742 0.004780952003737
3744 0.004776271210948
3746 0.004771616871615
3748 0.004766989118166
3750 0.004762387749428
3752 0.004757812196108
3754 0.004753261502878
3756 0.004748734327491
3758 0.004744228956795
3760 0.004739743338649
3762 0.004735275128147
3764 0.004730821746159
3766 0.004726380448303
3768 0.004721948402278
3770 0.004717522771303
3772 0.004713100801948
3774 0.004708679914215
3776 0.004704257792338
3778 0.004699832473416
3780 0.004695402432483
3782 0.004690966660684
3784 0.004686524735030
3786 0.004682076875417
3788 0.004677623986918
3790 0.004673167682559
3792 0.004668710284005
3794 0.004664254796861
3796 0.004659804857988
3798 0.004655364653078
3800 0.004650938804751
3802 0.004646532232861
3804 0.004642149990520
3806 0.004637797082418
3808 0.004633478273057
3810 0.004629197894540
3812 0.004624959664473
3814 0.004620766525162
3816 0.004616620510862
3818 0.004612522651286
3820 0.004608472917031
3822 0.004604470208616
3824 0.004600512384964
3826 0.004596596333600
3828 0.004592718073528
3830 0.004588872886496
3832 0.004585055471811
3834 0.004581260117491
3836 0.004577480883393
3838 0.004573711791661
3840 0.004569947019493
3842 0.004566181090459
3844 0.004562409059385
3846 0.004558626685302
3848 0.004554830587477
3850 0.004551018376113
3852 0.004547188751709
3854 0.004543341565646
3856 0.004539477835613
3858 0.004535599712590
3860 0.004531710395750
3862 0.004527813999785
3864 0.004523915377001
3866 0.004520019904069
3868 0.004516133245441
3870 0.004512261104701
3872 0.004508408978114
3874 0.004504581923210
3876 0.004500784352625
3878 0.004497019862359
3880 0.004493291099620
3882 0.004489599673789
3884 0.004485946110192
3886 0.004482329845770
3888 0.004478749262923
3890 0.004475201757410
3892 0.004471683835765
3894 0.004468191236910
3896 0.004464719074523
3898 0.004461261994141
3900 0.004457814342766
3902 0.004454370347194
3904 0.004450924298334
3906 0.004447470738925
3908 0.004444004650567
3910 0.004440521636491
3912 0.004437018097072
3914 0.004433491388935
3916 0.004429939961985
3918 0.004426363464447
3920 0.004422762808661
3922 0.004419140185452
3924 0.004415499020312
3926 0.004411843866298
3928 0.004408180233106
3930 0.004404514354728
3932 0.004400852906949
3934 0.004397202690323
3936 0.004393570298387
3938 0.004389961793003
3940 0.004386382409423
3942 0.004382836309164
3944 0.004379326396122
3946 0.004375854203144
3948 0.004372419849449
3950 0.004369022067638
3952 0.004365658289903
3954 0.004362324783893
3956 0.004359016827428
3958 0.004355728912299
3960 0.004352454967109
3962 0.004349188593438
3964 0.004345923309256
3966 0.004342652795243
3968 0.004339371139526
3970 0.004336073077565
3972 0.004332754218585
3974 0.004329411253067
3976 0.004326042132317
3978 0.004322646206960
3980 0.004319224314953
3982 0.004315778808937
3984 0.004312313514026
3986 0.004308833614077
3988 0.004305345465695
3990 0.004301856348260
3992 0.004298374162141
3994 0.004294907091763
3996 0.004291463252795
3998 0.004288050344857
4000 0.004284675327608
4002 0.004281344139466
4004 0.004278061468357
4006 0.004274830584490
4008 0.004271653237571
4010 0.004268529617352
4012 0.004265458374548
4014 0.004262436690012
4016 0.004259460388329
4018 0.004256524082206
4020 0.004253621342227
4022 0.004250744880822
4024 0.004247886746460
4026 0.004245038523945
4028 0.004242191539279
4030 0.004239337068236
4032 0.004236466549972
4034 0.004233571807084
4036 0.004230645270981
4038 0.004227680211869
4040 0.004224670972054
4042 0.004221613190992
4044 0.004218504018993
4046 0.004215342292188
4048 0.004212128667515
4050 0.004208865690543
4052 0.004205557777417
4054 0.004202211105454
4056 0.004198833400313
4058 0.004195433627155
4060 0.004192021599636
4062 0.004188607531550
4064 0.004185201563415
4066 0.004181813300316
4068 0.004178451395610
4070 0.004175123209059
4072 0.004171834557600
4074 0.004168589568727
4076 0.004165390633655
4078 0.004162238451066
4080 0.004159132143441
4082 0.004156069433191
4084 0.004153046855590
4086 0.004150059996186
4088 0.004147103739524
4090 0.004144172518000
4092 0.004141260555032
4094 0.004138362097198
4096 0.004135471631686
4098 0.004132584086317
4100 0.004129695008752
4102 0.004126800721565
4104 0.004123898447890
4106 0.004120986404136
4108 0.004118063853694
4110 0.004115131118362
4112 0.004112189543664
4114 0.004109241419164
4116 0.004106289853868
4118 0.004103338610966
4120 0.004100391911383
4122 0.004097454213859
4124 0.004094529984144
4126 0.004091623464947
4128 0.004088738458714
4130 0.004085878134728
4132 0.004083044868635
4134 0.004080240122523
4136 0.004077464367023
4138 0.004074717049801
4140 0.004071996606343
4142 0.004069300510400
4144 0.004066625359836
4146 0.004063966992199
4148 0.004061320624348
4150 0.004058681011464
4152 0.004056042621166
4154 0.004053399819459
4156 0.004050747066169
4158 0.004048079116930
4160 0.004045391228526
4162 0.004042679363037
4164 0.004039940386737
4166 0.004037172253829
4168 0.004034374167235
4170 0.004031546700793
4172 0.004028691873373
4174 0.004025813161835
4176 0.004022915441956
4178 0.004020004850688
4180 0.004017088571993
4182 0.004014174553675
4184 0.004011271169046
4186 0.004008386847293
4188 0.004005529697274
4190 0.004002707152451
4192 0.003999925661276
4194 0.003997190441510
4196 0.003994505310400
4198 0.003991872596034
4200 0.003989293122567
4202 0.003986766264457
4204 0.003984290054317
4206 0.003981861330423
4208 0.003979475910779
4210 0.003977128781796
4212 0.003974814292062
4214 0.003972526344353
4216 0.003970258581862
4218 0.003968004565941
4220 0.003965757946462
4222 0.003963512623705
4224 0.003961262902865
4226 0.003959003640639
4228 0.003956730382958
4230 0.003954439491300
4232 0.003952128254714
4234 0.003949794980335
4236 0.003947439059249
4238 0.003945060998691
4240 0.003942662417339
4242 0.003940245995874
4244 0.003937815383640
4246 0.003935375059735
4248 0.003932930153884
4250 0.003930486234338
4252 0.003928049072782
4254 0.003925624400662
4256 0.003923217671144
4258 0.003920833840907
4260 0.003918477184298
4262 0.003916151150383
4264 0.003913858267342
4266 0.003911600097425
4268 0.003909377238886
4270 0.003907189370334
4272 0.003905035330925
4274 0.003902913227588
4276 0.003900820559637
4278 0.003898754355002
4280 0.003896711310755
4282 0.003894687931956
4284 0.003892680666109
4286 0.003890686028519
4288 0.003888700717161
4290 0.003886721714548
4292 0.003884746374605
4294 0.003882772492307
4296 0.003880798354298
4298 0.003878822768528
4300 0.003876845070602
4302 0.003874865107236
4304 0.003872883195896
4306 0.003870900062563
4308 0.003868916761006
4310 0.003866934577376
4312 0.003864954925437
4314 0.003862979239265
4316 0.003861008868622
4318 0.003859044983623
4320 0.003857088493041
4322 0.003855139980115
4324 0.003853199657935
4326 0.003851267345463
4328 0.003849342463646
4330 0.003847424050446
4332 0.003845510792733
4334 0.003843601072671
4336 0.003841693026050
4338 0.003839784610075
4340 0.003837873678181
4342 0.003835958058748
4344 0.003834035636958
4346 0.003832104436538
4348 0.003830162698993
4350 0.003828208958024
4352 0.003826242107473
4354 0.003824261458695
4356 0.003822266786072
4358 0.003820258355931
4360 0.003818236939050
4362 0.003816203803070
4364 0.003814160683046
4366 0.003812109731040
4368 0.003810053445306
4370 0.003807994580816
4372 0.003805936044999
4374 0.003803880783701
4376 0.003801831662646
4378 0.003799791350967
4380 0.003797762212920
4382 0.003795746213319
4384 0.003793744841633
4386 0.003791759058186
4388 0.003789789263493
4390 0.003787835291179
4392 0.003785896423581
4394 0.003783971426916
4396 0.003782058603748
4398 0.003780155858175
4400 0.003778260771881
4402 0.003776370686993
4404 0.003774482793122
4406 0.003772594216211
4408 0.003770702107373
4410 0.003768803729201
4412 0.003766896538178
4414 0.003764978260875
4416 0.003763046963392
4418 0.003761101108497
4420 0.003759139602102
4422 0.003757161825202
4424 0.003755167649764
4426 0.003753157436071
4428 0.003751132014667
4430 0.003749092650983
4432 0.003747040993503
4434 0.003744979010574
4436 0.003742908917931
4438 0.003740833100746
4440 0.003738754034259
4442 0.003736674206762
4444 0.003734596048958
4446 0.003732521871713
4448 0.003730453814430
4450 0.003728393805379
4452 0.003726343534116
4454 0.003724304435843
4456 0.003722277687177
4458 0.003720264211799
4460 0.003718264694475
4462 0.003716279602243
4464 0.003714309210609
4466 0.003712353633220
4468 0.003710412853447
4470 0.003708486756476
4472 0.003706575159546
4474 0.003704677840946
4476 0.003702794564536
4478 0.003700925100003
4480 0.003699069238517
4482 0.003697226801690
4484 0.003695397645388
4486 0.003693581657274
4488 0.003691778748756
4490 0.003689988841609
4492 0.003688211850675
4494 0.003686447663596
4496 0.003684696119076
4498 0.003682956985154
4500 0.003681229939052
4502 0.003679514550524
4504 0.003677810269774
4506 0.003676116421430
4508 0.003674432204929
4510 0.003672756702377
4512 0.003671088893558
4514 0.003669427677738
4516 0.003667771901733
4518 0.003666120393266
4520 0.003664471998281
4522 0.003662825620765
4524 0.003661180263349
4526 0.003659535066936
4528 0.003657889347665
4530 0.003656242628969
4532 0.003654594666656
4534 0.003652945465434
4536 0.003651295286061
4538 0.003649644640661
4540 0.003647994277338
4542 0.003646345153327
4544 0.003644698397999
4546 0.003643055267838
4548 0.003641417095223
4550 0.003639785234200
4552 0.003638161006188
4554 0.003636545648403
4556 0.003634940267673
4558 0.003633345801791
4560 0.003631762989718
4562 0.003630192351208
4564 0.003628634176225
4566 0.003627088523518
4568 0.003625555227452
4570 0.003624033911749
4572 0.003622524009333
4574 0.003621024786187
4576 0.003619535368518
4578 0.003618054771771
4580 0.003616581930411
4582 0.003615115727612
4584 0.003613655024208
4586 0.003612198686247
4588 0.003610745610632
4590 0.003609294748594
4592 0.003607845126586
4594 0.003606395864257
4596 0.003604946189652
4598 0.003603495451338
4600 0.003602043126841
4602 0.003600588827727
4604 0.003599132301364
4606 0.003597673428514
4608 0.003596212217437
4610 0.003594748794294
4612 0.003593283389998
4614 0.003591816324299
4616 0.003590347986811
4618 0.003588878816940
4620 0.003587409282681
4622 0.003585939860169
4624 0.003584471014491
4626 0.003583003183474
4628 0.003581536765177
4630 0.003580072110265
4632 0.003578609519342
4634 0.003577149245873
4636 0.003575691504333
4638 0.003574236482950
4640 0.003572784360338
4642 0.003571335324659
4644 0.003569889593900
4646 0.003568447435779
4648 0.003567009185432
4650 0.003565575259433
4652 0.003564146164586
4654 0.003562722500477
4656 0.003561304954742
4658 0.003559894290756
4660 0.003558491328175
4662 0.003557096916871
4664 0.003555711905382
4666 0.003554337106315
4668 0.003552973260098
4670 0.003551620999401
4672 0.003550280816886
4674 0.003548953038152
4676 0.003547637800441
4678 0.003546335039364
4680 0.003545044483741
4682 0.003543765658189
4684 0.003542497892911
4686 0.003541240341395
4688 0.003539992002715
4690 0.003538751749139
4692 0.003537518357073
4694 0.003536290540318
4696 0.003535066984834
4698 0.003533846383690
4700 0.003532627471427
4702 0.003531409056812
4704 0.003530190053479
4706 0.003528969507153
4708 0.003527746619112
4710 0.003526520764888
4712 0.003525291507504
4714 0.003524058605201
4716 0.003522822012582
4718 0.003521581875768
4720 0.003520338520705
4722 0.003519092435931
4724 0.003517844249697
4726 0.003516594702050
4728 0.003515344613545
4730 0.003514094851286
4732 0.003512846293763
4734 0.003511599795624
4736 0.003510356154240
4738 0.003509116078782
4740 0.003507880163577
4742 0.003506648866455
4744 0.003505422493004
4746 0.003504201187258
4748 0.003502984929122
4750 0.003501773538432
4752 0.003500566685346
4754 0.003499363906646
4756 0.003498164626990
4758 0.003496968184509
4760 0.003495773859431
4762 0.003494580904744
4764 0.003493388577820
4766 0.003492196172049
4768 0.003491003046654
4770 0.003489808654094
4772 0.003488612563619
4774 0.003487414480206
4776 0.003486214257299
4778 0.003485011903220
4780 0.003483807580479
4782 0.003482601597357
4784 0.003481394392469
4786 0.003480186512704
4788 0.003478978585680
4790 0.003477771287915
4792 0.003476565310837
4794 0.003475361325919
4796 0.003474159951387
4798 0.003472961722302
4800 0.003471767065331
4802 0.003470576279594
4804 0.003469389524398
4806 0.003468206814153
4808 0.003467028020498
4810 0.003465852881215
4812 0.003464681015330
4814 0.003463511943464
4816 0.003462345112422
4818 0.003461179923102
4820 0.003460015760290
4822 0.003458852023362
4824 0.003457688157167
4826 0.003456523681082
4828 0.003455358215853
4830 0.003454191507106
4832 0.003453023444185
4834 0.003451854073643
4836 0.003450683606251
4838 0.003449512418106
4840 0.003448341043657
4842 0.003447170162253
4844 0.003446000577775
4846 0.003444833192276
4848 0.003443668974441
4850 0.003442508924561
4852 0.003441354037447
4854 0.003440205265087
4856 0.003439063480875
4858 0.003437929447126
4860 0.003436803787351
4862 0.003435686964744
4864 0.003434579267402
4866 0.003433480800952
4868 0.003432391488524
4870 0.003431311077641
4872 0.003430239153940
4874 0.003429175160243
4876 0.003428118420385
4878 0.003427068166372
4880 0.003426023568329
4882 0.003424983765444
4884 0.003423947897408
4886 0.003422915134986
4888 0.003421884708933
4890 0.003420855936240
4892 0.003419828242777
4894 0.003418801181759
4896 0.003417774446926
4898 0.003416747880324
4900 0.003415721473987
4902 0.003414695365613
4904 0.003413669828118
4906 0.003412645253682
4908 0.003411622133047
4910 0.003410601031101
4912 0.003409582559624
4914 0.003408567348834
4916 0.003407556019113
4918 0.003406549153959
4920 0.003405547275605
4922 0.003404550823928
4924 0.003403560139606
4926 0.003402575451944
4928 0.003401596871305
4930 0.003400624386432
4932 0.003399657866307
4934 0.003398697065823
4936 0.003397741635468
4938 0.003396791133830
4940 0.003395845042625
4942 0.003394902783601
4944 0.003393963736785
4946 0.003393027259509
4948 0.003392092705607
4950 0.003391159444420
4952 0.003390226878934
4954 0.003389294462636
4956 0.003388361714913
4958 0.003387428234088
4960 0.003386493707749
4962 0.003385557920438
4964 0.003384620757502
4966 0.003383682205853
4968 0.003382742350413
4970 0.003381801366968
4972 0.003380859511643
4974 0.003379917106741
4976 0.003378974524266
4978 0.003378032167601
4980 0.003377090452013
4982 0.003376149785600
4984 0.003375210551377
4986 0.003374273091432
4988 0.003373337694303
4990 0.003372404585785
4992 0.003371473923991
4994 0.003370545798473
4996 0.003369620233314
4998 0.003368697193856
5000 0.003367776596417
5002 0.003366858320097
5004 0.003365942220078
5006 0.003365028141251
5008 0.003364115931458
5010 0.003363205453407
5012 0.003362296594496
5014 0.003361389274040
5016 0.003360483447465
5018 0.003359579107112
5020 0.003358676280043
5022 0.003357775022743
5024 0.003356875413306
5026 0.003355977542096
5028 0.003355081501264
5030 0.003354187374276
5032 0.003353295226254
5034 0.003352405095981
5036 0.003351516990204
5038 0.003350630880590
5040 0.003349746703760
5042 0.003348864364373
5044 0.003347983741012
5046 0.003347104694686
5048 0.003346227079239
5050 0.003345350753272
5052 0.003344475592651
5054 0.003343601503137
5056 0.003342728432168
5058 0.003341856379437
5060 0.003340985405132
5062 0.003340115635926
5064 0.003339247268120
5066 0.003338380567476
5068 0.003337515866149
5070 0.003336653556677
5072 0.003335794083385
5074 0.003334937931587
5076 0.003334085615196
5078 0.003333237663139
5080 0.003332394605390
5082 0.003331556958958
5084 0.003330725214301
5086 0.003329899822468
5088 0.003329081183217
5090 0.003328269634837
5092 0.003327465444999
5094 0.003326668803529
5096 0.003325879816731
5098 0.003325098503753
5100 0.003324324795149
5102 0.003323558533368
5104 0.003322799475372
5106 0.003322047297878
5108 0.003321301604588
5110 0.003320561935954
5112 0.003319827780595
5114 0.003319098588630
5116 0.003318373786508
5118 0.003317652792914
5120 0.003316935035075
5122 0.003316219965498
5124 0.003315507078011
5126 0.003314795922845
5128 0.003314086119993
5130 0.003313377370155
5132 0.003312669462723
5134 0.003311962280129
5136 0.003311255798149
5138 0.003310550081705
5140 0.003309845276233
5142 0.003309141594500
5144 0.003308439299725
5146 0.003307738685364
5148 0.003307040052934
5150 0.003306343689055
5152 0.003305649842962
5154 0.003304958706003
5156 0.003304270394338
5158 0.003303584935733
5160 0.003302902261253
5162 0.003302222202226
5164 0.003301544492507
5166 0.003300868775789
5168 0.003300194617537
5170 0.003299521520957
5172 0.003298848946291
5174 0.003298176332337
5176 0.003297503119981
5178 0.003296828776089
5180 0.003296152817488
5182 0.003295474834069
5184 0.003294794509448
5186 0.003294111638300
5188 0.003293426140505
5190 0.003292738069703
5192 0.003292047616432
5194 0.003291355105101
5196 0.003290660984693
5198 0.003289965813242
5200 0.003289270237087
5202 0.003288574965191
5204 0.003287880740430
5206 0.003287188308908
5208 0.003286498388748
5210 0.003285811640126
5212 0.003285128637797
5214 0.003284449847132
5216 0.003283775604610
5218 0.003283106103345
5220 0.003282441383793
5222 0.003281781330050
5224 0.003281125671046
5226 0.003280473986774
5228 0.003279825718862
5230 0.003279180185242
5232 0.003278536598182
5234 0.003277894085494
5236 0.003277251714291
5238 0.003276608516984
5240 0.003275963519171
5242 0.003275315768593
5244 0.003274664365675
5246 0.003274008493888
5248 0.003273347450688
5250 0.003272680676478
5252 0.003272007782240
5254 0.003271328573164
5256 0.003270643067648
5258 0.003269951509629
5260 0.003269254372856
5262 0.003268552355951
5264 0.003267846366892
5266 0.003267137496373
5268 0.003266426981179
5270 0.003265716158392
5272 0.003265006412928
5274 0.003264299120942
5276 0.003263595592802
5278 0.003262897019064
5280 0.003262204422837
5282 0.003261518621177
5284 0.003260840197173
5286 0.003260169483891
5288 0.003259506559996
5290 0.003258851256120
5292 0.003258203170414
5294 0.003257561692146
5296 0.003256926030748
5298 0.003256295249462
5300 0.003255668301229
5302 0.003255044066395
5304 0.003254421391161
5306 0.003253799125844
5308 0.003253176162681
5310 0.003252551472474
5312 0.003251924139397
5314 0.003251293393468
5316 0.003250658639239
5318 0.003250019480004
5320 0.003249375736446
5322 0.003248727457432
5324 0.003248074922765
5326 0.003247418637181
5328 0.003246759314189
5330 0.003246097851091
5332 0.003245435295262
5334 0.003244772803311
5336 0.003244111595269
5338 0.003243452906303
5340 0.003242797938231
5342 0.003242147813369
5344 0.003241503533509
5346 0.003240865945081
5348 0.003240235712508
5350 0.003239613299914
5352 0.003238998962195
5354 0.003238392744249
5356 0.003237794488219
5358 0.003237203847263
5360 0.003236620304884
5362 0.003236043198825
5364 0.003235471748103
5366 0.003234905081968
5368 0.003234342269837
5370 0.003233782352202
5372 0.003233224370906
5374 0.003232667398991
5376 0.003232110569198
5378 0.003231553100773
5380 0.003230994324198
5382 0.003230433703125
5384 0.003229870851887
5386 0.003229305549308
5388 0.003228737746431
5390 0.003228167567983
5392 0.003227595306850
5394 0.003227021411336
5396 0.003226446464656
5398 0.003225871157723
5400 0.003225296256391
5402 0.003224722564611
5404 0.003224150885591
5406 0.003223581983216
5408 0.003223016545970
5410 0.003222455155490
5412 0.003221898261164
5414 0.003221346162119
5416 0.003220798996933
5418 0.003220256740980
5420 0.003219719211199
5422 0.003219186076989
5424 0.003218656876608
5426 0.003218131037888
5428 0.003217607902010
5430 0.003217086749653
5432 0.003216566828550
5434 0.003216047381799
5436 0.003215527676228
5438 0.003215007030388
5440 0.003214484841094
5442 0.003213960608551
5444 0.003213433958881
5446 0.003212904662586
5448 0.003212372649076
5450 0.003211838015543
5452 0.003211301029688
5454 0.003210762125432
5456 0.003210221891369
5458 0.003209681052377
5460 0.003209140444262
5462 0.003208600982854
5464 0.003208063629013
5466 0.003207529351129
5468 0.003206999086974
5470 0.003206473707414
5472 0.003205953982965
5474 0.003205440555295
5476 0.003204933914712
5478 0.003204434384755
5480 0.003203942113057
5482 0.003203457069212
5484 0.003202979049061
5486 0.003202507683854
5488 0.003202042454171
5490 0.003201582707346
5492 0.003201127677123
5494 0.003200676505167
5496 0.003200228263536
5498 0.003199781977691
5500 0.003199336649824
5502 0.003198891282104
5504 0.003198444900171
5506 0.003197996576230
5508 0.003197545452054
5510 0.003197090761183
5512 0.003196631850852
5514 0.003196168202377
5516 0.003195699448731
5518 0.003195225389571
5520 0.003194746002104
5522 0.003194261446728
5524 0.003193772066721
5526 0.003193278380560
5528 0.003192781067352
5530 0.003192280945060
5532 0.003191778942305
5534 0.003191276065310
5536 0.003190773361418
5538 0.003190271880998
5540 0.003189772640374
5542 0.003189276587527
5544 0.003188784572341
5546 0.003188297322911
5548 0.003187815428260
5550 0.003187339328070
5552 0.003186869309167
5554 0.003186405508128
5556 0.003185947918919
5558 0.003185496404973
5560 0.003185050713991
5562 0.003184610495481
5564 0.003184175318937
5566 0.003183744692837
5568 0.003183318083514
5570 0.003182894933233
5572 0.003182474677532
5574 0.003182056761463
5576 0.003181640654176
5578 0.003181225862102
5580 0.003180811940334
5582 0.003180398502207
5584 0.003179985226748
5586 0.003179571863950
5588 0.003179158237895
5590 0.003178744247101
5592 0.003178329862483
5594 0.003177915122563
5596 0.003177500126395
5598 0.003177085023955
5600 0.003176670004472
5602 0.003176255283075
5604 0.003175841086394
5606 0.003175427637537
5608 0.003175015141168
5610 0.003174603769401
5612 0.003174193649123
5614 0.003173784851316
5616 0.003173377382815
5618 0.003172971180843
5620 0.003172566110414
5622 0.003172161964780
5624 0.003171758468619
5626 0.003171355283970
5628 0.003170952018562
5630 0.003170548236274
5632 0.003170143469395
5634 0.003169737232348
5636 0.003169329036921
5638 0.003168918407884
5640 0.003168504899401
5642 0.003168088111573
5644 0.003167667706600
5646 0.003167243424098
5648 0.003166815094929
5650 0.003166382652764
5652 0.003165946143126
5654 0.003165505728305
5656 0.003165061688589
5658 0.003164614418885
5660 0.003164164420319
5662 0.003163712287234
5664 0.003163258690098
5666 0.003162804354528
5668 0.003162350037801
5670 0.003161896503730
5672 0.003161444497511
5674 0.003160994721141
5676 0.003160547811142
5678 0.003160104319096
5680 0.003159664696019
5682 0.003159229280608
5684 0.003158798291790
5686 0.003158371825525
5688 0.003157949855603
5690 0.003157532237552
5692 0.003157118716261
5694 0.003156708935303
5696 0.003156302449246
5698 0.003155898736955
5700 0.003155497216122
5702 0.003155097258800
5704 0.003154698207382
5706 0.003154299391023
5708 0.003153900142252
5710 0.003153499813839
5712 0.003153097795397
5714 0.003152693529784
5716 0.003152286528795
5718 0.003151876388221
5720 0.003151462801282
5722 0.003151045570274
5724 0.003150624615366
5726 0.003150199980489
5728 0.003149771834795
5730 0.003149340470380
5732 0.003148906294312
5734 0.003148469816504
5736 0.003148031632712
5738 0.003147592403544
5740 0.003147152830330
5742 0.003146713629245
5744 0.003146275505159
5746 0.003145839126558
5748 0.003145405102990
5750 0.003144973966059
5752 0.003144546155038
5754 0.003144122007227
5756 0.003143701753733
5758 0.003143285519838
5760 0.003142873329839
5762 0.003142465115675
5764 0.003142060728599
5766 0.003141659953023
5768 0.003141262522077
5770 0.003140868133749
5772 0.003140476467343
5774 0.003140087199641
5776 0.003139700020409
5778 0.003139314646475
5780 0.003138930834402
5782 0.003138548391140
5784 0.003138167182397
5786 0.003137787138493
5788 0.003137408257433
5790 0.003137030605002
5792 0.003136654311900
5794 0.003136279567896
5796 0.003135906613193
5798 0.003135535727430
5800 0.003135167216625
5802 0.003134801398732
5804 0.003134438588523
5806 0.003134079082405
5808 0.003133723143690
5810 0.003133370989461
5812 0.003133022779262
5814 0.003132678605959
5816 0.003132338489480
5818 0.003132002373577
5820 0.003131670124777
5822 0.003131341534760
5824 0.003131016324748
5826 0.003130694152258
5828 0.003130374619658
5830 0.003130057284457
5832 0.003129741670530
5834 0.003129427280356
5836 0.003129113607938
5838 0.003128800151978
5840 0.003128486429315
5842 0.003128171988247
5844 0.003127856421391
5846 0.003127539378182
5848 0.003127220575809
5850 0.003126899808984
5852 0.003126576957603
5854 0.003126251991773
5856 0.003125924974157
5858 0.003125596058474
5860 0.003125265484606
5862 0.003124933569858
5864 0.003124600696680
5866 0.003124267297312
5868 0.003123933836065
5870 0.003123600789904
5872 0.003123268628746
5874 0.003122937796272
5876 0.003122608692366
5878 0.003122281658036
5880 0.003121956963472
5882 0.003121634799496
5884 0.003121315272883
5886 0.003120998405087
5888 0.003120684134395
5890 0.003120372320932
5892 0.003120062754041
5894 0.003119755161646
5896 0.003119449220944
5898 0.003119144570240
5900 0.003118840821198
5902 0.003118537571416
5904 0.003118234416973
5906 0.003117930964528
5908 0.003117626843154
5910 0.003117321715060
5912 0.003117015285669
5914 0.003116707312051
5916 0.003116397609955
5918 0.003116086059222
5920 0.003115772606792
5922 0.003115457267572
5924 0.003115140122912
5926 0.003114821316560
5928 0.003114501048057
5930 0.003114179564005
5932 0.003113857147165
5934 0.003113534104393
5936 0.003113210753624
5938 0.003112887410375
5940 0.003112564374922
5942 0.003112241920486
5944 0.003111920283038
5946 0.003111599653244
5948 0.003111280170935
5950 0.003110961922230
5952 0.003110644939297
5954 0.003110329202745
5956 0.003110014646345
5958 0.003109701163796
5960 0.003109388617117
5962 0.003109076846303
5964 0.003108765679759
5966 0.003108454945128
5968 0.003108144480061
5970 0.003107834142446
5972 0.003107523819736
5974 0.003107213436810
5976 0.003106902962357
5978 0.003106592412908
5980 0.003106281854710
5982 0.003105971402988
5984 0.003105661218489
5986 0.003105351501630
5988 0.003105042484166
5990 0.003104734419031
5992 0.003104427568722
5994 0.003104122192822
5996 0.003103818535408
5998 0.003103516813021
6000 0.003103217203736
6002 0.003102919837842
6004 0.003102624790747
6006 0.003102332078087
6008 0.003102041653239
6010 0.003101753407209
6012 0.003101467170771
6014 0.003101182718606
6016 0.003100899775313
6018 0.003100618022705
6020 0.003100337108531
6022 0.003100056656021
6024 0.003099776274192
6026 0.003099495568629
6028 0.003099214152712
6030 0.003098931658894
6032 0.003098647749654
6034 0.003098362128404
6036 0.003098074549706
6038 0.003097784828270
6040 0.003097492846994
6042 0.003097198562857
6044 0.003096902010825
6046 0.003096603305475
6048 0.003096302639185
6050 0.003096000277654
6052 0.003095696552356
6054 0.003095391849609
6056 0.003095086597314
6058 0.003094781249496
6060 0.003094476269477
6062 0.003094172112320
6064 0.003093869207738
6066 0.003093567944157
6068 0.003093268654856
6070 0.003092971606753
6072 0.003092676992070
6074 0.003092384923767
6076 0.003092095433693
6078 0.003091808474329
6080 0.003091523923011
6082 0.003091241588588
6084 0.003090961219895
6086 0.003090682515622
6088 0.003090405135223
6090 0.003090128710231
6092 0.003089852856002
6094 0.003089577183324
6096 0.003089301309716
6098 0.003089024870305
6100 0.003088747528013
6102 0.003088468982777
6104 0.003088188979598
6106 0.003087907315457
6108 0.003087623844417
6110 0.003087338480750
6112 0.003087051200721
6114 0.003086762041757
6116 0.003086471099598
6118 0.003086178523444
6120 0.003085884509473
6122 0.003085589292376
6124 0.003085293136218
6126 0.003084996324056
6128 0.003084699147671
6130 0.003084401897465
6132 0.003084104852986
6134 0.003083808274479
6136 0.003083512395913
6138 0.003083217419481
6140 0.003082923511840
6142 0.003082630802088
6144 0.003082339381403
6146 0.003082049304232
6148 0.003081760590881
6150 0.003081473231263
6152 0.003081187189564
6154 0.003080902409636
6156 0.003080618820790
6158 0.003080336343838
6160 0.003080054897008
6162 0.003079774401659
6164 0.003079494787541
6166 0.003079215997290
6168 0.003078937990212
6170 0.003078660744966
6172 0.003078384261225
6174 0.003078108560105
6176 0.003077833683413
6178 0.003077559691670
6180 0.003077286661027
6182 0.003077014679155
6184 0.003076743840367
6186 0.003076474240174
6188 0.003076205969454
6190 0.003075939108794
6192 0.003075673723041
6194 0.003075409856407
6196 0.003075147528454
6198 0.003074886731128
6200 0.003074627426824
6202 0.003074369547778
6204 0.003074112996577
6206 0.003073857647829
6208 0.003073603350875
6210 0.003073349933440
6212 0.003073097205968
6214 0.003072844966561
6216 0.003072593006307
6218 0.003072341114842
6220 0.003072089085982
6222 0.003071836723223
6224 0.003071583845121
6226 0.003071330290009
6228 0.003071075920365
6230 0.003070820626477
6232 0.003070564329298
6234 0.003070306982242
6236 0.003070048572327
6238 0.003069789120028
6240 0.003069528678211
6242 0.003069267330271
6244 0.003069005187131
6246 0.003068742383471
6248 0.003068479073294
6250 0.003068215425193
6252 0.003067951617100
6254 0.003067687830902
6256 0.003067424247176
6258 0.003067161040123
6260 0.003066898372833
6262 0.003066636393094
6264 0.003066375229731
6266 0.003066114989615
6268 0.003065855755448
6270 0.003065597584247
6272 0.003065340506589
6274 0.003065084526613
6276 0.003064829622647
6278 0.003064575748507
6280 0.003064322835362
6282 0.003064070794039
6284 0.003063819517762
6286 0.003063568885173
6288 0.003063318763609
6290 0.003063069012438
6292 0.003062819486559
6294 0.003062570039783
6296 0.003062320528144
6298 0.003062070812986
6300 0.003061820763937
6302 0.003061570261427
6304 0.003061319199203
6306 0.003061067486091
6308 0.003060815047461
6310 0.003060561826499
6312 0.003060307784819
6314 0.003060052902644
6316 0.003059797178857
6318 0.003059540630332
6320 0.003059283291111
6322 0.003059025211114
6324 0.003058766454724
6326 0.003058507099237
6328 0.003058247232776
6330 0.003057986952270
6332 0.003057726361327
6334 0.003057465567895
6336 0.003057204681951
6338 0.003056943813279
6340 0.003056683069026
6342 0.003056422551489
6344 0.003056162355994
6346 0.003055902568916
6348 0.003055643265946
6350 0.003055384510600
6352 0.003055126353096
6354 0.003054868829657
6356 0.003054611962181
6358 0.003054355758470
6360 0.003054100212868
6362 0.003053845307444
6364 0.003053591013541
6366 0.003053337293834
6368 0.003053084104647
6370 0.003052831398617
6372 0.003052579127429
6374 0.003052327244678
6376 0.003052075708632
6378 0.003051824484815
6380 0.003051573548283
6382 0.003051322885527
6384 0.003051072495818
6386 0.003050822391969
6388 0.003050572600423
6390 0.003050323160669
6392 0.003050074124023
6394 0.003049825551676
6396 0.003049577512244
6398 0.003049330078829
6400 0.003049083325708
6402 0.003048837324822
6404 0.003048592142230
6406 0.003048347834622
6408 0.003048104446060
6410 0.003047862005067
6412 0.003047620522178
6414 0.003047379988002
6416 0.003047140371919
6418 0.003046901621342
6420 0.003046663661686
6422 0.003046426396908
6424 0.003046189710741
6426 0.003045953468455
6428 0.003045717519260
6430 0.003045481699090
6432 0.003045245834077
6434 0.003045009744282
6436 0.003044773247776
6438 0.003044536165056
6440 0.003044298323648
6442 0.003044059562778
6444 0.003043819738258
6446 0.003043578727073
6448 0.003043336431548
6450 0.003043092783229
6452 0.003042847746271
6454 0.003042601319803
6456 0.003042353539182
6458 0.003042104476468
6460 0.003041854239292
6462 0.003041602968299
6464 0.003041350833188
6466 0.003041098027728
6468 0.003040844763083
6470 0.003040591260541
6472 0.003040337743317
6474 0.003040084428309
6476 0.003039831517766
6478 0.003039579191634
6480 0.003039327600595
6482 0.003039076860391
6484 0.003038827047507
6486 0.003038578196324
6488 0.003038330297883
6490 0.003038083300126
6492 0.003037837109513
6494 0.003037591593939
6496 0.003037346586670
6498 0.003037101891113
6500 0.003036857286226
6502 0.003036612532470
6504 0.003036367377975
6506 0.003036121564738
6508 0.003035874835046
6510 0.003035626937555
6512 0.003035377633106
6514 0.003035126700236
6516 0.003034873940035
6518 0.003034619180557
6520 0.003034362280453
6522 0.003034103131917
6524 0.003033841662782
6526 0.003033577837440
6528 0.003033311657055
6530 0.003033043159038
6532 0.003032772415145
6534 0.003032499528905
6536 0.003032224632311
6538 0.003031947881705
6540 0.003031669453216
6542 0.003031389537439
6544 0.003031108333951
6546 0.003030826045834
6548 0.003030542874194
6550 0.003030259012760
6552 0.003029974643162
6554 0.003029689930632
6556 0.003029405020618
6558 0.003029120036266
6560 0.003028835076839
6562 0.003028550217230
6564 0.003028265508500
6566 0.003027980979381
6568 0.003027696638564
6570 0.003027412477750
6572 0.003027128475410
6574 0.003026844600713
6576 0.003026560817776
6578 0.003026277089864
6580 0.003025993383324
6582 0.003025709671156
6584 0.003025425935779
6586 0.003025142171337
6588 0.003024858385066
6590 0.003024574597545
6592 0.003024290842200
6594 0.003024007163853
6596 0.003023723616329
6598 0.003023440259536
6600 0.003023157155989
6602 0.003022874366992
6604 0.003022591948844
6606 0.003022309949176
6608 0.003022028403701
6610 0.003021747333525
6612 0.003021466743068
6614 0.003021186618879
6616 0.003020906929174
6618 0.003020627624269
6620 0.003020348637570
6622 0.003020069887373
6624 0.003019791279122
6626 0.003019512708132
6628 0.003019234062514
6630 0.003018955226383
6632 0.003018676082977
6634 0.003018396517789
6636 0.003018116421651
6638 0.003017835693430
6640 0.003017554242624
6642 0.003017271991539
6644 0.003016988877341
6646 0.003016704853726
6648 0.003016419892346
6650 0.003016133983831
6652 0.003015847138734
6654 0.003015559388172
6656 0.003015270784047
6658 0.003014981399203
6660 0.003014691327200
6662 0.003014400681746
6664 0.003014109595810
6666 0.003013818220014
6668 0.003013526720778
6670 0.003013235277876
6672 0.003012944081442
6674 0.003012653328409
6676 0.003012363218442
6678 0.003012073949566
6680 0.003011785713441
6682 0.003011498690574
6684 0.003011213045519
6686 0.003010928922349
6688 0.003010646440546
6690 0.003010365691286
6692 0.003010086734605
6694 0.003009809597176
6696 0.003009534270900
6698 0.003009260712369
6700 0.003008988843129
6702 0.003008718550775
6704 0.003008449690594
6706 0.003008182087935
6708 0.003007915541077
6710 0.003007649824649
6712 0.003007384693360
6714 0.003007119886155
6716 0.003006855130606
6718 0.003006590147655
6720 0.003006324656385
6722 0.003006058379287
6724 0.003005791047226
6726 0.003005522404862
6728 0.003005252215760
6730 0.003004980267635
6732 0.003004706377419
6734 0.003004430395513
6736 0.003004152210282
6738 0.003003871750841
6740 0.003003588989782
6742 0.003003303944562
6744 0.003003016677273
6746 0.003002727293469
6748 0.003002435939071
6750 0.003002142795808
6752 0.003001848075326
6754 0.003001552011570
6756 0.003001254852448
6758 0.003000956850241
6760 0.003000658251752
6762 0.003000359288511
6764 0.003000060167403
6766 0.002999761062108
6768 0.002999462105773
6770 0.002999163385390
6772 0.002998864937886
6774 0.002998566748105
6776 0.002998268748906
6778 0.002997970823140
6780 0.002997672807377
6782 0.002997374497414
6784 0.002997075655015
6786 0.002996776016031
6788 0.002996475299468
6790 0.002996173217187
6792 0.002995869483923
6794 0.002995563828227
6796 0.002995256002088
6798 0.002994945791118
6800 0.002994633023694
6802 0.002994317578606
6804 0.002993999391635
6806 0.002993678459875
6808 0.002993354843754
6810 0.002993028666747
6812 0.002992700112210
6814 0.002992369417295
6816 0.002992036864414
6818 0.002991702769851
6820 0.002991367470723
6822 0.002991031310386
6824 0.002990694623045
6826 0.002990357718335
6828 0.002990020866715
6830 0.002989684286177
6832 0.002989348131111
6834 0.002989012483678
6836 0.002988677347807
6838 0.002988342646392
6840 0.002988008221322
6842 0.002987673836311
6844 0.002987339182590
6846 0.002987003887088
6848 0.002986667522450
6850 0.002986329619205
6852 0.002985989679892
6854 0.002985647194032
6856 0.002985301655022
6858 0.002984952576869
6860 0.002984599512620
6862 0.002984242072321
6864 0.002983879940379
6866 0.002983512891940
6868 0.002983140807068
6870 0.002982763682568
6872 0.002982381639105
6874 0.002981994924164
6876 0.002981603909045
6878 0.002981209080387
6880 0.002980811024986
6882 0.002980410409108
6884 0.002980007953161
6886 0.002979604402391
6888 0.002979200495801
6890 0.002978796934826
6892 0.002978394353360
6894 0.002977993291332
6896 0.002977594172719
6898 0.002977197289084
6900 0.002976802789050
6902 0.002976410673788
6904 0.002976020798386
6906 0.002975632878121
6908 0.002975246499179
6910 0.002974861132984
6912 0.002974476153456
6914 0.002974090856308
6916 0.002973704480123
6918 0.002973316228653
6920 0.002972925294331
6922 0.002972530882501
6924 0.002972132235791
6926 0.002971728659029
6928 0.002971319544015
6930 0.002970904393253
6932 0.002970482841541
6934 0.002970054675406
6936 0.002969619847980
6938 0.002969178488488
6940 0.002968730905307
6942 0.002968277581357
6944 0.002967819161174
6946 0.002967356429447
6948 0.002966890281835
6950 0.002966421688784
6952 0.002965951654543
6954 0.002965481173835
6956 0.002965011188154
6958 0.002964542544715
6960 0.002964075960211
6962 0.002963611991290
6964 0.002963151012965
6966 0.002962693205399
6968 0.002962238549162
6970 0.002961786828077
6972 0.002961337639099
6974 0.002960890407837
6976 0.002960444408509
6978 0.002959998787404
6980 0.002959552589168
6982 0.002959104784670
6984 0.002958654300670
6986 0.002958200050986
6988 0.002957740968377
6990 0.002957276037376
6992 0.002956804327862
6994 0.002956325028455
6996 0.002955837477625
6998 0.002955341192960
7000 0.002954835896481
7002 0.002954321532934
7004 0.002953798280680
7006 0.002953266552222
7008 0.002952726983540
7010 0.002952180411720
7012 0.002951627841647
7014 0.002951070402286
7016 0.002950509295756
7018 0.002949945740829
7020 0.002949380916690
7022 0.002948815908890
7024 0.002948251661086
7026 0.002947688935342
7028 0.002947128282696
7030 0.002946570024833
7032 0.002946014246793
7034 0.002945460799993
7036 0.002944909314264
7038 0.002944359217499
7040 0.002943809761320
7042 0.002943260051232
7044 0.002942709080449
7046 0.002942155765787
7048 0.002941598985543
7050 0.002941037618351
7052 0.002940470582772
7054 0.002939896877087
7056 0.002939315617522
7058 0.002938726076923
7060 0.002938127718470
7062 0.002937520225789
7064 0.002936903527343
7066 0.002936277811124
7068 0.002935643530141
7070 0.002935001395506
7072 0.002934352357667
7074 0.002933697573092
7076 0.002933038359824
7078 0.002932376142477
7080 0.002931712389933
7082 0.002931048549290
7084 0.002930385980299
7086 0.002929725894002
7088 0.002929069299251
7090 0.002928416959676
7092 0.002927769362870
7094 0.002927126702429
7096 0.002926488872167
7098 0.002925855472151
7100 0.002925225823892
7102 0.002924598993794
7104 0.002923973822622
7106 0.002923348959673
7108 0.002922722900292
7110 0.002922094026251
7112 0.002921460648699
7114 0.002920821052468
7116 0.002920173543621
7118 0.002919516498404
7120 0.002918848413792
7122 0.002918167959931
7124 0.002917474030948
7126 0.002916765794683
7128 0.002916042737080
7130 0.002915304697754
7132 0.002914551893693
7134 0.002913784927577
7136 0.002913004779146
7138 0.002912212773371
7140 0.002911410531569
7142 0.002910599901199
7144 0.002909782870943
7146 0.002908961476547
7148 0.002908137702506
7150 0.002907313386868
7152 0.002906490136337
7154 0.002905669255823
7156 0.002904851696571
7158 0.002904038024169
7160 0.002903228406443
7162 0.002902422619231
7164 0.002901620067608
7166 0.002900819819334
7168 0.002900020647229
7170 0.002899221077662
7172 0.002898419442909
7174 0.002897613935715
7176 0.002896802663875
7178 0.002895983705991
7180 0.002895155165441
7182 0.002894315224169
7184 0.002893462194678
7186 0.002892594568643
7188 0.002891711062446
7190 0.002890810656704
7192 0.002889892630004
7194 0.002888956580378
7196 0.002888002437728
7198 0.002887030462178
7200 0.002886041227529
7202 0.002885035590098
7204 0.002884014644073
7206 0.002882979662900
7208 0.002881932032099
7210 0.002880873175607
7212 0.002879804478752
7214 0.002878727214024
7216 0.002877642471499
7218 0.002876551099482
7220 0.002875453654632
7222 0.002874350366268
7224 0.002873241114362
7226 0.002872125420181
7228 0.002871002450902
7230 0.002869871035901
7232 0.002868729693879
7234 0.002867576671708
7236 0.002866409990060
7238 0.002865227500450
7240 0.002864026948479
7242 0.002862806045592
7244 0.002861562550337
7246 0.002860294352547
7248 0.002858999564717
7250 0.002857676616790
7252 0.002856324348516
7254 0.002854942096878
7256 0.002853529772995
7258 0.002852087919942
7260 0.002850617747182
7262 0.002849121134509
7264 0.002847600598233
7266 0.002846059222350
7268 0.002844500553824
7270 0.002842928465134
7272 0.002841346997070
7274 0.002839760190001
7276 0.002838171917860
7278 0.002836585735707
7280 0.002835004751288
7282 0.002833431527677
7284 0.002831868019897
7286 0.002830315546098
7288 0.002828774789326
7290 0.002827245826106
7292 0.002825728175396
7294 0.002824220861704
7296 0.002822722487523
7298 0.002821231309661
7300 0.002819745316324
7302 0.002818262301969
7304 0.002816779938297
7306 0.002815295840248
7308 0.002813807626517
7310 0.002812312974374
7312 0.002810809667944
7314 0.002809295641960
7316 0.002807769017855
7318 0.002806228134542
7320 0.002804671572423
7322 0.002803098170729
7324 0.002801507035818
7326 0.002799897545270
7328 0.002798269340522
7330 0.002796622313895
7332 0.002794956585914
7334 0.002793272477112
7336 0.002791570473047
7338 0.002789851183031
7340 0.002788115295901
7342 0.002786363534569
7344 0.002784596609017
7346 0.002782815171920
7348 0.002781019777748
7350 0.002779210847117
7352 0.002777388638630
7354 0.002775553228529
7356 0.002773704500155
7358 0.002771842142784
7360 0.002769965661853
7362 0.002768074399481
7364 0.002766167565491
7366 0.002764244279600
7368 0.002762303622396
7370 0.002760344694672
7372 0.002758366683497
7374 0.002756368932422
7376 0.002754351014007
7378 0.002752312798759
7380 0.002750254516903
7382 0.002748176809659
7384 0.002746080762758
7386 0.002743967918297
7388 0.002741840262901
7390 0.002739700188531
7392 0.002737550427831
7394 0.002735393966525
7396 0.002733233938577
7398 0.002731073511510
7400 0.002728915769911
7402 0.002726763605327
7404 0.002724619619622
7406 0.002722486047201
7408 0.002720364699071
7410 0.002718256929320
7412 0.002716163623602
7414 0.002714085205788
7416 0.002712021660212
7418 0.002709972565918
7420 0.002707937138752
7422 0.002705914278001
7424 0.002703902615261
7426 0.002701900562979
7428 0.002699906361553
7430 0.002697918123963
7432 0.002695933877293
7434 0.002693951601083
7436 0.002691969262254
7438 0.002689984847301
7440 0.002687996391494
7442 0.002686002005378
7444 0.002683999899935
7446 0.002681988408603
7448 0.002679966007892
7450 0.002677931336734
7452 0.002675883213211
7454 0.002673820649052
7456 0.002671742862368
7458 0.002669649287411
7460 0.002667539580438
7462 0.002665413622843
7464 0.002663271518365
7466 0.002661113586673
7468 0.002658940350778
7470 0.002656752520119
7472 0.002654550967672
7474 0.002652336702764
7476 0.002650110839510
7478 0.002647874562150
7480 0.002645629089945
7482 0.002643375640714
7484 0.002641115397282
7486 0.002638849477756
7488 0.002636578909849
7490 0.002634304612252
7492 0.002632027383536
7494 0.002629747898234
7496 0.002627466711319
7498 0.002625184269658
7500 0.002622900930461
7502 0.002620616984728
7504 0.002618332684636
7506 0.002616048273153
7508 0.002613764014031
7510 0.002611480220278
7512 0.002609197279856
7514 0.002606915676307
7516 0.002604636003765
7518 0.002602358975273
7520 0.002600085423737
7522 0.002597816295720
7524 0.002595552638447
7526 0.002593295580783
7528 0.002591046309531
7530 0.002588806042444
7532 0.002586575999413
7534 0.002584357373882
7536 0.002582151305030
7538 0.002579958853350
7540 0.002577780979272
7542 0.002575618526099
7544 0.002573472207525
7546 0.002571342599584
7548 0.002569230136495
7550 0.002567135111159
7552 0.002565057678218
7554 0.002562997860300
7556 0.002560955555749
7558 0.002558930547917
7560 0.002556922515821
7562 0.002554931044520
7564 0.002552955636383
7566 0.002550995721182
7568 0.002549050666584
7570 0.002547119787746
7572 0.002545202356159
7574 0.002543297607998
7576 0.002541404751841
7578 0.002539522975747
7580 0.002537651453260
7582 0.002535789349600
7584 0.002533935827200
7586 0.002532090050245
7588 0.002530251189875
7590 0.002528418428203
7592 0.002526590962475
7594 0.002524768008862
7596 0.002522948805905
7598 0.002521132617844
7600 0.002519318737486
7602 0.002517506488876
7604 0.002515695229400
7606 0.002513884351565
7608 0.002512073284176
7610 0.002510261493199
7612 0.002508448481752
7614 0.002506633789716
7616 0.002504816992799
7618 0.002502997701094
7620 0.002501175556908
7622 0.002499350232727
7624 0.002497521429004
7626 0.002495688872370
7628 0.002493852313587
7630 0.002492011526933
7632 0.002490166310634
7634 0.002488316488266
7636 0.002486461912435
7638 0.002484602469995
7640 0.002482738089177
7642 0.002480868748850
7644 0.002478994489325
7646 0.002477115424758
7648 0.002475231755970
7650 0.002473343783465
7652 0.002471451919697
7654 0.002469556699275
7656 0.002467658785880
7658 0.002465758975345
7660 0.002463858194202
7662 0.002461957492156
7664 0.002460058028928
7666 0.002458161055364
7668 0.002456267889333
7670 0.002454379887292
7672 0.002452498413024
7674 0.002450624805007
7676 0.002448760344130
7678 0.002446906223309
7680 0.002445063520693
7682 0.002443233177241
7684 0.002441415979942
7686 0.002439612550488
7688 0.002437823339972
7690 0.002436048628849
7692 0.002434288531620
7694 0.002432543005723
7696 0.002430811863711
7698 0.002429094787052
7700 0.002427391341866
7702 0.002425700995657
7704 0.002424023133239
7706 0.002422357073043
7708 0.002420702082008
7710 0.002419057389235
7712 0.002417422198200
7714 0.002415795697981
7716 0.002414177072007
7718 0.002412565506155
7720 0.002410960194193
7722 0.002409360342686
7724 0.002407765174136
7726 0.002406173928724
7728 0.002404585865293
7730 0.002403000261131
7732 0.002401416411165
7734 0.002399833626463
7736 0.002398251232408
7738 0.002396668566596
7740 0.002395084976770
7742 0.002393499818982
7744 0.002391912455826
7746 0.002390322255501
7748 0.002388728591102
7750 0.002387130841156
7752 0.002385528390763
7754 0.002383920633579
7756 0.002382306975227
7758 0.002380686837611
7760 0.002379059664194
7762 0.002377424926681
7764 0.002375782132292
7766 0.002374130832433
7768 0.002372470631758
7770 0.002370801198215
7772 0.002369122272895
7774 0.002367433680625
7776 0.002365735339614
7778 0.002364027270605
7780 0.002362309605427
7782 0.002360582593297
7784 0.002358846605911
7786 0.002357102139976
7788 0.002355349816926
7790 0.002353590379609
7792 0.002351824687008
7794 0.002350053703609
7796 0.002348278487407
7798 0.002346500173942
7800 0.002344719958346
7802 0.002342939074893
7804 0.002341158775303
7806 0.002339380306212
7808 0.002337604887090
7810 0.002335833688944
7812 0.002334067814874
7814 0.002332308283231
7816 0.002330556013788
7818 0.002328811817892
7820 0.002327076392250
7822 0.002325350316607
7824 0.002323634055577
7826 0.002321927963678
7828 0.002320232293912
7830 0.002318547208412
7832 0.002316872791307
7834 0.002315209062970
7836 0.002313555994363
7838 0.002311913521628
7840 0.002310281559566
7842 0.002308660014658
7844 0.002307048795405
7846 0.002305447821368
7848 0.002303857029281
7850 0.002302276377131
7852 0.002300705845284
7854 0.002299145435304
7856 0.002297595166239
7858 0.002296055068908
7860 0.002294525178089
7862 0.002293005523178
7864 0.002291496117717
7866 0.002289996948466
7868 0.002288507963796
7870 0.002287029063125
7872 0.002285560086056
7874 0.002284100803129
7876 0.002282650907924
7878 0.002281210010754
7880 0.002279777634103
7882 0.002278353210659
7884 0.002276936083070
7886 0.002275525505953
7888 0.002274120650390
7890 0.002272720610274
7892 0.002271324410970
7894 0.002269931019943
7896 0.002268539359358
7898 0.002267148320367
7900 0.002265756779069
7902 0.002264363613907
7904 0.002262967724747
7906 0.002261568052458
7908 0.002260163599565
7910 0.002258753451201
7912 0.002257336796365
7914 0.002255912948014
7916 0.002254481362647
7918 0.002253041657589
7920 0.002251593625457
7922 0.002250137245824
7924 0.002248672692196
7926 0.002247200333832
7928 0.002245720732251
7930 0.002244234631244
7932 0.002242742941260
7934 0.002241246717012
7936 0.002239747130013
7938 0.002238245436025
7940 0.002236742939495
7942 0.002235240955878
7944 0.002233740773455
7946 0.002232243616632
7948 0.002230750612253
7950 0.002229262760268
7952 0.002227780909928
7954 0.002226305742506
7956 0.002224837760451
7958 0.002223377283599
7960 0.002221924451602
7962 0.002220479232306
7964 0.002219041435096
7966 0.002217610728450
7968 0.002216186660462
7970 0.002214768681696
7972 0.002213356169099
7974 0.002211948450441
7976 0.002210544828236
7978 0.002209144602496
7980 0.002207747091997
7982 0.002206351653265
7984 0.002204957697082
7986 0.002203564701948
7988 0.002202172224750
7990 0.002200779907778
7992 0.002199387482594
7994 0.002197994770335
7996 0.002196601678900
7998 0.002195208196800
8000 0.002193814384162
8002 0.002192420361434
8004 0.002191026295734
8006 0.002189632385559
8008 0.002188238844727
8010 0.002186845885671
8012 0.002185453702906
8014 0.002184062457229
8016 0.002182672261180
8018 0.002181283166321
8020 0.002179895152548
8022 0.002178508120084
8024 0.002177121884210
8026 0.002175736172914
8028 0.002174350627576
8030 0.002172964806603
8032 0.002171578192176
8034 0.002170190199773
8036 0.002168800190342
8038 0.002167407484919
8040 0.002166011381307
8042 0.002164611172632
8044 0.002163206167446
8046 0.002161795710132
8048 0.002160379202734
8050 0.002158956125496
8052 0.002157526057166
8054 0.002156088693114
8056 0.002154643861016
8058 0.002153191533579
8060 0.002151731836244
8062 0.002150265050551
8064 0.002148791611483
8066 0.002147312099095
8068 0.002145827223563
8070 0.002144337804647
8072 0.002142844745645
8074 0.002141349003093
8076 0.002139851553298
8078 0.002138353357475
8080 0.002136855327263
8082 0.002135358292176
8084 0.002133862970832
8086 0.002132369947458
8088 0.002130879654996
8090 0.002129392365435
8092 0.002127908187656
8094 0.002126427073090
8096 0.002124948828591
8098 0.002123473135789
8100 0.002121999576195
8102 0.002120527660585
8104 0.002119056861831
8106 0.002117586649314
8108 0.002116116524093
8110 0.002114646053176
8112 0.002113174901613
8114 0.002111702861261
8116 0.002110229874551
8118 0.002108756052818
8120 0.002107281688042
8122 0.002105807256772
8124 0.002104333416477
8126 0.002102860994164
8128 0.002101390967036
8130 0.002099924436278
8132 0.002098462594825
8134 0.002097006690378
8136 0.002095557985448
8138 0.002094117715850
8140 0.002092687049903
8142 0.002091267049689
8144 0.002089858636170
8146 0.002088462559287
8148 0.002087079374271
8150 0.002085709424804
8152 0.002084352832897
8154 0.002083009496102
8156 0.002081679091672
8158 0.002080361086488
8160 0.002079054753059
8162 0.002077759190516
8164 0.002076473349364
8166 0.002075196060082
8168 0.002073926064864
8170 0.002072662050851
8172 0.002071402685323
8174 0.002070146651891
8176 0.002068892687073
8178 0.002067639616620
8180 0.002066386390807
8182 0.002065132118104
8184 0.002063876095670
8186 0.002062617836014
8188 0.002061357088504
8190 0.002060093854302
8192 0.002058828393241
8194 0.002057561222486
8196 0.002056293105174
8198 0.002055025029073
8200 0.002053758175884
8202 0.002052493881373
8204 0.002051233588393
8206 0.002049978794531
8208 0.002048730996861
8210 0.002047491636998
8212 0.002046262048523
8214 0.002045043410280
8216 0.002043836707021
8218 0.002042642699534
8220 0.002041461904825
8222 0.002040294587049
8224 0.002039140758371
8226 0.002038000190271
8228 0.002036872432646
8230 0.002035756840272
8232 0.002034652604895
8234 0.002033558791782
8236 0.002032474379217
8238 0.002031398299815
8240 0.002030329482016
8242 0.002029266891824
8244 0.002028209573059
8246 0.002027156684971
8248 0.002026107536932
8250 0.002025061618641
8252 0.002024018624859
8254 0.002022978473589
8256 0.002021941316374
8258 0.002020907539933
8260 0.002019877758072
8262 0.002018852793745
8264 0.002017833651015
8266 0.002016821477930
8268 0.002015817521360
8270 0.002014823075981
8272 0.002013839429502
8274 0.002012867807434
8276 0.002011909319831
8278 0.002010964913600
8280 0.002010035330897
8282 0.002009121077525
8284 0.002008222401359
8286 0.002007339281741
8288 0.002006471427991
8290 0.002005618287096
8292 0.002004779060309
8294 0.002003952725880
8296 0.002003138066311
8298 0.002002333699215
8300 0.002001538110496
8302 0.002000749688194
8304 0.001999966757244
8306 0.001999187614276
8308 0.001998410561690
8310 0.001997633941417
8312 0.001996856167876
8314 0.001996075760039
8316 0.001995291372306
8318 0.001994501823389
8320 0.001993706123628
8322 0.001992903498598
8324 0.001992093408517
8326 0.001991275562635
8328 0.001990449926872
8330 0.001989616724106
8332 0.001988776427427
8334 0.001987929743000
8336 0.001987077585678
8338 0.001986221046186
8340 0.001985361351573
8342 0.001984499820184
8344 0.001983637813227
8346 0.001982776685052
8348 0.001981917734697
8350 0.001981062160430
8352 0.001980211019617
8354 0.001979365195310
8356 0.001978525370539
8358 0.001977692011128
8360 0.001976865357705
8362 0.001976045425406
8364 0.001975232011639
8366 0.001974424710400
8368 0.001973622932848
8370 0.001972825932523
8372 0.001972032834240
8374 0.001971242666048
8376 0.001970454393115
8378 0.001969666953057
8380 0.001968879291939
8382 0.001968090400232
8384 0.001967299348673
8386 0.001966505322164
8388 0.001965707652053
8390 0.001964905844619
8392 0.001964099605593
8394 0.001963288858573
8396 0.001962473756109
8398 0.001961654682217
8400 0.001960832245572
8402 0.001960007262313
8404 0.001959180728871
8406 0.001958353785009
8408 0.001957527669674
8410 0.001956703670637
8412 0.001955883071599
8414 0.001955067099265
8416 0.001954256873892
8418 0.001953453365598
8420 0.001952657359297
8422 0.001951869428761
8424 0.001951089921450
8426 0.001950318953740
8428 0.001949556415696
8430 0.001948801984471
8432 0.001948055144640
8434 0.001947315214345
8436 0.001946581375775
8438 0.001945852708440
8440 0.001945128224325
8442 0.001944406903983
8444 0.001943687732752
8446 0.001942969736407
8448 0.001942252015964
8450 0.001941533780659
8452 0.001940814378450
8454 0.001940093323596
8456 0.001939370319890
8458 0.001938645279232
8460 0.001937918333261
8462 0.001937189838449
8464 0.001936460372804
8466 0.001935730724192
8468 0.001935001869563
8470 0.001934274945898
8472 0.001933551213513
8474 0.001932832013134
8476 0.001932118719076
8478 0.001931412690038
8480 0.001930715220991
8482 0.001930027497913
8484 0.001929350558473
8486 0.001928685259299
8488 0.001928032252062
8490 0.001927391969023
8492 0.001926764617397
8494 0.001926150183342
8496 0.001925548442828
8498 0.001924958979498
8500 0.001924381206968
8502 0.001923814395452
8504 0.001923257700228
8506 0.001922710191180
8508 0.001922170883136
8510 0.001921638764856
8512 0.001921112827060
8514 0.001920592089578
8516 0.001920075626392
8518 0.001919562588824
8520 0.001919052226340
8522 0.001918543904814
8524 0.001918037121868
8526 0.001917531518539
8528 0.001917026887001
8530 0.001916523173507
8532 0.001916020476266
8534 0.001915519037817
8536 0.001915019231881
8538 0.001914521544955
8540 0.001914026553154
8542 0.001913534895439
8544 0.001913047244325
8546 0.001912564275744
8548 0.001912086639466
8550 0.001911614931813
8552 0.001911149672007
8554 0.001910691283341
8556 0.001910240078837
8558 0.001909796253322
8560 0.001909359880989
8562 0.001908930917654
8564 0.001908509207536
8566 0.001908094494226
8568 0.001907686434243
8570 0.001907284612106
8572 0.001906888557462
8574 0.001906497762351
8576 0.001906111698723
8578 0.001905729835390
8580 0.001905351654436
8582 0.001904976666307
8584 0.001904604423864
8586 0.001904234534591
8588 0.001903866671198
8590 0.001903500579852
8592 0.001903136086234
8594 0.001902773099018
8596 0.001902411610399
8598 0.001902051693811
8600 0.001901693498584
8602 0.001901337241703
8604 0.001900983196848
8606 0.001900631681202
8608 0.001900283040294
8610 0.001899937631965
8612 0.001899595809755
8614 0.001899257906701
8616 0.001898924220252
8618 0.001898594999083
8620 0.001898270432200
8622 0.001897950640883
8624 0.001897635673637
8626 0.001897325503871
8628 0.001897020030792
8630 0.001896719082956
8632 0.001896422423526
8634 0.001896129758265
8636 0.001895840744498
8638 0.001895555001559
8640 0.001895272121328
8642 0.001894991679761
8644 0.001894713248423
8646 0.001894436405855
8648 0.001894160748694
8650 0.001893885902335
8652 0.001893611530853
8654 0.001893337346069
8656 0.001893063115335
8658 0.001892788668018
8660 0.001892513900099
8662 0.001892238776735
8664 0.001891963332541
8666 0.001891687669386
8668 0.001891411951584
8670 0.001891136398541
8672 0.001890861275028
8674 0.001890586879550
8676 0.001890313531301
8678 0.001890041556115
8680 0.001889771272464
8682 0.001889502977919
8684 0.001889236936858
8686 0.001888973370045
8688 0.001888712446378
8690 0.001888454276964
8692 0.001888198911952
8694 0.001887946339832
8696 0.001887696488653
8698 0.001887449229629
8700 0.001887204382544
8702 0.001886961722258
8704 0.001886720986416
8706 0.001886481883727
8708 0.001886244102750
8710 0.001886007320875
8712 0.001885771213387
8714 0.001885535462293
8716 0.001885299764938
8718 0.001885063842090
8720 0.001884827445594
8722 0.001884590364969
8724 0.001884352433291
8726 0.001884113531914
8728 0.001883873593707
8730 0.001883632604944
8732 0.001883390605312
8734 0.001883147686233
8736 0.001882903987426
8738 0.001882659691399
8740 0.001882415016520
8742 0.001882170208638
8744 0.001881925531456
8746 0.001881681256408
8748 0.001881437652268
8750 0.001881194975003
8752 0.001880953458356
8754 0.001880713305583
8756 0.001880474682610
8758 0.001880237713028
8760 0.001880002474815
8762 0.001879768998974
8764 0.001879537269925
8766 0.001879307227661
8768 0.001879078771297
8770 0.001878851763724
8772 0.001878626037412
8774 0.001878401400818
8776 0.001878177645238
8778 0.001877954551912
8780 0.001877731899147
8782 0.001877509469299
8784 0.001877287055325
8786 0.001877064466917
8788 0.001876841535819
8790 0.001876618120462
8792 0.001876394109434
8794 0.001876169423795
8796 0.001875944018156
8798 0.001875717880485
8800 0.001875491030521
8802 0.001875263516750
8804 0.001875035412064
8806 0.001874806808451
8808 0.001874577810664
8810 0.001874348529401
8812 0.001874119074138
8814 0.001873889546007
8816 0.001873660030978
8818 0.001873430593750
8820 0.001873201272541
8822 0.001872972074888
8824 0.001872742974790
8826 0.001872513911010
8828 0.001872284786672
8830 0.001872055470117
8832 0.001871825796865
8834 0.001871595572608
8836 0.001871364577172
8838 0.001871132569028
8840 0.001870899290628
8842 0.001870664474409
8844 0.001870427848617
8846 0.001870189143828
8848 0.001869948099546
8850 0.001869704470555
8852 0.001869458033362
8854 0.001869208592093
8856 0.001868955983842
8858 0.001868700083133
8860 0.001868440805810
8862 0.001868178111483
8864 0.001867912004944
8866 0.001867642535943
8868 0.001867369797488
8870 0.001867093922707
8872 0.001866815080266
8874 0.001866533468260
8876 0.001866249306816
8878 0.001865962830262
8880 0.001865674278471
8882 0.001865383887709
8884 0.001865091881999
8886 0.001864798465124
8888 0.001864503813094
8890 0.001864208067899
8892 0.001863911332594
8894 0.001863613667774
8896 0.001863315089885
8898 0.001863015570615
8900 0.001862715038008
8902 0.001862413378975
8904 0.001862110442953
8906 0.001861806046474
8908 0.001861499978705
8910 0.001861192007647
8912 0.001860881886725
8914 0.001860569361588
8916 0.001860254176943
8918 0.001859936083651
8920 0.001859614844916
8922 0.001859290242257
8924 0.001858962080867
8926 0.001858630193846
8928 0.001858294446009
8930 0.001857954735606
8932 0.001857610995264
8934 0.001857263191940
8936 0.001856911325019
8938 0.001856555423213
8940 0.001856195540861
8942 0.001855831752584
8944 0.001855464147700
8946 0.001855092824127
8948 0.001854717881984
8950 0.001854339417442
8952 0.001853957516951
8954 0.001853572252568
8956 0.001853183677655
8958 0.001852791824077
8960 0.001852396700425
8962 0.001851998291187
8964 0.001851596557735
8966 0.001851191439826
8968 0.001850782858239
8970 0.001850370718601
8972 0.001849954915362
8974 0.001849535336685
8976 0.001849111869176
8978 0.001848684403017
8980 0.001848252837061
8982 0.001847817083049
8984 0.001847377069927
8986 0.001846932746706
8988 0.001846484085660
8990 0.001846031083487
8992 0.001845573761824
8994 0.001845112166851
8996 0.001844646367867
8998 0.001844176455132
9000 0.001843702536183
9002 0.001843224732255
9004 0.001842743173873
9006 0.001842257996036
9008 0.001841769333303
9010 0.001841277315373
9012 0.001840782062685
9014 0.001840283682716
9016 0.001839782266792
9018 0.001839277888151
9020 0.001838770600357
9022 0.001838260437229
9024 0.001837747413722
9026 0.001837231527633
9028 0.001836712761925
9030 0.001836191088230
9032 0.001835666470625
9034 0.001835138870338
9036 0.001834608249994
9038 0.001834074578465
9040 0.001833537834918
9042 0.001832998012957
9044 0.001832455124114
9046 0.001831909199967
9048 0.001831360294028
9050 0.001830808482218
9052 0.001830253862010
9054 0.001829696550908
9056 0.001829136683504
9058 0.001828574407506
9060 0.001828009879035
9062 0.001827443257293
9064 0.001826874698700
9066 0.001826304350926
9068 0.001825732346831
9070 0.001825158798983
9072 0.001824583794534
9074 0.001824007390971
9076 0.001823429612849
9078 0.001822850449495
9080 0.001822269853735
9082 0.001821687742296
9084 0.001821103996823
9086 0.001820518466472
9088 0.001819930970905
9090 0.001819341305095
9092 0.001818749244206
9094 0.001818154549374
9096 0.001817556973836
9098 0.001816956269451
9100 0.001816352193346
9102 0.001815744514138
9104 0.001815133018168
9106 0.001814517515170
9108 0.001813897843067
9110 0.001813273872527
9112 0.001812645509429
9114 0.001812012697183
9116 0.001811375417311
9118 0.001810733689063
9120 0.001810087566904
9122 0.001809437137576
9124 0.001808782515832
9126 0.001808123838467
9128 0.001807461258219
9130 0.001806794936968
9132 0.001806125038127
9134 0.001805451719870
9136 0.001804775128442
9138 0.001804095392441
9140 0.001803412617811
9142 0.001802726884879
9144 0.001802038246551
9146 0.001801346728496
9148 0.001800652331108
9150 0.001799955033415
9152 0.001799254798372
9154 0.001798551580061
9156 0.001797845332118
9158 0.001797136016359
9160 0.001796423612855
9162 0.001795708129131
9164 0.001794989608989
9166 0.001794268140311
9168 0.001793543861222
9170 0.001792816964502
9172 0.001792087699171
9174 0.001791356369934
9176 0.001790623333660
9178 0.001789888993183
9180 0.001789153788864
9182 0.001788418187806
9184 0.001787682671636
9186 0.001786947723303
9188 0.001786213813408
9190 0.001785481386944
9192 0.001784750850835
9194 0.001784022563011
9196 0.001783296823387
9198 0.001782573867063
9200 0.001781853859955
9202 0.001781136896947
9204 0.001780423002525
9206 0.001779712133680
9208 0.001779004184985
9210 0.001778298995593
9212 0.001777596357786
9214 0.001776896026719
9216 0.001776197731205
9218 0.001775501185156
9220 0.001774806099332
9222 0.001774112193121
9224 0.001773419206070
9226 0.001772726908903
9228 0.001772035113692
9230 0.001771343682931
9232 0.001770652537233
9234 0.001769961661566
9236 0.001769271109422
9238 0.001768581005184
9240 0.001767891544124
9242 0.001767202990269
9244 0.001766515671696
9246 0.001765829973634
9248 0.001765146329284
9250 0.001764465208649
9252 0.001763787105591
9254 0.001763112523463
9256 0.001762441960122
9258 0.001761775892426
9260 0.001761114760930
9262 0.001760458955829
9264 0.001759808803793
9266 0.001759164557590
9268 0.001758526387558
9270 0.001757894376424
9272 0.001757268517010
9274 0.001756648713163
9276 0.001756034784005
9278 0.001755426471137
9280 0.001754823448550
9282 0.001754225335405
9284 0.001753631710433
9286 0.001753042128164
9288 0.001752456136387
9290 0.001751873294054
9292 0.001751293189358
9294 0.001750715457345
9296 0.001750139796411
9298 0.001749565983022
9300 0.001748993884135
9302 0.001748423466565
9304 0.001747854802730
9306 0.001747288072304
9308 0.001746723559461
9310 0.001746161645434
9312 0.001745602796734
9314 0.001745047549245
9316 0.001744496488996
9318 0.001743950230442
9320 0.001743409393378
9322 0.001742874580124
9324 0.001742346352990
9326 0.001741825214655
9328 0.001741311591669
9330 0.001740805821002
9332 0.001740308141458
9334 0.001739818688609
9336 0.001739337494412
9338 0.001738864490181
9340 0.001738399512255
9342 0.001737942311498
9344 0.001737492564048
9346 0.001737049882995
9348 0.001736613832135
9350 0.001736183939410
9352 0.001735759710802
9354 0.001735340643415
9356 0.001734926238524
9358 0.001734516013749
9360 0.001734109514048
9362 0.001733706321783
9364 0.001733306065593
9366 0.001732908427693
9368 0.001732513149666
9370 0.001732120036706
9372 0.001731728959764
9374 0.001731339856053
9376 0.001730952727466
9378 0.001730567636983
9380 0.001730184703182
9382 0.001729804092968
9384 0.001729426012565
9386 0.001729050697407
9388 0.001728678400977
9390 0.001728309383232
9392 0.001727943898933
9394 0.001727582186414
9396 0.001727224457615
9398 0.001726870888845
9400 0.001726521613727
9402 0.001726176718298
9404 0.001725836237370
9406 0.001725500154119
9408 0.001725168401078
9410 0.001724840863194
9412 0.001724517383035
9414 0.001724197766940
9416 0.001723881792622
9418 0.001723569217635
9420 0.001723259788101
9422 0.001722953248136
9424 0.001722649348774
9426 0.001722347856767
9428 0.001722048562802
9430 0.001721751288726
9432 0.001721455893585
9434 0.001721162278487
9436 0.001720870389692
9438 0.001720580220212
9440 0.001720291809369
9442 0.001720005240484
9444 0.001719720636863
9446 0.001719438155882
9448 0.001719157981608
9450 0.001718880316449
9452 0.001718605371698
9454 0.001718333358057
9456 0.001718064476308
9458 0.001717798908345
9460 0.001717536809718
9462 0.001717278302921
9464 0.001717023472758
9466 0.001716772363276
9468 0.001716524976319
9470 0.001716281272198
9472 0.001716041171437
9474 0.001715804558239
9476 0.001715571284922
9478 0.001715341176994
9480 0.001715114039429
9482 0.001714889663000
9484 0.001714667830956
9486 0.001714448325369
9488 0.001714230933691
9490 0.001714015455073
9492 0.001713801705598
9494 0.001713589523502
9496 0.001713378773284
9498 0.001713169349082
9500 0.001712961177051
9502 0.001712754216570
9504 0.001712548460338
9506 0.001712343933290
9508 0.001712140690209
9510 0.001711938812313
9512 0.001711738402661
9514 0.001711539580818
9516 0.001711342476640
9518 0.001711147223917
9520 0.001710953953622
9522 0.001710762787273
9524 0.001710573830875
9526 0.001710387169582
9528 0.001710202863106
9530 0.001710020942320
9532 0.001709841406772
9534 0.001709664223850
9536 0.001709489328376
9538 0.001709316624018
9540 0.001709145985334
9542 0.001708977260770
9544 0.001708810276210
9546 0.001708644839209
9548 0.001708480743435
9550 0.001708317773546
9552 0.001708155710161
9554 0.001707994334723
9556 0.001707833434385
9558 0.001707672806704
9560 0.001707512264007
9562 0.001707351637404
9564 0.001707190780191
9566 0.001707029570822
9568 0.001706867915082
9570 0.001706705747439
9572 0.001706543031359
9574 0.001706379758689
9576 0.001706215948034
9578 0.001706051642091
9580 0.001705886903942
9582 0.001705721812552
9584 0.001705556457537
9586 0.001705390933592
9588 0.001705225334582
9590 0.001705059747656
9592 0.001704894247794
9594 0.001704728892864
9596 0.001704563719427
9598 0.001704398739495
9600 0.001704233938296
9602 0.001704069273036
9604 0.001703904672768
9606 0.001703740039266
9608 0.001703575248792
9610 0.001703410154683
9612 0.001703244590596
9614 0.001703078374446
9616 0.001702911312827
9618 0.001702743205635
9620 0.001702573851080
9622 0.001702403050976
9624 0.001702230615743
9626 0.001702056369471
9628 0.001701880154546
9630 0.001701701836383
9632 0.001701521306814
9634 0.001701338487482
9636 0.001701153331938
9638 0.001700965826704
9640 0.001700775991146
9642 0.001700583876326
9644 0.001700389562366
9646 0.001700193154508
9648 0.001699994778358
9650 0.001699794573855
9652 0.001699592688752
9654 0.001699389271611
9656 0.001699184464576
9658 0.001698978396650
9660 0.001698771177137
9662 0.001698562890169
9664 0.001698353589912
9666 0.001698143297132
9668 0.001697931996888
9670 0.001697719637800
9672 0.001697506132143
9674 0.001697291357495
9676 0.001697075159327
9678 0.001696857354951
9680 0.001696637737818
9682 0.001696416083022
9684 0.001696192153142
9686 0.001695965704831
9688 0.001695736495173
9690 0.001695504289100
9692 0.001695268865479
9694 0.001695030024567
9696 0.001694787593221
9698 0.001694541430855
9700 0.001694291433534
9702 0.001694037537115
9704 0.001693779718997
9706 0.001693517998188
9708 0.001693252433212
9710 0.001692983119133
9712 0.001692710181685
9714 0.001692433770430
9716 0.001692154050734
9718 0.001691871193981
9720 0.001691585368069
9722 0.001691296727120
9724 0.001691005402097
9726 0.001690711491849
9728 0.001690415055644
9730 0.001690116106857
9732 0.001689814608486
9734 0.001689510471056
9736 0.001689203551517
9738 0.001688893654509
9740 0.001688580535269
9742 0.001688263904373
9744 0.001687943433409
9746 0.001687618762772
9748 0.001687289510198
9750 0.001686955279785
9752 0.001686615672295
9754 0.001686270296057
9756 0.001685918777629
9758 0.001685560773335
9760 0.001685195979757
9762 0.001684824143017
9764 0.001684445067903
9766 0.001684058625286
9768 0.001683664757284
9770 0.001683263480406
9772 0.001682854885906
9774 0.001682439137217
9776 0.001682016464671
9778 0.001681587157246
9780 0.001681151551858
9782 0.001680710019828
9784 0.001680262952363
9786 0.001679810743913
9788 0.001679353775866
9790 0.001678892400840
9792 0.001678426927564
9794 0.001677957607514
9796 0.001677484624204
9798 0.001677008084970
9800 0.001676528016110
9802 0.001676044361215
9804 0.001675556982256
9806 0.001675065664516
9808 0.001674570123945
9810 0.001674070017674
9812 0.001673564956413
9814 0.001673054519574
9816 0.001672538271544
9818 0.001672015779234
9820 0.001671486631196
9822 0.001670950455411
9824 0.001670406938257
9826 0.001669855841890
9828 0.001669297019536
9830 0.001668730427761
9832 0.001668156135879
9834 0.001667574331449
9836 0.001666985320083
9838 0.001666389520234
9840 0.001665787453004
9842 0.001665179726111
9844 0.001664567013881
9846 0.001663950033273
9848 0.001663329517208
9850 0.001662706186762
9852 0.001662080723944
9854 0.001661453745760
9856 0.001660825781555
9858 0.001660197253991
9860 0.001659568464700
9862 0.001658939584875
9864 0.001658310650847
9866 0.001657681564494
9868 0.001657052098118
9870 0.001656421903238
9872 0.001655790522645
9874 0.001655157405193
9876 0.001654521922843
9878 0.001653883389642
9880 0.001653241081413
9882 0.001652594256561
9884 0.001651942177206
9886 0.001651284129978
9888 0.001650619446973
9890 0.001649947525438
9892 0.001649267846479
9894 0.001648579991400
9896 0.001647883656513
9898 0.001647178664115
9900 0.001646464970923
9902 0.001645742672486
9904 0.001645012002789
9906 0.001644273328987
9908 0.001643527142638
9910 0.001642774045229
9912 0.001642014729724
9914 0.001641249958641
9916 0.001640480538749
9918 0.001639707294330
9920 0.001638931039183
9922 0.001638152549226
9924 0.001637372536054
9926 0.001636591623767
9928 0.001635810328801
9930 0.001635029044267
9932 0.001634248029025
9934 0.001633467401897
9936 0.001632687141087
9938 0.001631907088644
9940 0.001631126959587
9942 0.001630346355393
9944 0.001629564781173
9946 0.001628781666139
9948 0.001627996386838
9950 0.001627208292243
9952 0.001626416730252
9954 0.001625621074912
9956 0.001624820753657
9958 0.001624015273866
9960 0.001623204247259
9962 0.001622387411813
9964 0.001621564649936
9966 0.001620736001497
9968 0.001619901670582
9970 0.001619062026532
9972 0.001618217596553
9974 0.001617369051586
9976 0.001616517184848
9978 0.001615662884238
9980 0.001614807099740
9982 0.001613950808031
9984 0.001613094975905
9986 0.001612240524480
9988 0.001611388296552
9990 0.001610539028325
9992 0.001609693327087
9994 0.001608851655213
9996 0.001608014321116
9998 0.001607181476586


==> M2_DY.txt <==
0 3.509640532141538
1 2.904051289858816
2 2.722101800024959
3 2.645357771829778
4 2.613720254402380
5 2.599604987072067
6 2.593730842240624
7 2.590958046834804
8 2.589283769857382
9 2.587644337054704
10 2.584789963682762
11 2.578200971296485
12 2.569704500536818
13 2.563954188957154
14 2.559087005240051
15 2.554398767866021
16 2.549692682967104
17 2.545072385240394
18 2.540769623290971
19 2.536927771437321
20 2.533552895197766
21 2.530584719687899
22 2.527952209222991
23 2.525593560180551
24 2.523459492981524
25 2.521511590515311
26 2.519719860278317
27 2.518060637048189
28 2.516514990410157
29 2.515067561837745
30 2.513705722463768
31 2.512418959590600
32 2.511198425628314
33 2.510036601611120
34 2.508927042844994
35 2.507864183957014
36 2.506843187264418
37 2.505859823552822
38 2.504910377103401
39 2.503991569184318
40 2.503100495813592
41 2.502234576713774
42 2.501391512976624
43 2.500569251796246
44 2.499765956868941
45 2.498979983244099
46 2.498209856024295
47 2.497454252059586
48 2.496711984208962
49 2.495981987693070
50 2.495263308178131
51 2.494555091301890
52 2.493856573440744
53 2.493167073439532
54 2.492485985214876
55 2.491812771073190
56 2.491146955548532
57 2.490488119796944
58 2.489835896357678
59 2.489189964283024
60 2.488550044546122
61 2.487915897699247
62 2.487287767173023
63 2.486665188142376
64 2.486049236337915
65 2.485438676875396
66 2.484835436127631
67 2.484237476704458
68 2.483647592628835
69 2.483062908187970
70 2.482487099969410
71 2.481916416202389
72 2.481355428153765
73 2.480799470213669
74 2.480254016997102
75 2.479713453415337
76 2.479184162052451
77 2.478659547180089
78 2.478146899336834
79 2.477638617765515
80 2.477142895703540
81 2.476651111804736
82 2.476172350863076
83 2.475696965883022
84 2.475234915498834
85 2.474775533699918
86 2.474329627959059
87 2.473885532281865
88 2.473454869989021
89 2.473025006788414
90 2.472608340211337
91 2.472191311918531
92 2.471787042788297
93 2.471381106932701
94 2.470987288008632
95 2.470590360909072
96 2.470204701430171
97 2.469814365004022
98 2.469434238606245
99 2.469047749097473
100 2.468670203223689
101 2.468284501165178
102 2.467906267584081
103 2.467517988944020
104 2.467135495691955
105 2.466740984884196
106 2.466350370732992
107 2.465945696989203
108 2.465542830423387
109 2.465123809934918
110 2.464704315601129
111 2.464266542850534
112 2.463825839528192
113 2.463364732344465
114 2.462898087668715
115 2.462408951731754
116 2.461911560129855
117 2.461389679839061
118 2.460856771295608
119 2.460297534933107
120 2.459724523037464
121 2.459123590679826
122 2.458506268502851
123 2.457859790630036
124 2.457194581642496
125 2.456499474036586
126 2.455783741516373
127 2.455038016696661
128 2.454270427586697
129 2.453473573362277
130 2.452654500026145
131 2.451807880697774
132 2.450939805881243
133 2.450047041432319
134 2.449134909493599
135 2.448202165981706
136 2.447253602561356
137 2.446289710647924
138 2.445315023785146
139 2.444331343943733
140 2.443343235099472
141 2.442353218870156
142 2.441366180107130
143 2.440384637942118
144 2.439414084032040
145 2.438456244782802
146 2.437517500184135
147 2.436598004027370
148 2.435705302201522
149 2.434837281188645
150 2.434002920809490
151 2.433197286095267
152 2.432431035899705
153 2.431696029411703
154 2.431004808915261
155 2.430345818360130
156 2.429733630672954
157 2.429153228128249
158 2.428621293548992
159 2.428119441639820
160 2.427666473011377
161 2.427240841835629
162 2.426863406346487
163 2.426509750828870
164 2.426202671105933
165 2.425915227185814
166 2.425671983590472
167 2.425443850467905
168 2.425256955348389
169 2.425080439460060
170 2.424941762586516
171 2.424808667043863
172 2.424709699513676
173 2.424611550305467
174 2.424543601656921
175 2.424471808774071
176 2.424426138642857
177 2.424372096245032
178 2.424339987544653
179 2.424295122396622
180 2.424267907892534
181 2.424223689902658
182 2.424192748701089
183 2.424140682148381
184 2.424097427839057
185 2.424029047655195
186 2.423964936577542
187 2.423871841746853
188 2.423778438873174
189 2.423652405089103
190 2.423521556280037
191 2.423354781528753
192 2.423178952161275
193 2.422964497770692
194 2.422737342131469
195 2.422469827917145
196 2.422187036855587
197 2.421863613707514
198 2.421524026893819
199 2.421145558971898
200 2.420752399958228
201 2.420324628653080
202 2.419886532303493
203 2.419420803355220
204 2.418952138035844
205 2.418465179546334
206 2.417985190365841
207 2.417497610870522
208 2.417028270273083
209 2.416561950349384
210 2.416124999739586
211 2.415700116698681
212 2.415314220443087
213 2.414946843040593
214 2.414625696660562
215 2.414326552124744
216 2.414078266232070
217 2.413852704101035
218 2.413680241370987
219 2.413529007971467
220 2.413431197126818
221 2.413351545765313
222 2.413324237023477
223 2.413311023935536
224 0.811824141807968
225 0.632709183441043
226 0.532919168572830
227 0.464152686891302
228 0.400783755339660
229 0.348216476095840
230 0.307269804035024
231 0.274768929071215
232 0.248884447040187
233 0.227810943606934
234 0.209773224658451
235 0.193259072505200
236 0.177812824314150
237 0.163737995541276
238 0.151233230792023
239 0.140370147397166
240 0.131233340380956
241 0.123658943920598
242 0.117225310992620
243 0.111497717072487
244 0.106178081231716
245 0.101138814818110
246 0.096387784542538
247 0.091987724795135
248 0.087982576293661
249 0.084368400143409
250 0.081094892824610
251 0.078079379005322
252 0.075231572484374
253 0.072484755053991
254 0.069820267105011
255 0.067267304442136
256 0.064868352191700
257 0.062634857954412
258 0.060535518311979
259 0.058523897527366
260 0.056578683869096
261 0.054723751868901
262 0.053002292255870
263 0.051430271571273
264 0.049985653670102
265 0.048632422110542
266 0.047345898349281
267 0.046123131097042
268 0.044974087817734
269 0.043902150180718
270 0.042894019323414
271 0.041925313003309
272 0.040971203979673
273 0.040014278079452
274 0.039049595093179
275 0.038087962015362
276 0.037153933465989
277 0.036273999379248
278 0.035460808029273
279 0.034707262077201
280 0.033993673542740
281 0.033299761599242
282 0.032614922636069
283 0.031943341175177
284 0.031300729335618
285 0.030704270135344
286 0.030163598726744
287 0.029677869964373
288 0.029237771356166
289 0.028829910260009
290 0.028441680833199
291 0.028065191864163
292 0.027698928258502
293 0.027345705678763
294 0.027007439548348
295 0.026680811598427
296 0.026357229413381
297 0.026026227673213
298 0.025680084475023
299 0.025317956159717
300 0.024947056529435
301 0.024579136711610
302 0.024224838113367
303 0.023890083052179
304 0.023575317385107
305 0.023276428611023
306 0.022986781355791
307 0.022700238265180
308 0.022414653635193
309 0.022134167070974
310 0.021867509257492
311 0.021622187971165
312 0.021399708082342
313 0.021195719145847
314 0.021003137167148
315 0.020815198110070
316 0.020627505872475
317 0.020439024398475
318 0.020251755147691
319 0.020069113814496
320 0.019893927579843
321 0.019727268626103
322 0.019568568655553
323 0.019416574671228
324 0.019270438688820
325 0.019130398620590
326 0.018997742722770
327 0.018874060686030
328 0.018760230958152
329 0.018655805724043
330 0.018559085864353
331 0.018467646770395
332 0.018378950737195
333 0.018290868810756
334 0.018202068112265
335 0.018112190575168
336 0.018021697614703
337 0.017931364318121
338 0.017841654162373
339 0.017752331924815
340 0.017662514127603
341 0.017571089337133
342 0.017477282138738
343 0.017381076826477
344 0.017283218316684
345 0.017184687270020
346 0.017085931535230
347 0.016986371999171
348 0.016884493895333
349 0.016778459780269
350 0.016666981559707
351 0.016550070867749
352 0.016429154642021
353 0.016306259297719
354 0.016182701177993
355 0.016058170984346
356 0.015930644040636
357 0.015796905807417
358 0.015653394347006
359 0.015497288234762
360 0.015327768627770
361 0.015146928863709
362 0.014959415976421
363 0.014770649595263
364 0.014584917081076
365 0.014404614589525
366 0.014230557352612
367 0.014062629119299
368 0.013900311221187
369 0.013742996609936
370 0.013590142032706
371 0.013441325897158
372 0.013296258148325
373 0.013154768331041
374 0.013016785574114
375 0.012882317507656
376 0.012751431592186
377 0.012624240253034
378 0.012500889629080
379 0.012381550412318
380 0.012266408296703
381 0.012155651478968
382 0.012049453491900
383 0.011947951581923
384 0.011851223081750
385 0.011759263813324
386 0.011671972847295
387 0.011589146778731
388 0.011510484282375
389 0.011435599522822
390 0.011364041394372
391 0.011295314926143
392 0.011228901739945
393 0.011164277277973
394 0.011100923559224
395 0.011038337142492
396 0.010976032598353
397 0.010913542276128
398 0.010850413509043
399 0.010786204673500
400 0.010720482010426
401 0.010652819330622
402 0.010582802946924
403 0.010510044392208
404 0.010434202710077
405 0.010355016858643
406 0.010272345850258
407 0.010186210310743
408 0.010096824630796
409 0.010004606836574
410 0.009910155528776
411 0.009814193164525
412 0.009717487010358
413 0.009620768709151
414 0.009524672940265
415 0.009429706662770
416 0.009336248385680
417 0.009244568664108
418 0.009154860279950
419 0.009067268324943
420 0.008981913867879
421 0.008898908204997
422 0.008818357189536
423 0.008740356850653
424 0.008664982658051
425 0.008592275501011
426 0.008522227859262
427 0.008454773228570
428 0.008389781192360
429 0.008327058996900
430 0.008266359120596
431 0.008207391090246
432 0.008149835206235
433 0.008093355840107
434 0.008037612508827
435 0.007982267736352
436 0.007926991627443
437 0.007871463920694
438 0.007815374995753
439 0.007758427733333
440 0.007700342303757
441 0.007640865416731
442 0.007579785020939
443 0.007516949795460
444 0.007452291497011
445 0.007385845979734
446 0.007317768017683
447 0.007248334376846
448 0.007177931641311
449 0.007107028417399
450 0.007036135547259
451 0.006965761362918
452 0.006896369902836
453 0.006828348882708
454 0.006761991232779
455 0.006697490760275
456 0.006634949963800
457 0.006574396595798
458 0.006515805201991
459 0.006459120139636
460 0.006404277051032
461 0.006351220453950
462 0.006299915639171
463 0.006250353757593
464 0.006202549804982
465 0.006156534282924
466 0.006112340425234
467 0.006069989841582
468 0.006029479695582
469 0.005990774158551
470 0.005953801587999
471 0.005918457446267
472 0.005884611745448
473 0.005852118928666
474 0.005820828084755
475 0.005790591684735
476 0.005761271601085
477 0.005732741886844
478 0.005704888388772
479 0.005677605841726
480 0.005650793487146
481 0.005624350465579
482 0.005598172213491
483 0.005572148884235
484 0.005546166432266
485 0.005520110619906
486 0.005493873782239
487 0.005467363798490
488 0.005440514212752
489 0.005413294128868
490 0.005385715955759
491 0.005357839025970
492 0.005329767543152
493 0.005301642210873
494 0.005273626476978
495 0.005245889709301
496 0.005218590438516
497 0.005191862620839
498 0.005165806834397
499 0.005140486903588
500 0.005115931230571
501 0.005092137393174
502 0.005069078448884
503 0.005046709605081
504 0.005024974377770
505 0.005003809753805
506 0.004983150288223
507 0.004962931235236
508 0.004943090983462
509 0.004923573082306
510 0.004904328099308
511 0.004885315453545
512 0.004866505229699
513 0.004847879829595
514 0.004829435165790
515 0.004811181007599
516 0.004793140072837
517 0.004775345575951
518 0.004757837173927
519 0.004740655593756
520 0.004723836559497
521 0.004707404872527
522 0.004691369527048
523 0.004675720552640
524 0.004660427926039
525 0.004645442497521
526 0.004630698570742
527 0.004616117613674
528 0.004601612559616
529 0.004587092232501
530 0.004572465549931
531 0.004557645234480
532 0.004542550788638
533 0.004527110539045
534 0.004511262617933
535 0.004494954816930
536 0.004478143428490
537 0.004460791405243
538 0.004442866294627
539 0.004424338614886
540 0.004405181219059
541 0.004385370101102
542 0.004364886745861
543 0.004343721820621
544 0.004321879658208
545 0.004299382549392
546 0.004276273739517
547 0.004252618114630
548 0.004228499779097
549 0.004204016470080
550 0.004179271413867
551 0.004154363897704
552 0.004129380184150
553 0.004104386230186
554 0.004079423286830
555 0.004054506764068
556 0.004029628157848
557 0.004004759437779
558 0.003979859095048
559 0.003954879059865
560 0.003929771769196
561 0.003904496823917
562 0.003879026749471
563 0.003853351515772
564 0.003827481453603
565 0.003801448451923
566 0.003775305309008
567 0.003749123372596
568 0.003722988730997
569 0.003696997365989
570 0.003671249753548
571 0.003645845395297
572 0.003620877700595
573 0.003596429520436
574 0.003572569535570
575 0.003549349620430
576 0.003526803217901
577 0.003504944753068
578 0.003483770004988
579 0.003463257358796
580 0.003443369738273
581 0.003424057022474
582 0.003405258675286
583 0.003386906353716
584 0.003368926287157
585 0.003351241283821
586 0.003333772287688
587 0.003316439498884
588 0.003299163128976
589 0.003281863936221
590 0.003264463740179
591 0.003246886119559
592 0.003229057553596
593 0.003210909174562
594 0.003192379303533
595 0.003173416768683
596 0.003153984898668
597 0.003134065777009
598 0.003113664218053
599 0.003092810619851
600 0.003071561790152
601 0.003049999044215
602 0.003028223187248
603 0.003006346672839
604 0.002984483892141
605 0.002962741042862
606 0.002941207157977
607 0.002919947571077
608 0.002899000502662
609 0.002878376784244
610 0.002858062208234
611 0.002838021709247
612 0.002818204552707
613 0.002798549832719
614 0.002778991786758
615 0.002759464630164
616 0.002739906780467
617 0.002720264446872
618 0.002700494551309
619 0.002680567045032
620 0.002660466599898
621 0.002640193619185
622 0.002619764495533
623 0.002599211016219
624 0.002578578830125
625 0.002557924928849
626 0.002537314213133
627 0.002516815360941
628 0.002496496356949
629 0.002476420140498
630 0.002456640834805
631 0.002437200971450
632 0.002418129961860
633 0.002399443883466
634 0.002381146462850
635 0.002363231002603
636 0.002345682904546
637 0.002328482419758
638 0.002311607268010
639 0.002295034821772
640 0.002278743627333
641 0.002262714131836
642 0.002246928597208
643 0.002231370301769
644 0.002216022242662
645 0.002200865634577
646 0.002185878550798
647 0.002171035031396
648 0.002156304935931
649 0.002141654717833
650 0.002127049185332
651 0.002112454203332
652 0.002097840153331
653 0.002083185860328
654 0.002068482558623
655 0.002053737300945
656 0.002038975184368
657 0.002024239716593
658 0.002009590877230
659 0.001995100754116
660 0.001980847168515
661 0.001966906206573
662 0.001953344886749
663 0.001940215183706
664 0.001927550296776
665 0.001915363501595
666 0.001903649370082
667 0.001892386766154
668 0.001881542827538
669 0.001871077219655
670 0.001860946078539
671 0.001851105279585
672 0.001841512837363
673 0.001832130397779
674 0.001822923881796
675 0.001813863413972
676 0.001804922729948
677 0.001796078287102
678 0.001787308313665
679 0.001778592018033
680 0.001769909132230
681 0.001761239904538
682 0.001752565593266
683 0.001743869413224
684 0.001735137847439
685 0.001726362151005
686 0.001717539839309
687 0.001708675916224
688 0.001699783600711
689 0.001690884327995
690 0.001682006921696
691 0.001673185932995
692 0.001664459316488
693 0.001655865717614
694 0.001647441746846
695 0.001639219593982
696 0.001631225258029
697 0.001623477539821
698 0.001615987790495
699 0.001608760314146
700 0.001601793235865
701 0.001595079629829
702 0.001588608752400
703 0.001582367228940
704 0.001576340128635
705 0.001570511891988
706 0.001564867099746
707 0.001559391108816
708 0.001554070561048
709 0.001548893777376
710 0.001543851031932
711 0.001538934688818
712 0.001534139179282
713 0.001529460791948
714 0.001524897269062
715 0.001520447216251
716 0.001516109372464
717 0.001511881808211
718 0.001507761141135
719 0.001503741863210
720 0.001499815849451
721 0.001495972096962
722 0.001492196700710
723 0.001488473047632
724 0.001484782184915
725 0.001481103311982
726 0.001477414352873
727 0.001473692573441
728 0.001469915207730
729 0.001466060093954
730 0.001462106276228
731 0.001458034570145
732 0.001453828080493
733 0.001449472636915
734 0.001444957142538
735 0.001440273853100
736 0.001435418587541
737 0.001430390883946
738 0.001425194119952
739 0.001419835611225
740 0.001414326646885
741 0.001408682398446
742 0.001402921651041
743 0.001397066223344
744 0.001391140077418
745 0.001385168060232
746 0.001379174367705
747 0.001373180870048
748 0.001367205496263
749 0.001361260875201
750 0.001355353410438
751 0.001349482889712
752 0.001343642663591
753 0.001337820341841
754 0.001331998921152
755 0.001326158238380
756 0.001320276636299
757 0.001314332746385
758 0.001308307281641
759 0.001302184728389
760 0.001295954820909
761 0.001289613645306
762 0.001283164239077
763 0.001276616593558
764 0.001269987003263
765 0.001263296838743
766 0.001256570872108
767 0.001249835390218
768 0.001243116324335
769 0.001236437615876
770 0.001229819963030
771 0.001223280003769
772 0.001216829912542
773 0.001210477336691
774 0.001204225567650
775 0.001198073851630
776 0.001192017766200
777 0.001186049621039
778 0.001180158873799
779 0.001174332574513
780 0.001168555867838
781 0.001162812584441
782 0.001157085946794
783 0.001151359402723
784 0.001145617579737
785 0.001139847320894
786 0.001134038756743
787 0.001128186290557
788 0.001122289407567
789 0.001116353149424
790 0.001110388146196
791 0.001104410104483
792 0.001098438753163
793 0.001092496322919
794 0.001086605724709
795 0.001080788661885
796 0.001075063918310
797 0.001069446028717
798 0.001063944464305
799 0.001058563365999
800 0.001053301781494
801 0.001048154296471
802 0.001043111921661
803 0.001038163100958
804 0.001033294721631
805 0.001028493037738
806 0.001023744443697
807 0.001019036060874
808 0.001014356123608
809 0.001009694162599
810 0.001005041004395
811 0.001000388611971
812 0.000995729814234
813 0.000991057958649
814 0.000986366542561
815 0.000981648870636
816 0.000976897786010
817 0.000972105484859
818 0.000967263453178
819 0.000962362526243
820 0.000957393064937
821 0.000952345258812
822 0.000947209509797
823 0.000941976895702
824 0.000936639677684
825 0.000931191813444
826 0.000925629426577
827 0.000919951185460
828 0.000914158540136
829 0.000908255776334
830 0.000902249863072
831 0.000896150090594
832 0.000889967544589
833 0.000883714480156
834 0.000877403696376
835 0.000871048008032
836 0.000864659905831
837 0.000858251471299
838 0.000851834560513
839 0.000845421242087
840 0.000839024396655
841 0.000832658386190
842 0.000826339645620
843 0.000820087057487
844 0.000813921981371
845 0.000807867849457
846 0.000801949303217
847 0.000796190922366
848 0.000790615686804
849 0.000785243358178
850 0.000780089012399
851 0.000775161933918
852 0.000770464993836
853 0.000765994566453
854 0.000761740959518
855 0.000757689197123
856 0.000753820043522
857 0.000750111091888
858 0.000746537803001
859 0.000743074413221
860 0.000739694668008
861 0.000736372390819
862 0.000733081907287
863 0.000729798373245
864 0.000726498049181
865 0.000723158587751
866 0.000719759369277
867 0.000716281930827
868 0.000712710516708
869 0.000709032737862
870 0.000705240322717
871 0.000701329868389
872 0.000697303499548
873 0.000693169289188
874 0.000688941312446
875 0.000684639201197
876 0.000680287162735
877 0.000675912514230
878 0.000671543867673
879 0.000667209186898
880 0.000662933962890
881 0.000658739736585
882 0.000654643130095
883 0.000650655453067
884 0.000646782850438
885 0.000643026904803
886 0.000639385540802
887 0.000635854081539
888 0.000632426320665
889 0.000629095496913
890 0.000625855100712
891 0.000622699458238
892 0.000619624079355
893 0.000616625780483
894 0.000613702610829
895 0.000610853635811
896 0.000608078637613
897 0.000605377797924
898 0.000602751418535
899 0.000600199719544
900 0.000597722730782
901 0.000595320274853
902 0.000592992012572
903 0.000590737522505
904 0.000588556374246
905 0.000586448166290
906 0.000584412510318
907 0.000582448952657
908 0.000580556842537
909 0.000578735170249
910 0.000576982399049
911 0.000575296325458
912 0.000573673985405
913 0.000572111629439
914 0.000570604761550
915 0.000569148244312
916 0.000567736451598
917 0.000566363448496
918 0.000565023187248
919 0.000563709695384
920 0.000562417248200
921 0.000561140513851
922 0.000559874664577
923 0.000558615450204
924 0.000557359231020
925 0.000556102969555
926 0.000554844184169
927 0.000553580866790
928 0.000552311372817
929 0.000551034292081
930 0.000549748308200
931 0.000548452058537
932 0.000547144005504
933 0.000545822329338
934 0.000544484845318
935 0.000543128957649
936 0.000541751661837
937 0.000540349587363
938 0.000538919107936
939 0.000537456510767
940 0.000535958234104
941 0.000534421167441
942 0.000532843010853
943 0.000531222672026
944 0.000529560665863
945 0.000527859454137
946 0.000526123678212
947 0.000524360207129
948 0.000522577951492
949 0.000520787418577
950 0.000519000033374
951 0.000517227295126
952 0.000515479886567
953 0.000513766858642
954 0.000512095006337
955 0.000510468503639
956 0.000508888815937
957 0.000507354856794
958 0.000505863330948
959 0.000504409184541
960 0.000502986094596
961 0.000501586946554
962 0.000500204263607
963 0.000498830571266
964 0.000497458692855
965 0.000496081974174
966 0.000494694441682
967 0.000493290901721
968 0.000491866988714
969 0.000490419165739
970 0.000488944696183
971 0.000487441587677
972 0.000485908535512
973 0.000484344865352
974 0.000482750486316
975 0.000481125861496
976 0.000479471977179
977 0.000477790317717
978 0.000476082817790
979 0.000474351784477
980 0.000472599784174
981 0.000470829491776
982 0.000469043503897
983 0.000467244140388
984 0.000465433258643
985 0.000463612099435
986 0.000461781189071
987 0.000459940316905
988 0.000458088585412
989 0.000456224539223
990 0.000454346357568
991 0.000452452097687
992 0.000450539964662
993 0.000448608595113
994 0.000446657319460
995 0.000444686395612
996 0.000442697185085
997 0.000440692252297
998 0.000438675386783
999 0.000436651526256
1000 0.000434626590852
1001 0.000432607238573
1002 0.000430600555177
1003 0.000428613706367
1004 0.000426653584547
1005 0.000424726479604
1006 0.000422837805613
1007 0.000420991905355
1008 0.000419191945779
1009 0.000417439907687
1010 0.000415736660565
1011 0.000414082107287
1012 0.000412475374016
1013 0.000410915019232
1014 0.000409399239531
1015 0.000407926045851
1016 0.000406493394272
1017 0.000405099259990
1018 0.000403741645729
1019 0.000402418531320
1020 0.000401127770464
1021 0.000399866954036
1022 0.000398633259686
1023 0.000397423309189
1024 0.000396233053523
1025 0.000395057700753
1026 0.000393891695512
1027 0.000392728754727
1028 0.000391561957350
1029 0.000390383884884
1030 0.000389186819832
1031 0.000387962983355
1032 0.000386704822698
1033 0.000385405331682
1034 0.000384058395305
1035 0.000382659120095
1036 0.000381204116416
1037 0.000379691697749
1038 0.000378121949574
1039 0.000376496642860
1040 0.000374819011001
1041 0.000373093401858
1042 0.000371324880858
1043 0.000369518844335
1044 0.000367680715072
1045 0.000365815760620
1046 0.000363929060939
1047 0.000362025593163
1048 0.000360110403942
1049 0.000358188804236
1050 0.000356266536554
1051 0.000354349851873
1052 0.000352445468573
1053 0.000350560407761
1054 0.000348701720692
1055 0.000346876154468
1056 0.000345089811626
1057 0.000343347860370
1058 0.000341654341439
1059 0.000340012094328
1060 0.000338422804606
1061 0.000336887148673
1062 0.000335404998373
1063 0.000333975646313
1064 0.000332598005326
1065 0.000331270757008
1066 0.000329992425115
1067 0.000328761374658
1068 0.000327575746439
1069 0.000326433348282
1070 0.000325331536945
1071 0.000324267112746
1072 0.000323236256521
1073 0.000322234517576
1074 0.000321256860289
1075 0.000320297763164
1076 0.000319351361880
1077 0.000318411626333
1078 0.000317472561599
1079 0.000316528425851
1080 0.000315573958138
1081 0.000314604600808
1082 0.000313616708905
1083 0.000312607721524
1084 0.000311576282738
1085 0.000310522273613
1086 0.000309446759418
1087 0.000308351841627
1088 0.000307240435786
1089 0.000306115993478
1090 0.000304982222347
1091 0.000303842831999
1092 0.000302701344521
1093 0.000301560983670
1094 0.000300424649027
1095 0.000299294962425
1096 0.000298174360482
1097 0.000297065208406
1098 0.000295969904895
1099 0.000294890953662
1100 0.000293830985412
1101 0.000292792723871
1102 0.000291778901031
1103 0.000290792135810
1104 0.000289834797392
1105 0.000288908877908
1106 0.000288015889876
1107 0.000287156810387
1108 0.000286332067724
1109 0.000285541573816
1110 0.000284784793267
1111 0.000284060830360
1112 0.000283368526225
1113 0.000282706550653
1114 0.000282073481855
1115 0.000281467864094
1116 0.000280888248796
1117 0.000280333208527
1118 0.000279801339123
1119 0.000279291243840
1120 0.000278801512503
1121 0.000278330697934
1122 0.000277877295609
1123 0.000277439730906
1124 0.000277016356125
1125 0.000276605458629
1126 0.000276205278419
1127 0.000275814036017
1128 0.000275429967247
1129 0.000275051362485
1130 0.000274676607786
1131 0.000274304225327
1132 0.000273932909350
1133 0.000273561554211
1134 0.000273189271777
1135 0.000272815393599
1136 0.000272439457257
1137 0.000272061176275
1138 0.000271680395065
1139 0.000271297034808
1140 0.000270911036760
1141 0.000270522308411
1142 0.000270130685058
1143 0.000269735906499
1144 0.000269337617957
1145 0.000268935389495
1146 0.000268528760127
1147 0.000268117293561
1148 0.000267700645860
1149 0.000267278630552
1150 0.000266851277437
1151 0.000266418873042
1152 0.000265981973884
1153 0.000265541392494
1154 0.000265098151703
1155 0.000264653411717
1156 0.000264208381159
1157 0.000263764222852
1158 0.000263321966849
1159 0.000262882441441
1160 0.000262446229009
1161 0.000262013648525
1162 0.000261584761939
1163 0.000261159399622
1164 0.000260737195840
1165 0.000260317627790
1166 0.000259900052304
1167 0.000259483734428
1168 0.000259067865764
1169 0.000258651573848
1170 0.000258233924277
1171 0.000257813916574
1172 0.000257390482080
1173 0.000256962486327
1174 0.000256528741079
1175 0.000256088027781
1176 0.000255639138991
1177 0.000255180932819
1178 0.000254712402135
1179 0.000254232756041
1180 0.000253741504241
1181 0.000253238536263
1182 0.000252724188781
1183 0.000252199288810
1184 0.000251665160982
1185 0.000251123600991
1186 0.000250576801723
1187 0.000250027250250
1188 0.000249477594305
1189 0.000248930499311
1190 0.000248388507307
1191 0.000247853910577
1192 0.000247328651075
1193 0.000246814249713
1194 0.000246311766225
1195 0.000245821787473
1196 0.000245344438381
1197 0.000244879410269
1198 0.000244426002314
1199 0.000243983170050
1200 0.000243549578265
1201 0.000243123656822
1202 0.000242703656640
1203 0.000242287706042
1204 0.000241873866494
1205 0.000241460189628
1206 0.000241044773084
1207 0.000240625815294
1208 0.000240201671265
1209 0.000239770904439
1210 0.000239332331305
1211 0.000238885060400
1212 0.000238428519823
1213 0.000237962472294
1214 0.000237487014327
1215 0.000237002565531
1216 0.000236509844094
1217 0.000236009830252
1218 0.000235503727455
1219 0.000234992921054
1220 0.000234478931213
1221 0.000233963366404
1222 0.000233447872934
1223 0.000232934082003
1224 0.000232423551699
1225 0.000231917707605
1226 0.000231417785352
1227 0.000230924778642
1228 0.000230439399163
1229 0.000229962053750
1230 0.000229492841815
1231 0.000229031574402
1232 0.000228577813234
1233 0.000228130926074
1234 0.000227690153084
1235 0.000227254677980
1236 0.000226823697008
1237 0.000226396481168
1238 0.000225972423939
1239 0.000225551073132
1240 0.000225132142543
1241 0.000224715503806
1242 0.000224301161343
1243 0.000223889214343
1244 0.000223479812868
1245 0.000223073114616
1246 0.000222669250527
1247 0.000222268301337
1248 0.000221870290195
1249 0.000221475189082
1250 0.000221082936119
1251 0.000220693457709
1252 0.000220306690944
1253 0.000219922597823
1254 0.000219541168581
1255 0.000219162410082
1256 0.000218786319683
1257 0.000218412846993
1258 0.000218041849450
1259 0.000217673045895
1260 0.000217305977253
1261 0.000216939978645
1262 0.000216574167895
1263 0.000216207450705
1264 0.000215838543355
1265 0.000215466011357
1266 0.000215088321495
1267 0.000214703905249
1268 0.000214311228083
1269 0.000213908860946
1270 0.000213495557323
1271 0.000213070319837
1272 0.000212632463881
1273 0.000212181663150
1274 0.000211717985226
1275 0.000211241906976
1276 0.000210754313879
1277 0.000210256483999
1278 0.000209750064519
1279 0.000209237032515
1280 0.000208719648538
1281 0.000208200402882
1282 0.000207681949111
1283 0.000207167027040
1284 0.000206658374047
1285 0.000206158627560
1286 0.000205670224703
1287 0.000205195307005
1288 0.000204735640307
1289 0.000204292556920
1290 0.000203866928772
1291 0.000203459168953
1292 0.000203069265501
1293 0.000202696834593
1294 0.000202341190444
1295 0.000202001423106
1296 0.000201676474272
1297 0.000201365205921
1298 0.000201066459080
1299 0.000200779098011
1300 0.000200502042581
1301 0.000200234287928
1302 0.000199974912910
1303 0.000199723080043
1304 0.000199478029685
1305 0.000199239069809
1306 0.000199005565043
1307 0.000198776925664
1308 0.000198552598493
1309 0.000198332060331
1310 0.000198114814403
1311 0.000197900389618
1312 0.000197688342535
1313 0.000197478261593
1314 0.000197269772788
1315 0.000197062546704
1316 0.000196856306106
1317 0.000196650834342
1318 0.000196445982404
1319 0.000196241676632
1320 0.000196037924374
1321 0.000195834817123
1322 0.000195632531251
1323 0.000195431323996
1324 0.000195231524934
1325 0.000195033523125
1326 0.000194837747756
1327 0.000194644646220
1328 0.000194454659426
1329 0.000194268197101
1330 0.000194085615242
1331 0.000193907198237
1332 0.000193733146411
1333 0.000193563571629
1334 0.000193398498085
1335 0.000193237870675
1336 0.000193081566500
1337 0.000192929409267
1338 0.000192781184389
1339 0.000192636652773
1340 0.000192495562480
1341 0.000192357657707
1342 0.000192222684098
1343 0.000192090391280
1344 0.000191960532946
1345 0.000191832865560
1346 0.000191707146549
1347 0.000191583133148
1348 0.000191460582318
1349 0.000191339252736
1350 0.000191218908732
1351 0.000191099326319
1352 0.000190980300508
1353 0.000190861653384
1354 0.000190743242659
1355 0.000190624968583
1356 0.000190506779023
1357 0.000190388672134
1358 0.000190270695424
1359 0.000190152941301
1360 0.000190035539407
1361 0.000189918646448
1362 0.000189802433991
1363 0.000189687075445
1364 0.000189572733293
1365 0.000189459547561
1366 0.000189347625697
1367 0.000189237034452
1368 0.000189127793737
1369 0.000189019872359
1370 0.000188913185319
1371 0.000188807592511
1372 0.000188702898925
1373 0.000188598856282
1374 0.000188495165971
1375 0.000188391483994
1376 0.000188287428005
1377 0.000188182586363
1378 0.000188076530098
1379 0.000187968827821
1380 0.000187859062751
1381 0.000187746853052
1382 0.000187631873460
1383 0.000187513877417
1384 0.000187392716486
1385 0.000187268358390
1386 0.000187140894615
1387 0.000187010539658
1388 0.000186877620370
1389 0.000186742554166
1390 0.000186605817221
1391 0.000186467908789
1392 0.000186329311618
1393 0.000186190457369
1394 0.000186051698694
1395 0.000185913290211
1396 0.000185775380192
1397 0.000185638011284
1398 0.000185501129045
1399 0.000185364596311
1400 0.000185228210590
1401 0.000185091723000
1402 0.000184954856827
1403 0.000184817325197
1404 0.000184678846905
1405 0.000184539160666
1406 0.000184398037328
1407 0.000184255289971
1408 0.000184110782812
1409 0.000183964437400
1410 0.000183816237822
1411 0.000183666232949
1412 0.000183514536831
1413 0.000183361325454
1414 0.000183206831663
1415 0.000183051338081
1416 0.000182895166533
1417 0.000182738666488
1418 0.000182582203004
1419 0.000182426144923
1420 0.000182270853323
1421 0.000182116672657
1422 0.000181963923153
1423 0.000181812895218
1424 0.000181663845860
1425 0.000181516995966
1426 0.000181372528911
1427 0.000181230589458
1428 0.000181091283160
1429 0.000180954676209
1430 0.000180820795860
1431 0.000180689631743
1432 0.000180561138464
1433 0.000180435239474
1434 0.000180311832514
1435 0.000180190796010
1436 0.000180071996341
1437 0.000179955295087
1438 0.000179840555677
1439 0.000179727648654
1440 0.000179616454884
1441 0.000179506866282
1442 0.000179398783841
1443 0.000179292113483
1444 0.000179186759643
1445 0.000179082618003
1446 0.000178979568140
1447 0.000178877467136
1448 0.000178776144646
1449 0.000178675400787
1450 0.000178575006026
1451 0.000178474704500
1452 0.000178374218743
1453 0.000178273256540
1454 0.000178171518837
1455 0.000178068708100
1456 0.000177964536130
1457 0.000177858731318
1458 0.000177751044736
1459 0.000177641255989
1460 0.000177529175588
1461 0.000177414649708
1462 0.000177297561680
1463 0.000177177835571
1464 0.000177055438682
1465 0.000176930385496
1466 0.000176802740114
1467 0.000176672620419
1468 0.000176540197783
1469 0.000176405696303
1470 0.000176269386514
1471 0.000176131574242
1472 0.000175992584379
1473 0.000175852741179
1474 0.000175712347407
1475 0.000175571663217
1476 0.000175430890462
1477 0.000175290161351
1478 0.000175149535528
1479 0.000175009006356
1480 0.000174868513782
1481 0.000174727965337
1482 0.000174587261454
1483 0.000174446322590
1484 0.000174305116425
1485 0.000174163681229
1486 0.000174022141851
1487 0.000173880718305
1488 0.000173739723148
1489 0.000173599548509
1490 0.000173460643893
1491 0.000173323487436
1492 0.000173188554857
1493 0.000173056289424
1494 0.000172927077382
1495 0.000172801230497
1496 0.000172678977545
1497 0.000172560463347
1498 0.000172445754258
1499 0.000172334847801
1500 0.000172227684458
1501 0.000172124159188
1502 0.000172024131833
1503 0.000171927436070
1504 0.000171833885830
1505 0.000171743280712
1506 0.000171655409832
1507 0.000171570055516
1508 0.000171486997186
1509 0.000171406015464
1510 0.000171326896591
1511 0.000171249437112
1512 0.000171173448380
1513 0.000171098760341
1514 0.000171025224131
1515 0.000170952712993
1516 0.000170881121377
1517 0.000170810362097
1518 0.000170740361949
1519 0.000170671056135
1520 0.000170602382510
1521 0.000170534276248
1522 0.000170466665626
1523 0.000170399470002
1524 0.000170332599594
1525 0.000170265957700
1526 0.000170199444699
1527 0.000170132963460
1528 0.000170066425816
1529 0.000169999759039
1530 0.000169932911596
1531 0.000169865857907
1532 0.000169798601959
1533 0.000169731178736
1534 0.000169663654396
1535 0.000169596124765
1536 0.000169528713043
1537 0.000169461566837
1538 0.000169394854752
1539 0.000169328763152
1540 0.000169263492055
1541 0.000169199250698
1542 0.000169136251792
1543 0.000169074704508
1544 0.000169014806180
1545 0.000168956732986
1546 0.000168900630924
1547 0.000168846607242
1548 0.000168794724410
1549 0.000168744997016
1550 0.000168697392277
1551 0.000168651833969
1552 0.000168608209676
1553 0.000168566380249
1554 0.000168526189846
1555 0.000168487476934
1556 0.000168450083961
1557 0.000168413866136
1558 0.000168378697560
1559 0.000168344475163
1560 0.000168311119821
1561 0.000168278574617
1562 0.000168246800472
1563 0.000168215769663
1564 0.000168185458165
1565 0.000168155837813
1566 0.000168126869204
1567 0.000168098496472
1568 0.000168070644178
1569 0.000168043216791
1570 0.000168016100401
1571 0.000167989166340
1572 0.000167962276484
1573 0.000167935289089
1574 0.000167908065916
1575 0.000167880479123
1576 0.000167852418431
1577 0.000167823796972
1578 0.000167794556916
1579 0.000167764672478
1580 0.000167734150497
1581 0.000167703028581
1582 0.000167671370362
1583 0.000167639257910
1584 0.000167606783376
1585 0.000167574039432
1586 0.000167541111592
1587 0.000167508070654
1588 0.000167474968316
1589 0.000167441834468
1590 0.000167408676791
1591 0.000167375481306
1592 0.000167342214467
1593 0.000167308825175
1594 0.000167275246928
1595 0.000167241400020
1596 0.000167207193253
1597 0.000167172525245
1598 0.000167137286106
1599 0.000167101359165
1600 0.000167064623276
1601 0.000167026956371
1602 0.000166988240509
1603 0.000166948367665
1604 0.000166907246823
1605 0.000166864813065
1606 0.000166821036713
1607 0.000166775932631
1608 0.000166729566700
1609 0.000166682060251
1610 0.000166633589495
1611 0.000166584381090
1612 0.000166534700918
1613 0.000166484838599
1614 0.000166435089097
1615 0.000166385733372
1616 0.000166337021138
1617 0.000166289157300
1618 0.000166242293826
1619 0.000166196527398
1620 0.000166151902290
1621 0.000166108417381
1622 0.000166066036012
1623 0.000166024696739
1624 0.000165984324052
1625 0.000165944838123
1626 0.000165906162602
1627 0.000165868230078
1628 0.000165830985179
1629 0.000165794385282
1630 0.000165758399166
1631 0.000165723004080
1632 0.000165688181940
1633 0.000165653915438
1634 0.000165620184627
1635 0.000165586964680
1636 0.000165554225142
1637 0.000165521930605
1638 0.000165490042723
1639 0.000165458523128
1640 0.000165427336704
1641 0.000165396454577
1642 0.000165365856209
1643 0.000165335529851
1644 0.000165305471721
1645 0.000165275682915
1646 0.000165246165121
1647 0.000165216915237
1648 0.000165187919797
1649 0.000165159150053
1650 0.000165130558198
1651 0.000165102075551
1652 0.000165073612781
1653 0.000165045062245
1654 0.000165016301835
1655 0.000164987200922
1656 0.000164957626997
1657 0.000164927452993
1658 0.000164896564950
1659 0.000164864868453
1660 0.000164832294416
1661 0.000164798801490
1662 0.000164764376152
1663 0.000164729029577
1664 0.000164692790898
1665 0.000164655698905
1666 0.000164617792563
1667 0.000164579102774
1668 0.000164539646458
1669 0.000164499424510
1670 0.000164458423489
1671 0.000164416621918
1672 0.000164373999773
1673 0.000164330551102
1674 0.000164286296130
1675 0.000164241294520
1676 0.000164195654052
1677 0.000164149535808
1678 0.000164103151483
1679 0.000164056755684
1680 0.000164010630859
1681 0.000163965068159
1682 0.000163920346838
1683 0.000163876715219
1684 0.000163834375825
1685 0.000163793476103
1686 0.000163754105560
1687 0.000163716298064
1688 0.000163680037272
1689 0.000163645265526
1690 0.000163611892199
1691 0.000163579801774
1692 0.000163548860875
1693 0.000163518923554
1694 0.000163489835262
1695 0.000163461435676
1696 0.000163433560911
1697 0.000163406045414
1698 0.000163378724051
1699 0.000163351434551
1700 0.000163324020845
1701 0.000163296337407
1702 0.000163268254209
1703 0.000163239662553
1704 0.000163210481424
1705 0.000163180662827
1706 0.000163150196522
1707 0.000163119111768
1708 0.000163087476502
1709 0.000163055392670
1710 0.000163022987734
1711 0.000162990404020
1712 0.000162957785731
1713 0.000162925267652
1714 0.000162892964205
1715 0.000162860962718
1716 0.000162829319865
1717 0.000162798061814
1718 0.000162767187417
1719 0.000162736673612
1720 0.000162706482149
1721 0.000162676566647
1722 0.000162646879763
1723 0.000162617379691
1724 0.000162588035367
1725 0.000162558830776
1726 0.000162529767985
1727 0.000162500868247
1728 0.000162472171765
1729 0.000162443735692
1730 0.000162415630924
1731 0.000162387937667
1732 0.000162360740036
1733 0.000162334120454
1734 0.000162308154327
1735 0.000162282905168
1736 0.000162258421262
1737 0.000162234733566
1738 0.000162211855158
1739 0.000162189782380
1740 0.000162168497075
1741 0.000162147969706
1742 0.000162128163379
1743 0.000162109037414
1744 0.000162090551098
1745 0.000162072666912
1746 0.000162055352690
1747 0.000162038582750
1748 0.000162022338270
1749 0.000162006606267
1750 0.000161991377904
1751 0.000161976645988
1752 0.000161962402244
1753 0.000161948634786
1754 0.000161935326110
1755 0.000161922451645
1756 0.000161909979344
1757 0.000161897870065
1758 0.000161886078937
1759 0.000161874557114
1760 0.000161863254072
1761 0.000161852119979
1762 0.000161841108270
1763 0.000161830177997
1764 0.000161819295870
1765 0.000161808438121
1766 0.000161797591536
1767 0.000161786753961
1768 0.000161775933864
1769 0.000161765149189
1770 0.000161754425242
1771 0.000161743792142
1772 0.000161733281693
1773 0.000161722924422
1774 0.000161712746783
1775 0.000161702768924
1776 0.000161693003164
1777 0.000161683453086
1778 0.000161674113406
1779 0.000161664970355
1780 0.000161656002393
1781 0.000161647181316
1782 0.000161638473393
1783 0.000161629840753
1784 0.000161621242665
1785 0.000161612636919
1786 0.000161603981213
1787 0.000161595234751
1788 0.000161586359594
1789 0.000161577322475
1790 0.000161568096218
1791 0.000161558661246
1792 0.000161549006862
1793 0.000161539131646
1794 0.000161529043515
1795 0.000161518759257
1796 0.000161508303052
1797 0.000161497704327
1798 0.000161486995307
1799 0.000161476208747
1800 0.000161465375449
1801 0.000161454522502
1802 0.000161443672021
1803 0.000161432840787
1804 0.000161422040271
1805 0.000161411277439
1806 0.000161400555545
1807 0.000161389875257
1808 0.000161379235675
1809 0.000161368635123
1810 0.000161358071786
1811 0.000161347544013
1812 0.000161337050355
1813 0.000161326589349
1814 0.000161316159327
1815 0.000161305757969
1816 0.000161295382171
1817 0.000161285027817
1818 0.000161274689642
1819 0.000161264361300
1820 0.000161254035454
1821 0.000161243704033
1822 0.000161233358257
1823 0.000161222988808
1824 0.000161212586016
1825 0.000161202139841
1826 0.000161191640078
1827 0.000161181076473
1828 0.000161170438788
1829 0.000161159717245
1830 0.000161148902862
1831 0.000161137988100
1832 0.000161126967412
1833 0.000161115837831
1834 0.000161104599523
1835 0.000161093256185
1836 0.000161081815356
1837 0.000161070288286
1838 0.000161058689530
1839 0.000161047036564
1840 0.000161035348989
1841 0.000161023647760
1842 0.000161011954404
1843 0.000161000290468
1844 0.000160988677104
1845 0.000160977134915
1846 0.000160965683815
1847 0.000160954343134
1848 0.000160943131653
1849 0.000160932067529
1850 0.000160921167985
1851 0.000160910448874
1852 0.000160899924007
1853 0.000160889604407
1854 0.000160879497631
1855 0.000160869607215
1856 0.000160859932344
1857 0.000160850467910
1858 0.000160841204873
1859 0.000160832130923
1860 0.000160823231366
1861 0.000160814490107
1862 0.000160805890563
1863 0.000160797416487
1864 0.000160789052469
1865 0.000160780784124
1866 0.000160772597910
1867 0.000160764480692
1868 0.000160756418875
1869 0.000160748397522
1870 0.000160740399306
1871 0.000160732403661
1872 0.000160724386315
1873 0.000160716318822
1874 0.000160708168806
1875 0.000160699900419
1876 0.000160691475455
1877 0.000160682854629
1878 0.000160673999254
1879 0.000160664873183
1880 0.000160655445243
1881 0.000160645690989
1882 0.000160635594786
1883 0.000160625151049
1884 0.000160614365078
1885 0.000160603253076
1886 0.000160591841364
1887 0.000160580164622
1888 0.000160568263587
1889 0.000160556182549
1890 0.000160543966935
1891 0.000160531660899
1892 0.000160519305841
1893 0.000160506939137
1894 0.000160494593513
1895 0.000160482296692
1896 0.000160470071528
1897 0.000160457936197
1898 0.000160445904571
1899 0.000160433986559
1900 0.000160422188626
1901 0.000160410514304
1902 0.000160398964931
1903 0.000160387540526
1904 0.000160376240781
1905 0.000160365066297
1906 0.000160354019713
1907 0.000160343106750
1908 0.000160332337084
1909 0.000160321724660
1910 0.000160311287546
1911 0.000160301047150
1912 0.000160291026825
1913 0.000160281249980
1914 0.000160271737914
1915 0.000160262507591
1916 0.000160253569720
1917 0.000160244927163
1918 0.000160236574339
1919 0.000160228496943
1920 0.000160220672336
1921 0.000160213070564
1922 0.000160205655469
1923 0.000160198386154
1924 0.000160191218392
1925 0.000160184106034
1926 0.000160177002426
1927 0.000160169861764
1928 0.000160162640417
1929 0.000160155298325
1930 0.000160147800700
1931 0.000160140119341
1932 0.000160132233868
1933 0.000160124133217
1934 0.000160115816751
1935 0.000160107294030
1936 0.000160098584612
1937 0.000160089716931
1938 0.000160080726091
1939 0.000160071651799
1940 0.000160062535286
1941 0.000160053416873
1942 0.000160044333579
1943 0.000160035317675
1944 0.000160026395855
1945 0.000160017589266
1946 0.000160008914255
1947 0.000160000383578
1948 0.000159992007859
1949 0.000159983797105
1950 0.000159975761917
1951 0.000159967914489
1952 0.000159960269055
1953 0.000159952841734
1954 0.000159945650077
1955 0.000159938712063
1956 0.000159932045062
1957 0.000159925664707
1958 0.000159919583637
1959 0.000159913810969
1960 0.000159908351711
1961 0.000159903206550
1962 0.000159898371984
1963 0.000159893840510
1964 0.000159889601208
1965 0.000159885640021
1966 0.000159881940420
1967 0.000159878483364
1968 0.000159875247818
1969 0.000159872211360
1970 0.000159869350076
1971 0.000159866639210
1972 0.000159864053368
1973 0.000159861566740
1974 0.000159859153521
1975 0.000159856788168
1976 0.000159854445680
1977 0.000159852102011
1978 0.000159849734469
1979 0.000159847322323
1980 0.000159844847372
1981 0.000159842294699
1982 0.000159839653445
1983 0.000159836917495
1984 0.000159834085792
1985 0.000159831162303
1986 0.000159828155760
1987 0.000159825078500
1988 0.000159821945276
1989 0.000159818771826
1990 0.000159815573315
1991 0.000159812363326
1992 0.000159809152955
1993 0.000159805950560
1994 0.000159802761801
1995 0.000159799589972
1996 0.000159796436551
1997 0.000159793301699
1998 0.000159790184797
1999 0.000159787084718
2000 0.000159783999965
2001 0.000159780928668
2002 0.000159777868491
2003 0.000159774816484
2004 0.000159771768836
2005 0.000159768720924
2006 0.000159765667338
2007 0.000159762602135
2008 0.000159759519293
2009 0.000159756413377
2010 0.000159753280111
2011 0.000159750117120
2012 0.000159746924631
2013 0.000159743705981
2014 0.000159740467796
2015 0.000159737219768
2016 0.000159733974255
2017 0.000159730745321
2018 0.000159727547584
2019 0.000159724394988
2020 0.000159721299664
2021 0.000159718270985
2022 0.000159715314968
2023 0.000159712434105
2024 0.000159709627373
2025 0.000159706890686
2026 0.000159704217455
2027 0.000159701599128
2028 0.000159699025837
2029 0.000159696486907
2030 0.000159693971351
2031 0.000159691468201
2032 0.000159688966746
2033 0.000159686456839
2034 0.000159683928875
2035 0.000159681373893
2036 0.000159678783691
2037 0.000159676150866
2038 0.000159673468784
2039 0.000159670731462
2040 0.000159667933852
2041 0.000159665071668
2042 0.000159662141500
2043 0.000159659140949
2044 0.000159656068464
2045 0.000159652923807
2046 0.000159649707833
2047 0.000159646422978
2048 0.000159643073159
2049 0.000159639664122
2050 0.000159636203544
2051 0.000159632701159
2052 0.000159629168683
2053 0.000159625619570
2054 0.000159622068636
2055 0.000159618531483
2056 0.000159615023755
2057 0.000159611560256
2058 0.000159608154164
2059 0.000159604816245
2060 0.000159601554307
2061 0.000159598372948
2062 0.000159595273520
2063 0.000159592254402
2064 0.000159589311404
2065 0.000159586438413
2066 0.000159583628004
2067 0.000159580872076
2068 0.000159578162448
2069 0.000159575491371
2070 0.000159572851826
2071 0.000159570237779
2072 0.000159567644231
2073 0.000159565067098
2074 0.000159562503084
2075 0.000159559949379
2076 0.000159557403454
2077 0.000159554862770
2078 0.000159552324609
2079 0.000159549786039
2080 0.000159547243926
2081 0.000159544695086
2082 0.000159542136513
2083 0.000159539565659
2084 0.000159536980635
2085 0.000159534380608
2086 0.000159531765737
2087 0.000159529137251
2088 0.000159526497304
2089 0.000159523848656
2090 0.000159521194314
2091 0.000159518537144
2092 0.000159515879440
2093 0.000159513222564
2094 0.000159510566714
2095 0.000159507910864
2096 0.000159505252793
2097 0.000159502589260
2098 0.000159499916365
2099 0.000159497229682
2100 0.000159494524767
2101 0.000159491797361
2102 0.000159489043637
2103 0.000159486260379
2104 0.000159483445018
2105 0.000159480595572
2106 0.000159477710645
2107 0.000159474789225
2108 0.000159471830574
2109 0.000159468834160
2110 0.000159465799615
2111 0.000159462726720
2112 0.000159459615641
2113 0.000159456467005
2114 0.000159453282136
2115 0.000159450063385
2116 0.000159446814291
2117 0.000159443539671
2118 0.000159440245644
2119 0.000159436939513
2120 0.000159433629464
2121 0.000159430324282
2122 0.000159427032759
2123 0.000159423763316
2124 0.000159420523487
2125 0.000159417319557
2126 0.000159414156248
2127 0.000159411036596
2128 0.000159407961914
2129 0.000159404931912
2130 0.000159401944898
2131 0.000159398998064
2132 0.000159396087830
2133 0.000159393210190
2134 0.000159390361124
2135 0.000159387536867
2136 0.000159384734240
2137 0.000159381950895
2138 0.000159379185432
2139 0.000159376437482
2140 0.000159373707681
2141 0.000159370997468
2142 0.000159368308983
2143 0.000159365644714
2144 0.000159363007205
2145 0.000159360398835
2146 0.000159357821601
2147 0.000159355277003
2148 0.000159352766091
2149 0.000159350289522
2150 0.000159347847862
2151 0.000159345441817
2152 0.000159343072526
2153 0.000159340741871
2154 0.000159338452601
2155 0.000159336208456
2156 0.000159334013981
2157 0.000159331874364
2158 0.000159329794970
2159 0.000159327780847
2160 0.000159325836277
2161 0.000159323964326
2162 0.000159322166539
2163 0.000159320442729
2164 0.000159318791040
2165 0.000159317208156
2166 0.000159315689533
2167 0.000159314229823
2168 0.000159312823185
2169 0.000159311463691
2170 0.000159310145629
2171 0.000159308863725
2172 0.000159307613284
2173 0.000159306390286
2174 0.000159305191363
2175 0.000159304013742
2176 0.000159302855129
2177 0.000159301713569
2178 0.000159300587325
2179 0.000159299474738
2180 0.000159298374177
2181 0.000159297283985
2182 0.000159296202514
2183 0.000159295128164
2184 0.000159294059459
2185 0.000159292995131
2186 0.000159291934192
2187 0.000159290876008
2188 0.000159289820231
2189 0.000159288766853
2190 0.000159287716076
2191 0.000159286668223
2192 0.000159285623597
2193 0.000159284582439
2194 0.000159283544794
2195 0.000159282510541
2196 0.000159281479400
2197 0.000159280451038
2198 0.000159279425173
2199 0.000159278401729
2200 0.000159277381008
2201 0.000159276363759
2202 0.000159275351300
2203 0.000159274345473
2204 0.000159273348570
2205 0.000159272363207
2206 0.000159271392049
2207 0.000159270437654
2208 0.000159269502171
2209 0.000159268587211
2210 0.000159267693682
2211 0.000159266821791
2212 0.000159265971042
2213 0.000159265140381
2214 0.000159264328307
2215 0.000159263533033
2216 0.000159262752683
2217 0.000159261985393
2218 0.000159261229466
2219 0.000159260483433
2220 0.000159259746102
2221 0.000159259016570
2222 0.000159258294153
2223 0.000159257578360
2224 0.000159256868813
2225 0.000159256165131
2226 0.000159255466875
2227 0.000159254773465
2228 0.000159254084124
2229 0.000159253397805
2230 0.000159252713226
2231 0.000159252028776
2232 0.000159251342618
2233 0.000159250652599
2234 0.000159249956304
2235 0.000159249251068
2236 0.000159248533979
2237 0.000159247801906
2238 0.000159247051623
2239 0.000159246279762
2240 0.000159245483002
2241 0.000159244658117
2242 0.000159243802183
2243 0.000159242912671
2244 0.000159241987695
2245 0.000159241026194
2246 0.000159240028070
2247 0.000159238994395
2248 0.000159237927433
2249 0.000159236830648
2250 0.000159235708552
2251 0.000159234566574
2252 0.000159233410756
2253 0.000159232247520
2254 0.000159231083229
2255 0.000159229923995
2256 0.000159228775368
2257 0.000159227642196
2258 0.000159226528507
2259 0.000159225437483
2260 0.000159224371437
2261 0.000159223331953
2262 0.000159222319888
2263 0.000159221335515
2264 0.000159220378618
2265 0.000159219448576
2266 0.000159218544484
2267 0.000159217665222
2268 0.000159216809523
2269 0.000159215976056
2270 0.000159215163436
2271 0.000159214370288
2272 0.000159213595259
2273 0.000159212836997
2274 0.000159212094122
2275 0.000159211365224
2276 0.000159210648795
2277 0.000159209943224
2278 0.000159209246730
2279 0.000159208557403
2280 0.000159207873183
2281 0.000159207191869
2282 0.000159206511237
2283 0.000159205829043
2284 0.000159205143160
2285 0.000159204451682
2286 0.000159203753042
2287 0.000159203046086
2288 0.000159202330159
2289 0.000159201605143
2290 0.000159200871464
2291 0.000159200130041
2292 0.000159199382146
2293 0.000159198629304
2294 0.000159197873143
2295 0.000159197115202
2296 0.000159196356787
2297 0.000159195598942
2298 0.000159194842307
2299 0.000159194087222
2300 0.000159193333690
2301 0.000159192581467
2302 0.000159191830120
2303 0.000159191079079
2304 0.000159190327736
2305 0.000159189575402
2306 0.000159188821308
2307 0.000159188064608
2308 0.000159187304278
2309 0.000159186539084
2310 0.000159185767561
2311 0.000159184987874
2312 0.000159184197996
2313 0.000159183395632
2314 0.000159182578368
2315 0.000159181743771
2316 0.000159180889553
2317 0.000159180013766
2318 0.000159179114985
2319 0.000159178192437
2320 0.000159177246191
2321 0.000159176277092
2322 0.000159175286837
2323 0.000159174277830
2324 0.000159173252961
2325 0.000159172215499
2326 0.000159171168721
2327 0.000159170115794
2328 0.000159169059569
2329 0.000159168002448
2330 0.000159166946413
2331 0.000159165893044
2332 0.000159164843597
2333 0.000159163799132
2334 0.000159162760608
2335 0.000159161728974
2336 0.000159160705181
2337 0.000159159690248
2338 0.000159158685213
2339 0.000159157691074
2340 0.000159156708770
2341 0.000159155739107
2342 0.000159154782724
2343 0.000159153840131
2344 0.000159152911679
2345 0.000159151997654
2346 0.000159151098315
2347 0.000159150214005
2348 0.000159149345168
2349 0.000159148492430
2350 0.000159147656588
2351 0.000159146838620
2352 0.000159146039611
2353 0.000159145260704
2354 0.000159144502991
2355 0.000159143767444
2356 0.000159143054833
2357 0.000159142365653
2358 0.000159141700117
2359 0.000159141058073
2360 0.000159140439063
2361 0.000159139842345
2362 0.000159139266840
2363 0.000159138711297
2364 0.000159138174200
2365 0.000159137653847
2366 0.000159137148381
2367 0.000159136655776
2368 0.000159136173886
2369 0.000159135700451
2370 0.000159135233139
2371 0.000159134769542
2372 0.000159134307219
2373 0.000159133843761
2374 0.000159133376791
2375 0.000159132904050
2376 0.000159132423445
2377 0.000159131933080
2378 0.000159131431393
2379 0.000159130917150
2380 0.000159130389567
2381 0.000159129848361
2382 0.000159129293749
2383 0.000159128726541
2384 0.000159128148105
2385 0.000159127560466
2386 0.000159126966206
2387 0.000159126368442
2388 0.000159125770749
2389 0.000159125177075
2390 0.000159124591539
2391 0.000159124018300
2392 0.000159123461314
2393 0.000159122924175
2394 0.000159122409859
2395 0.000159121920708
2396 0.000159121458196
2397 0.000159121023012
2398 0.000159120615062
2399 0.000159120233524
2400 0.000159119877073
2401 0.000159119543969
2402 0.000159119232189
2403 0.000159118939603
2404 0.000159118664038
2405 0.000159118403420
2406 0.000159118155811
2407 0.000159117919419
2408 0.000159117692658
2409 0.000159117474122
2410 0.000159117262581
2411 0.000159117056937
2412 0.000159116856243
2413 0.000159116659647
2414 0.000159116466352
2415 0.000159116275601
2416 0.000159116086677
2417 0.000159115898848
2418 0.000159115711401
2419 0.000159115523628
2420 0.000159115334822
2421 0.000159115144324
2422 0.000159114951497
2423 0.000159114755763
2424 0.000159114556569
2425 0.000159114353460
2426 0.000159114146002
2427 0.000159113933846
2428 0.000159113716628
2429 0.000159113494037
2430 0.000159113265679
2431 0.000159113031171
2432 0.000159112790052
2433 0.000159112541792
2434 0.000159112285776
2435 0.000159112021327
2436 0.000159111747783
2437 0.000159111464481
2438 0.000159111170819
2439 0.000159110866389
2440 0.000159110550992
2441 0.000159110224746
2442 0.000159109888091
2443 0.000159109541970
2444 0.000159109187697
2445 0.000159108826998
2446 0.000159108461911
2447 0.000159108094680
2448 0.000159107727634
2449 0.000159107362995
2450 0.000159107002774
2451 0.000159106648639
2452 0.000159106301870
2453 0.000159105963287
2454 0.000159105633331
2455 0.000159105312038
2456 0.000159104999169
2457 0.000159104694260
2458 0.000159104396720
2459 0.000159104105912
2460 0.000159103821234
2461 0.000159103542136
2462 0.000159103268194
2463 0.000159102999084
2464 0.000159102734631
2465 0.000159102474758
2466 0.000159102219472
2467 0.000159101968839
2468 0.000159101722915
2469 0.000159101481773
2470 0.000159101245417
2471 0.000159101013805
2472 0.000159100786823
2473 0.000159100564308
2474 0.000159100346019
2475 0.000159100131683
2476 0.000159099920981
2477 0.000159099713558
2478 0.000159099509006
2479 0.000159099306900
2480 0.000159099106747
2481 0.000159098908005
2482 0.000159098710085
2483 0.000159098512298
2484 0.000159098313902
2485 0.000159098114106
2486 0.000159097912089
2487 0.000159097707004
2488 0.000159097498035
2489 0.000159097284432
2490 0.000159097065604
2491 0.000159096841124
2492 0.000159096610781
2493 0.000159096374630
2494 0.000159096132924
2495 0.000159095886160
2496 0.000159095635033
2497 0.000159095380318
2498 0.000159095122804
2499 0.000159094863201
2500 0.000159094602089
2501 0.000159094339841
2502 0.000159094076619
2503 0.000159093812402
2504 0.000159093546993
2505 0.000159093280118
2506 0.000159093011455
2507 0.000159092740721
2508 0.000159092467724
2509 0.000159092192439
2510 0.000159091915012
2511 0.000159091635760
2512 0.000159091355139
2513 0.000159091073707
2514 0.000159090792050
2515 0.000159090510709
2516 0.000159090230135
2517 0.000159089950641
2518 0.000159089672350
2519 0.000159089395239
2520 0.000159089119137
2521 0.000159088843784
2522 0.000159088568815
2523 0.000159088293855
2524 0.000159088018580
2525 0.000159087742706
2526 0.000159087466036
2527 0.000159087188437
2528 0.000159086909860
2529 0.000159086630343
2530 0.000159086349970
2531 0.000159086068873
2532 0.000159085787200
2533 0.000159085505137
2534 0.000159085222909
2535 0.000159084940790
2536 0.000159084659105
2537 0.000159084378256
2538 0.000159084098743
2539 0.000159083821093
2540 0.000159083545899
2541 0.000159083273721
2542 0.000159083005062
2543 0.000159082740296
2544 0.000159082479637
2545 0.000159082223065
2546 0.000159081970328
2547 0.000159081720931
2548 0.000159081474165
2549 0.000159081229104
2550 0.000159080984698
2551 0.000159080739777
2552 0.000159080493164
2553 0.000159080243686
2554 0.000159079990290
2555 0.000159079732057
2556 0.000159079468321
2557 0.000159079198674
2558 0.000159078922986
2559 0.000159078641483
2560 0.000159078354677
2561 0.000159078063374
2562 0.000159077768608
2563 0.000159077471605
2564 0.000159077173673
2565 0.000159076876153
2566 0.000159076580311
2567 0.000159076287317
2568 0.000159075998182
2569 0.000159075713706
2570 0.000159075434489
2571 0.000159075160911
2572 0.000159074893127
2573 0.000159074631128
2574 0.000159074374731
2575 0.000159074123625
2576 0.000159073877415
2577 0.000159073635666
2578 0.000159073397944
2579 0.000159073163850
2580 0.000159072933111
2581 0.000159072705553
2582 0.000159072481174
2583 0.000159072260143
2584 0.000159072042814
2585 0.000159071829711
2586 0.000159071621452
2587 0.000159071418780
2588 0.000159071222425
2589 0.000159071033079
2590 0.000159070851352
2591 0.000159070677667
2592 0.000159070512271
2593 0.000159070355230
2594 0.000159070206409
2595 0.000159070065484
2596 0.000159069932003
2597 0.000159069805362
2598 0.000159069684903
2599 0.000159069569904
2600 0.000159069459620
2601 0.000159069353294
2602 0.000159069250208
2603 0.000159069149687
2604 0.000159069051085
2605 0.000159068953834
2606 0.000159068857422
2607 0.000159068761435
2608 0.000159068665531
2609 0.000159068569471
2610 0.000159068473080
2611 0.000159068376310
2612 0.000159068279151
2613 0.000159068181689
2614 0.000159068084044
2615 0.000159067986380
2616 0.000159067888871
2617 0.000159067791683
2618 0.000159067694962
2619 0.000159067598806
2620 0.000159067503279
2621 0.000159067408397
2622 0.000159067314114
2623 0.000159067220344
2624 0.000159067126970
2625 0.000159067033839
2626 0.000159066940787
2627 0.000159066847629
2628 0.000159066754189
2629 0.000159066660281
2630 0.000159066565744
2631 0.000159066470450
2632 0.000159066374296
2633 0.000159066277214
2634 0.000159066179168
2635 0.000159066080196
2636 0.000159065980379
2637 0.000159065879854
2638 0.000159065778813
2639 0.000159065677509
2640 0.000159065576216
2641 0.000159065475233
2642 0.000159065374860
2643 0.000159065275377
2644 0.000159065177015
2645 0.000159065079958
2646 0.000159064984307
2647 0.000159064890105
2648 0.000159064797292
2649 0.000159064705771
2650 0.000159064615352
2651 0.000159064525825
2652 0.000159064436938
2653 0.000159064348433
2654 0.000159064260042
2655 0.000159064171521
2656 0.000159064082666
2657 0.000159063993311
2658 0.000159063903336
2659 0.000159063812679
2660 0.000159063721332
2661 0.000159063629325
2662 0.000159063536759
2663 0.000159063443733
2664 0.000159063350407
2665 0.000159063256928
2666 0.000159063163458
2667 0.000159063070134
2668 0.000159062977084
2669 0.000159062884379
2670 0.000159062792083
2671 0.000159062700208
2672 0.000159062608716
2673 0.000159062517529
2674 0.000159062426530
2675 0.000159062335562
2676 0.000159062244460
2677 0.000159062153009
2678 0.000159062060991
2679 0.000159061968202
2680 0.000159061874430
2681 0.000159061779498
2682 0.000159061683257
2683 0.000159061585597
2684 0.000159061486453
2685 0.000159061385823
2686 0.000159061283765
2687 0.000159061180374
2688 0.000159061075821
2689 0.000159060970342
2690 0.000159060864202
2691 0.000159060757695
2692 0.000159060651151
2693 0.000159060544927
2694 0.000159060439387
2695 0.000159060334892
2696 0.000159060231797
2697 0.000159060130422
2698 0.000159060031076
2699 0.000159059933994
2700 0.000159059839363
2701 0.000159059747307
2702 0.000159059657865
2703 0.000159059571017
2704 0.000159059486646
2705 0.000159059404596
2706 0.000159059324612
2707 0.000159059246426
2708 0.000159059169705
2709 0.000159059094118
2710 0.000159059019308
2711 0.000159058944904
2712 0.000159058870564
2713 0.000159058795947
2714 0.000159058720742
2715 0.000159058644636
2716 0.000159058567381
2717 0.000159058488713
2718 0.000159058408407
2719 0.000159058326237
2720 0.000159058242006
2721 0.000159058155522
2722 0.000159058066624
2723 0.000159057975144
2724 0.000159057880966
2725 0.000159057784007
2726 0.000159057684217
2727 0.000159057581634
2728 0.000159057476337
2729 0.000159057368478
2730 0.000159057258290
2731 0.000159057146066
2732 0.000159057032138
2733 0.000159056916880
2734 0.000159056800641
2735 0.000159056683747
2736 0.000159056566485
2737 0.000159056449042
2738 0.000159056331548
2739 0.000159056214046
2740 0.000159056096476
2741 0.000159055978759
2742 0.000159055860745
2743 0.000159055742261
2744 0.000159055623151
2745 0.000159055503291
2746 0.000159055382599
2747 0.000159055261068
2748 0.000159055138767
2749 0.000159055015863
2750 0.000159054892611
2751 0.000159054769319
2752 0.000159054646348
2753 0.000159054524098
2754 0.000159054402936
2755 0.000159054283214
2756 0.000159054165196
2757 0.000159054049076
2758 0.000159053934932
2759 0.000159053822757
2760 0.000159053712415
2761 0.000159053603704
2762 0.000159053496342
2763 0.000159053389989
2764 0.000159053284277
2765 0.000159053178819
2766 0.000159053073252
2767 0.000159052967231
2768 0.000159052860455
2769 0.000159052752671
2770 0.000159052643720
2771 0.000159052533476
2772 0.000159052421902
2773 0.000159052309019
2774 0.000159052194873
2775 0.000159052079550
2776 0.000159051963155
2777 0.000159051845807
2778 0.000159051727608
2779 0.000159051608692
2780 0.000159051489185
2781 0.000159051369206
2782 0.000159051248905
2783 0.000159051128451
2784 0.000159051008047
2785 0.000159050887926
2786 0.000159050768366
2787 0.000159050649671
2788 0.000159050532157
2789 0.000159050416138
2790 0.000159050301920
2791 0.000159050189786
2792 0.000159050079971
2793 0.000159049972702
2794 0.000159049868159
2795 0.000159049766478
2796 0.000159049667801
2797 0.000159049572247
2798 0.000159049479931
2799 0.000159049390938
2800 0.000159049305367
2801 0.000159049223268
2802 0.000159049144687
2803 0.000159049069610
2804 0.000159048997975
2805 0.000159048929683
2806 0.000159048864561
2807 0.000159048802408
2808 0.000159048742952
2809 0.000159048685910
2810 0.000159048630975
2811 0.000159048577840
2812 0.000159048526219
2813 0.000159048475823
2814 0.000159048426418
2815 0.000159048377792
2816 0.000159048329773
2817 0.000159048282231
2818 0.000159048235074
2819 0.000159048188211
2820 0.000159048141599
2821 0.000159048095180
2822 0.000159048048883
2823 0.000159048002626
2824 0.000159047956326
2825 0.000159047909848
2826 0.000159047863058
2827 0.000159047815804
2828 0.000159047767919
2829 0.000159047719252
2830 0.000159047669673
2831 0.000159047619084
2832 0.000159047567432
2833 0.000159047514694
2834 0.000159047460953
2835 0.000159047406309
2836 0.000159047350928
2837 0.000159047295011
2838 0.000159047238792
2839 0.000159047182511
2840 0.000159047126399
2841 0.000159047070669
2842 0.000159047015503
2843 0.000159046961056
2844 0.000159046907453
2845 0.000159046854791
2846 0.000159046803136
2847 0.000159046752563
2848 0.000159046703097
2849 0.000159046654785
2850 0.000159046607638
2851 0.000159046561659
2852 0.000159046516822
2853 0.000159046473092
2854 0.000159046430400
2855 0.000159046388640
2856 0.000159046347686
2857 0.000159046307370
2858 0.000159046267505
2859 0.000159046227885
2860 0.000159046188283
2861 0.000159046148458
2862 0.000159046108180
2863 0.000159046067193
2864 0.000159046025269
2865 0.000159045982200
2866 0.000159045937807
2867 0.000159045891927
2868 0.000159045844449
2869 0.000159045795328
2870 0.000159045744534
2871 0.000159045692104
2872 0.000159045638110
2873 0.000159045582689
2874 0.000159045525985
2875 0.000159045468197
2876 0.000159045409514
2877 0.000159045350139
2878 0.000159045290277
2879 0.000159045230116
2880 0.000159045169848
2881 0.000159045109638
2882 0.000159045049653
2883 0.000159044990005
2884 0.000159044930824
2885 0.000159044872193
2886 0.000159044814173
2887 0.000159044756818
2888 0.000159044700134
2889 0.000159044644114
2890 0.000159044588723
2891 0.000159044533896
2892 0.000159044479559
2893 0.000159044425605
2894 0.000159044371940
2895 0.000159044318430
2896 0.000159044264977
2897 0.000159044211485
2898 0.000159044157867
2899 0.000159044104056
2900 0.000159044050032
2901 0.000159043995787
2902 0.000159043941337
2903 0.000159043886733
2904 0.000159043832031
2905 0.000159043777305
2906 0.000159043722616
2907 0.000159043668026
2908 0.000159043613576
2909 0.000159043559286
2910 0.000159043505154
2911 0.000159043451182
2912 0.000159043397317
2913 0.000159043343522
2914 0.000159043289749
2915 0.000159043235951
2916 0.000159043182093
2917 0.000159043128146
2918 0.000159043074089
2919 0.000159043019926
2920 0.000159042965653
2921 0.000159042911285
2922 0.000159042856809
2923 0.000159042802231
2924 0.000159042747516
2925 0.000159042692608
2926 0.000159042637439
2927 0.000159042581899
2928 0.000159042525879
2929 0.000159042469225
2930 0.000159042411807
2931 0.000159042353479
2932 0.000159042294123
2933 0.000159042233617
2934 0.000159042171881
2935 0.000159042108871
2936 0.000159042044589
2937 0.000159041979081
2938 0.000159041912421
2939 0.000159041844754
2940 0.000159041776258
2941 0.000159041707138
2942 0.000159041637602
2943 0.000159041567891
2944 0.000159041498217
2945 0.000159041428769
2946 0.000159041359701
2947 0.000159041291130
2948 0.000159041223108
2949 0.000159041155642
2950 0.000159041088660
2951 0.000159041022055
2952 0.000159040955649
2953 0.000159040889218
2954 0.000159040822484
2955 0.000159040755153
2956 0.000159040686884
2957 0.000159040617343
2958 0.000159040546184
2959 0.000159040473062
2960 0.000159040397647
2961 0.000159040319652
2962 0.000159040238843
2963 0.000159040155033
2964 0.000159040068113
2965 0.000159039978050
2966 0.000159039884891
2967 0.000159039788751
2968 0.000159039689843
2969 0.000159039588423
2970 0.000159039484810
2971 0.000159039379366
2972 0.000159039272471
2973 0.000159039164510
2974 0.000159039055869
2975 0.000159038946920
2976 0.000159038838014
2977 0.000159038729481
2978 0.000159038621613
2979 0.000159038514680
2980 0.000159038408916
2981 0.000159038304528
2982 0.000159038201696
2983 0.000159038100578
2984 0.000159038001317
2985 0.000159037904022
2986 0.000159037808788
2987 0.000159037715689
2988 0.000159037624770
2989 0.000159037536042
2990 0.000159037449484
2991 0.000159037365036
2992 0.000159037282581
2993 0.000159037201956
2994 0.000159037122972
2995 0.000159037045381
2996 0.000159036968921
2997 0.000159036893295
2998 0.000159036818193
2999 0.000159036743334
3000 0.000159036668442
3001 0.000159036593303
3002 0.000159036517737
3003 0.000159036441650
3004 0.000159036365013
3005 0.000159036287915
3006 0.000159036210500
3007 0.000159036132986
3008 0.000159036055673
3009 0.000159035978863
3010 0.000159035902871
3011 0.000159035828007
3012 0.000159035754534
3013 0.000159035682650
3014 0.000159035612504
3015 0.000159035544184
3016 0.000159035477724
3017 0.000159035413089
3018 0.000159035350240
3019 0.000159035289072
3020 0.000159035229490
3021 0.000159035171378
3022 0.000159035114602
3023 0.000159035059032
3024 0.000159035004528
3025 0.000159034950952
3026 0.000159034898156
3027 0.000159034846014
3028 0.000159034794380
3029 0.000159034743120
3030 0.000159034692126
3031 0.000159034641288
3032 0.000159034590538
3033 0.000159034539821
3034 0.000159034489101
3035 0.000159034438405
3036 0.000159034387740
3037 0.000159034337170
3038 0.000159034286741
3039 0.000159034236528
3040 0.000159034186584
3041 0.000159034136962
3042 0.000159034087686
3043 0.000159034038774
3044 0.000159033990201
3045 0.000159033941940
3046 0.000159033893949
3047 0.000159033846185
3048 0.000159033798597
3049 0.000159033751152
3050 0.000159033703798
3051 0.000159033656534
3052 0.000159033609340
3053 0.000159033562215
3054 0.000159033515164
3055 0.000159033468178
3056 0.000159033421245
3057 0.000159033374340
3058 0.000159033327422
3059 0.000159033280421
3060 0.000159033233255
3061 0.000159033185843
3062 0.000159033138065
3063 0.000159033089822
3064 0.000159033041011
3065 0.000159032991568
3066 0.000159032941428
3067 0.000159032890561
3068 0.000159032838980
3069 0.000159032786745
3070 0.000159032733921
3071 0.000159032680641
3072 0.000159032627026
3073 0.000159032573231
3074 0.000159032519401
3075 0.000159032465667
3076 0.000159032412140
3077 0.000159032358908
3078 0.000159032306013
3079 0.000159032253463
3080 0.000159032201226
3081 0.000159032149230
3082 0.000159032097368
3083 0.000159032045496
3084 0.000159031993454
3085 0.000159031941050
3086 0.000159031888079
3087 0.000159031834335
3088 0.000159031779607
3089 0.000159031723665
3090 0.000159031666333
3091 0.000159031607429
3092 0.000159031546791
3093 0.000159031484305
3094 0.000159031419886
3095 0.000159031353514
3096 0.000159031285201
3097 0.000159031215015
3098 0.000159031143053
3099 0.000159031069464
3100 0.000159030994422
3101 0.000159030918126
3102 0.000159030840808
3103 0.000159030762675
3104 0.000159030683956
3105 0.000159030604856
3106 0.000159030525564
3107 0.000159030446243
3108 0.000159030367022
3109 0.000159030288027
3110 0.000159030209329
3111 0.000159030130986
3112 0.000159030053019
3113 0.000159029975440
3114 0.000159029898248
3115 0.000159029821404
3116 0.000159029744918
3117 0.000159029668770
3118 0.000159029592964
3119 0.000159029517526
3120 0.000159029442487
3121 0.000159029367913
3122 0.000159029293873
3123 0.000159029220443
3124 0.000159029147699
3125 0.000159029075715
3126 0.000159029004524
3127 0.000159028934145
3128 0.000159028864573
3129 0.000159028795736
3130 0.000159028727549
3131 0.000159028659891
3132 0.000159028592595
3133 0.000159028525484
3134 0.000159028458358
3135 0.000159028391016
3136 0.000159028323233
3137 0.000159028254803
3138 0.000159028185513
3139 0.000159028115170
3140 0.000159028043575
3141 0.000159027970546
3142 0.000159027895934
3143 0.000159027819575
3144 0.000159027741349
3145 0.000159027661136
3146 0.000159027578849
3147 0.000159027494430
3148 0.000159027407835
3149 0.000159027319085
3150 0.000159027228198
3151 0.000159027135251
3152 0.000159027040325
3153 0.000159026943508
3154 0.000159026844913
3155 0.000159026744615
3156 0.000159026642658
3157 0.000159026539053
3158 0.000159026433764
3159 0.000159026326677
3160 0.000159026217626
3161 0.000159026106386
3162 0.000159025992681
3163 0.000159025876218
3164 0.000159025756655
3165 0.000159025633685
3166 0.000159025507009
3167 0.000159025376354
3168 0.000159025241492
3169 0.000159025102284
3170 0.000159024958648
3171 0.000159024810617
3172 0.000159024658310
3173 0.000159024501938
3174 0.000159024341790
3175 0.000159024178280
3176 0.000159024011846
3177 0.000159023843045
3178 0.000159023672443
3179 0.000159023500649
3180 0.000159023328292
3181 0.000159023155970
3182 0.000159022984262
3183 0.000159022813675
3184 0.000159022644648
3185 0.000159022477512
3186 0.000159022312508
3187 0.000159022149750
3188 0.000159021989266
3189 0.000159021830973
3190 0.000159021674727
3191 0.000159021520316
3192 0.000159021367496
3193 0.000159021215995
3194 0.000159021065561
3195 0.000159020915941
3196 0.000159020766909
3197 0.000159020618287
3198 0.000159020469898
3199 0.000159020321615
3200 0.000159020173349
3201 0.000159020025026
3202 0.000159019876583
3203 0.000159019727991
3204 0.000159019579208
3205 0.000159019430216
3206 0.000159019281003
3207 0.000159019131559
3208 0.000159018981896
3209 0.000159018832029
3210 0.000159018681958
3211 0.000159018531707
3212 0.000159018381304
3213 0.000159018230758
3214 0.000159018080086
3215 0.000159017929274
3216 0.000159017778316
3217 0.000159017627214
3218 0.000159017475953
3219 0.000159017324527
3220 0.000159017172956
3221 0.000159017021272
3222 0.000159016869524
3223 0.000159016717823
3224 0.000159016566282
3225 0.000159016415037
3226 0.000159016264242
3227 0.000159016114034
3228 0.000159015964565
3229 0.000159015815933
3230 0.000159015668213
3231 0.000159015521460
3232 0.000159015375691
3233 0.000159015230898
3234 0.000159015087092
3235 0.000159014944271
3236 0.000159014802497
3237 0.000159014661848
3238 0.000159014522472
3239 0.000159014384587
3240 0.000159014248434
3241 0.000159014114336
3242 0.000159013982615
3243 0.000159013853608
3244 0.000159013727617
3245 0.000159013604911
3246 0.000159013485690
3247 0.000159013370092
3248 0.000159013258163
3249 0.000159013149871
3250 0.000159013045125
3251 0.000159012943775
3252 0.000159012845610
3253 0.000159012750403
3254 0.000159012657885
3255 0.000159012567765
3256 0.000159012479741
3257 0.000159012393513
3258 0.000159012308765
3259 0.000159012225160
3260 0.000159012142366
3261 0.000159012060048
3262 0.000159011977830
3263 0.000159011895368
3264 0.000159011812294
3265 0.000159011728233
3266 0.000159011642800
3267 0.000159011555625
3268 0.000159011466335
3269 0.000159011374573
3270 0.000159011279965
3271 0.000159011182173
3272 0.000159011080860
3273 0.000159010975721
3274 0.000159010866462
3275 0.000159010752831
3276 0.000159010634611
3277 0.000159010511640
3278 0.000159010383764
3279 0.000159010250916
3280 0.000159010113042
3281 0.000159009970203
3282 0.000159009822521
3283 0.000159009670114
3284 0.000159009513220
3285 0.000159009352116
3286 0.000159009187109
3287 0.000159009018519
3288 0.000159008846677
3289 0.000159008671956
3290 0.000159008494735
3291 0.000159008315374
3292 0.000159008134308
3293 0.000159007951957
3294 0.000159007768778
3295 0.000159007585263
3296 0.000159007401912
3297 0.000159007219263
3298 0.000159007037811
3299 0.000159006858044
3300 0.000159006680385
3301 0.000159006505180
3302 0.000159006332674
3303 0.000159006163015
3304 0.000159005996244
3305 0.000159005832277
3306 0.000159005670953
3307 0.000159005512016
3308 0.000159005355171
3309 0.000159005200055
3310 0.000159005046283
3311 0.000159004893435
3312 0.000159004741084
3313 0.000159004588778
3314 0.000159004436063
3315 0.000159004282438
3316 0.000159004127423
3317 0.000159003970502
3318 0.000159003811165
3319 0.000159003648919
3320 0.000159003483303
3321 0.000159003313951
3322 0.000159003140597
3323 0.000159002963101
3324 0.000159002781531
3325 0.000159002596115
3326 0.000159002407284
3327 0.000159002215631
3328 0.000159002021861
3329 0.000159001826746
3330 0.000159001630982
3331 0.000159001435161
3332 0.000159001239680
3333 0.000159001044666
3334 0.000159000849947
3335 0.000159000655082
3336 0.000159000459349
3337 0.000159000261807
3338 0.000159000061307
3339 0.000158999856578
3340 0.000158999646259
3341 0.000158999429000
3342 0.000158999203506
3343 0.000158998968627
3344 0.000158998723363
3345 0.000158998466985
3346 0.000158998199084
3347 0.000158997919525
3348 0.000158997628557
3349 0.000158997326788
3350 0.000158997015139
3351 0.000158996694837
3352 0.000158996367404
3353 0.000158996034544
3354 0.000158995698098
3355 0.000158995360004
3356 0.000158995022203
3357 0.000158994686566
3358 0.000158994354773
3359 0.000158994028252
3360 0.000158993708095
3361 0.000158993395016
3362 0.000158993089276
3363 0.000158992790719
3364 0.000158992498760
3365 0.000158992212456
3366 0.000158991930548
3367 0.000158991651515
3368 0.000158991373686
3369 0.000158991095260
3370 0.000158990814445
3371 0.000158990529473
3372 0.000158990238720
3373 0.000158989940729
3374 0.000158989634270
3375 0.000158989318408
3376 0.000158988992511
3377 0.000158988656190
3378 0.000158988309355
3379 0.000158987952110
3380 0.000158987584618
3381 0.000158987207041
3382 0.000158986819478
3383 0.000158986421815
3384 0.000158986013657
3385 0.000158985594282
3386 0.000158985162646
3387 0.000158984717394
3388 0.000158984256901
3389 0.000158983779316
3390 0.000158983282662
3391 0.000158982764890
3392 0.000158982224003
3393 0.000158981658234
3394 0.000158981066060
3395 0.000158980446400
3396 0.000158979798682
3397 0.000158979122880
3398 0.000158978419567
3399 0.000158977689984
3400 0.000158976935960
3401 0.000158976159873
3402 0.000158975364559
3403 0.000158974553213
3404 0.000158973729357
3405 0.000158972896697
3406 0.000158972059014
3407 0.000158971220102
3408 0.000158970383713
3409 0.000158969553447
3410 0.000158968732646
3411 0.000158967924325
3412 0.000158967131047
3413 0.000158966354818
3414 0.000158965597032
3415 0.000158964858385
3416 0.000158964138862
3417 0.000158963437777
3418 0.000158962753800
3419 0.000158962085070
3420 0.000158961429345
3421 0.000158960784127
3422 0.000158960146883
3423 0.000158959515162
3424 0.000158958886803
3425 0.000158958260085
3426 0.000158957633859
3427 0.000158957007645
3428 0.000158956381688
3429 0.000158955756888
3430 0.000158955134708
3431 0.000158954517030
3432 0.000158953905881
3433 0.000158953303237
3434 0.000158952710756
3435 0.000158952129611
3436 0.000158951560349
3437 0.000158951002830
3438 0.000158950456288
3439 0.000158949919343
3440 0.000158949390128
3441 0.000158948866423
3442 0.000158948345751
3443 0.000158947825505
3444 0.000158947302997
3445 0.000158946775628
3446 0.000158946240854
3447 0.000158945696334
3448 0.000158945139888
3449 0.000158944569560
3450 0.000158943983640
3451 0.000158943380742
3452 0.000158942759884
3453 0.000158942120479
3454 0.000158941462504
3455 0.000158940786598
3456 0.000158940094168
3457 0.000158939387411
3458 0.000158938669357
3459 0.000158937943836
3460 0.000158937215319
3461 0.000158936488715
3462 0.000158935769081
3463 0.000158935061266
3464 0.000158934369599
3465 0.000158933697604
3466 0.000158933047833
3467 0.000158932421699
3468 0.000158931819530
3469 0.000158931240654
3470 0.000158930683518
3471 0.000158930145880
3472 0.000158929624952
3473 0.000158929117622
3474 0.000158928620531
3475 0.000158928130239
3476 0.000158927643258
3477 0.000158927156177
3478 0.000158926665654
3479 0.000158926168501
3480 0.000158925661697
3481 0.000158925142443
3482 0.000158924608102
3483 0.000158924056307
3484 0.000158923484978
3485 0.000158922892351
3486 0.000158922276888
3487 0.000158921637458
3488 0.000158920973289
3489 0.000158920283896
3490 0.000158919569107
3491 0.000158918829032
3492 0.000158918064076
3493 0.000158917274805
3494 0.000158916462037
3495 0.000158915626820
3496 0.000158914770272
3497 0.000158913893610
3498 0.000158912998138
3499 0.000158912085228
3500 0.000158911156157
3501 0.000158910212105
3502 0.000158909254139
3503 0.000158908283044
3504 0.000158907299281
3505 0.000158906302980
3506 0.000158905293867
3507 0.000158904271394
3508 0.000158903234717
3509 0.000158902182878
3510 0.000158901114878
3511 0.000158900029938
3512 0.000158898927586
3513 0.000158897807933
3514 0.000158896671747
3515 0.000158895520534
3516 0.000158894356530
3517 0.000158893182488
3518 0.000158892001534
3519 0.000158890816826
3520 0.000158889631211
3521 0.000158888446918
3522 0.000158887265283
3523 0.000158886086566
3524 0.000158884909824
3525 0.000158883732999
3526 0.000158882552906
3527 0.000158881365561
3528 0.000158880166238
3529 0.000158878949869
3530 0.000158877711150
3531 0.000158876444856
3532 0.000158875145979
3533 0.000158873810027
3534 0.000158872433130
3535 0.000158871012002
3536 0.000158869544137
3537 0.000158868027664
3538 0.000158866461601
3539 0.000158864845659
3540 0.000158863180331
3541 0.000158861467031
3542 0.000158859708020
3543 0.000158857906555
3544 0.000158856066972
3545 0.000158854194610
3546 0.000158852295720
3547 0.000158850377256
3548 0.000158848446564
3549 0.000158846510899
3550 0.000158844577099
3551 0.000158842650954
3552 0.000158840736886
3553 0.000158838837615
3554 0.000158836954003
3555 0.000158835084981
3556 0.000158833227681
3557 0.000158831377559
3558 0.000158829528716
3559 0.000158827674112
3560 0.000158825805960
3561 0.000158823915938
3562 0.000158821995481
3563 0.000158820035930
3564 0.000158818028810
3565 0.000158815965945
3566 0.000158813839573
3567 0.000158811642328
3568 0.000158809367268
3569 0.000158807008108
3570 0.000158804558940
3571 0.000158802014329
3572 0.000158799369479
3573 0.000158796620178
3574 0.000158793762734
3575 0.000158790794018
3576 0.000158787711412
3577 0.000158784512734
3578 0.000158781195920
3579 0.000158777758885
3580 0.000158774199341
3581 0.000158770514424
3582 0.000158766700729
3583 0.000158762753784
3584 0.000158758668321
3585 0.000158754438121
3586 0.000158750056257
3587 0.000158745515296
3588 0.000158740807827
3589 0.000158735926557
3590 0.000158730864920
3591 0.000158725617333
3592 0.000158720179555
3593 0.000158714548838
3594 0.000158708724182
3595 0.000158702706292
3596 0.000158696497587
3597 0.000158690102134
3598 0.000158683525747
3599 0.000158676776094
3600 0.000158669862595
3601 0.000158662796633
3602 0.000158655591449
3603 0.000158648262139
3604 0.000158640825445
3605 0.000158633299320
3606 0.000158625702247
3607 0.000158618052731
3608 0.000158610368406
3609 0.000158602665335
3610 0.000158594957470
3611 0.000158587256167
3612 0.000158579569989
3613 0.000158571904630
3614 0.000158564263007
3615 0.000158556645504
3616 0.000158549050270
3617 0.000158541473593
3618 0.000158533910283
3619 0.000158526354062
3620 0.000158518797988
3621 0.000158511234765
3622 0.000158503657178
3623 0.000158496058375
3624 0.000158488432175
3625 0.000158480773406
3626 0.000158473078110
3627 0.000158465343786
3628 0.000158457569538
3629 0.000158449756205
3630 0.000158441906386
3631 0.000158434024397
3632 0.000158426116185
3633 0.000158418189126
3634 0.000158410251745
3635 0.000158402313427
3636 0.000158394384063
3637 0.000158386473698
3638 0.000158378592181
3639 0.000158370748900
3640 0.000158362952498
3641 0.000158355210742
3642 0.000158347530364
3643 0.000158339917002
3644 0.000158332375236
3645 0.000158324908583
3646 0.000158317519614
3647 0.000158310210037
3648 0.000158302980766
3649 0.000158295832072
3650 0.000158288763683
3651 0.000158281774848
3652 0.000158274864424
3653 0.000158268031014
3654 0.000158261273008
3655 0.000158254588573
3656 0.000158247975795
3657 0.000158241432676
3658 0.000158234957172
3659 0.000158228547171
3660 0.000158222200611
3661 0.000158215915403
3662 0.000158209689528
3663 0.000158203520972
3664 0.000158197407768
3665 0.000158191347967
3666 0.000158185339695
3667 0.000158179381098
3668 0.000158173470370
3669 0.000158167605723
3670 0.000158161785445
3671 0.000158156007859
3672 0.000158150271313
3673 0.000158144574217
3674 0.000158138914976
3675 0.000158133292074
3676 0.000158127704013
3677 0.000158122149332
3678 0.000158116626573
3679 0.000158111134355
3680 0.000158105671298
3681 0.000158100236054
3682 0.000158094827303
3683 0.000158089443745
3684 0.000158084084126
3685 0.000158078747197
3686 0.000158073431739
3687 0.000158068136561
3688 0.000158062860492
3689 0.000158057602381
3690 0.000158052361114
3691 0.000158047135591
3692 0.000158041924744
3693 0.000158036727518
3694 0.000158031542901
3695 0.000158026369883
3696 0.000158021207512
3697 0.000158016054823
3698 0.000158010910920
3699 0.000158005774907
3700 0.000158000645913
3701 0.000157995523121
3702 0.000157990405726
3703 0.000157985292952
3704 0.000157980184067
3705 0.000157975078359
3706 0.000157969975154
3707 0.000157964873793
3708 0.000157959773682
3709 0.000157954674216
3710 0.000157949574856
3711 0.000157944475076
3712 0.000157939374373
3713 0.000157934272289
3714 0.000157929168367
3715 0.000157924062187
3716 0.000157918953339
3717 0.000157913841427
3718 0.000157908726062
3719 0.000157903606856
3720 0.000157898483413
3721 0.000157893355334
3722 0.000157888222179
3723 0.000157883083499
3724 0.000157877938783
3725 0.000157872787468
3726 0.000157867628931
3727 0.000157862462444
3728 0.000157857287193
3729 0.000157852102237
3730 0.000157846906510
3731 0.000157841698767
3732 0.000157836477586
3733 0.000157831241359
3734 0.000157825988235
3735 0.000157820716086
3736 0.000157815422554
3737 0.000157810104931
3738 0.000157804760177
3739 0.000157799384913
3740 0.000157793975353
3741 0.000157788527305
3742 0.000157783036134
3743 0.000157777496743
3744 0.000157771903582
3745 0.000157766250585
3746 0.000157760531221
3747 0.000157754738473
3748 0.000157748864941
3749 0.000157742902895
3750 0.000157736844310
3751 0.000157730681063
3752 0.000157724405054
3753 0.000157718008539
3754 0.000157711484517
3755 0.000157704827049
3756 0.000157698031816
3757 0.000157691096716
3758 0.000157684022441
3759 0.000157676813143
3760 0.000157669476947
3761 0.000157662026264
3762 0.000157654478074
3763 0.000157646853407
3764 0.000157639176860
3765 0.000157631475413
3766 0.000157623777164
3767 0.000157616109873
3768 0.000157608499566
3769 0.000157600969497
3770 0.000157593539305
3771 0.000157586224733
3772 0.000157579037471
3773 0.000157571985516
3774 0.000157565073538
3775 0.000157558303409
3776 0.000157551674703
3777 0.000157545185248
3778 0.000157538831534
3779 0.000157532609093
3780 0.000157526512884
3781 0.000157520537371
3782 0.000157514676853
3783 0.000157508925606
3784 0.000157503277904
3785 0.000157497728149
3786 0.000157492270962
3787 0.000157486901094
3788 0.000157481613621
3789 0.000157476403848
3790 0.000157471267276
3791 0.000157466199677
3792 0.000157461197051
3793 0.000157456255621
3794 0.000157451371819
3795 0.000157446542317
3796 0.000157441763929
3797 0.000157437033674
3798 0.000157432348749
3799 0.000157427706506
3800 0.000157423104462
3801 0.000157418540229
3802 0.000157414011566
3803 0.000157409516375
3804 0.000157405052655
3805 0.000157400618540
3806 0.000157396212237
3807 0.000157391832068
3808 0.000157387476423
3809 0.000157383143765
3810 0.000157378832677
3811 0.000157374541769
3812 0.000157370269757
3813 0.000157366015398
3814 0.000157361777511
3815 0.000157357554992
3816 0.000157353346768
3817 0.000157349151835
3818 0.000157344969232
3819 0.000157340798056
3820 0.000157336637440
3821 0.000157332486544
3822 0.000157328344617
3823 0.000157324210897
3824 0.000157320084704
3825 0.000157315965349
3826 0.000157311852226
3827 0.000157307744723
3828 0.000157303642294
3829 0.000157299544408
3830 0.000157295450562
3831 0.000157291360295
3832 0.000157287273177
3833 0.000157283188803
3834 0.000157279106792
3835 0.000157275026790
3836 0.000157270948486
3837 0.000157266871574
3838 0.000157262795796
3839 0.000157258720899
3840 0.000157254646667
3841 0.000157250572912
3842 0.000157246499453
3843 0.000157242426151
3844 0.000157238352874
3845 0.000157234279519
3846 0.000157230206182
3847 0.000157226132671
3848 0.000157222059374
3849 0.000157217985882
3850 0.000157213912884
3851 0.000157209839734
3852 0.000157205767436
3853 0.000157201695112
3854 0.000157197624066
3855 0.000157193553190
3856 0.000157189484097
3857 0.000157185415439
3858 0.000157181349130
3859 0.000157177283600
3860 0.000157173221070
3861 0.000157169159706
3862 0.000157165102058
3863 0.000157161046027
3864 0.000157156994491
3865 0.000157152945081
3866 0.000157148901011
3867 0.000157144859622
3868 0.000157140824462
3869 0.000157136792579
3870 0.000157132767865
3871 0.000157128747071
3872 0.000157124734426
3873 0.000157120726382
3874 0.000157116727500
3875 0.000157112733910
3876 0.000157108750556
3877 0.000157104773197
3878 0.000157100807153
3879 0.000157096847842
3880 0.000157092900964
3881 0.000157088961542
3882 0.000157085035688
3883 0.000157081118032
3884 0.000157077215092
3885 0.000157073321094
3886 0.000157069442967
3887 0.000157065574514
3888 0.000157061723116
3889 0.000157057882108
3890 0.000157054059345
3891 0.000157050247679
3892 0.000157046455443
3893 0.000157042675023
3894 0.000157038915217
3895 0.000157035167910
3896 0.000157031442416
3897 0.000157027730098
3898 0.000157024040781
3899 0.000157020365302
3900 0.000157016714010
3901 0.000157013077208
3902 0.000157009465782
3903 0.000157005869467
3904 0.000157002299718
3905 0.000156998745682
3906 0.000156995219402
3907 0.000156991709416
3908 0.000156988228365
3909 0.000156984764172
3910 0.000156981330096
3911 0.000156977913403
3912 0.000156974527993
3913 0.000156971160492
3914 0.000156967825418
3915 0.000156964508744
3916 0.000156961225636
3917 0.000156957961392
3918 0.000156954731838
3919 0.000156951521575
3920 0.000156948347104
3921 0.000156945192333
3922 0.000156942074427
3923 0.000156938976569
3924 0.000156935916647
3925 0.000156932877094
3926 0.000156929876506
3927 0.000156926896556
3928 0.000156923956563
3929 0.000156921037452
3930 0.000156918159239
3931 0.000156915302106
3932 0.000156912486779
3933 0.000156909692666
3934 0.000156906941233
3935 0.000156904211087
3936 0.000156901524440
3937 0.000156898859118
3938 0.000156896238055
3939 0.000156893638274
3940 0.000156891083466
3941 0.000156888549861
3942 0.000156886061876
3943 0.000156883594937
3944 0.000156881174203
3945 0.000156878774315
3946 0.000156876421150
3947 0.000156874088559
3948 0.000156871803151
3949 0.000156869537977
3950 0.000156867320375
3951 0.000156865122615
3952 0.000156862972756
3953 0.000156860842272
3954 0.000156858759956
3955 0.000156856696498
3956 0.000156854681392
3957 0.000156852684566
3958 0.000156850736225
3959 0.000156848805528
3960 0.000156846923383
3961 0.000156845058185
3962 0.000156843241544
3963 0.000156841441105
3964 0.000156839689165
3965 0.000156837952646
3966 0.000156836264497
3967 0.000156834590944
3968 0.000156832965582
3969 0.000156831353942
3970 0.000156829790263
3971 0.000156828239390
3972 0.000156826736212
3973 0.000156825244893
3974 0.000156823800936
3975 0.000156822367866
3976 0.000156820981791
3977 0.000156819605599
3978 0.000156818276002
3979 0.000156816955262
3980 0.000156815680664
3981 0.000156814413901
3982 0.000156813192786
3983 0.000156811978451
3984 0.000156810809275
3985 0.000156809645808
3986 0.000156808526960
3987 0.000156807412757
3988 0.000156806342620
3989 0.000156805276062
3990 0.000156804252986
3991 0.000156803232422
3992 0.000156802254753
3993 0.000156801278528
3994 0.000156800344594
3995 0.000156799411045
3996 0.000156798519181
3997 0.000156797626652
3998 0.000156796775185
3999 0.000156795922014
4000 0.000156795109289
4001 0.000156794293839
4002 0.000156793518205
4003 0.000156792738850
4004 0.000156791998672
4005 0.000156791253795
4006 0.000156790547473
4007 0.000156789835479
4008 0.000156789161428
4009 0.000156788480769
4010 0.000156787837425
4011 0.000156787186548
4012 0.000156786572392
4013 0.000156785949810
4014 0.000156785363333
4015 0.000156784767562
4016 0.000156784207307
4017 0.000156783636917
4018 0.000156783101448
4019 0.000156782555028
4020 0.000156782042954
4021 0.000156781519134
4022 0.000156781029097
4023 0.000156780526546
4024 0.000156780057221
4025 0.000156779574637
4026 0.000156779124736
4027 0.000156778660854
4028 0.000156778229118
4029 0.000156777782713
4030 0.000156777367928
4031 0.000156776937801
4032 0.000156776538786
4033 0.000156776123780
4034 0.000156775739383
4035 0.000156775338364
4036 0.000156774967463
4037 0.000156774579342
4038 0.000156774220851
4039 0.000156773844561
4040 0.000156773497424
4041 0.000156773131931
4042 0.000156772795127
4043 0.000156772439422
4044 0.000156772111953
4045 0.000156771765064
4046 0.000156771445964
4047 0.000156771106933
4048 0.000156770795256
4049 0.000156770463176
4050 0.000156770158021
4051 0.000156769831984
4052 0.000156769532460
4053 0.000156769211604
4054 0.000156768916847
4055 0.000156768600339
4056 0.000156768309520
4057 0.000156767996532
4058 0.000156767708845
4059 0.000156767398590
4060 0.000156767113259
4061 0.000156766804974
4062 0.000156766521239
4063 0.000156766214190
4064 0.000156765931329
4065 0.000156765624805
4066 0.000156765342108
4067 0.000156765035428
4068 0.000156764752232
4069 0.000156764444739
4070 0.000156764160396
4071 0.000156763851466
4072 0.000156763565360
4073 0.000156763254394
4074 0.000156762965944
4075 0.000156762652368
4076 0.000156762361015
4077 0.000156762044294
4078 0.000156761749520
4079 0.000156761429150
4080 0.000156761130452
4081 0.000156760805966
4082 0.000156760502886
4083 0.000156760173840
4084 0.000156759865967
4085 0.000156759531950
4086 0.000156759218874
4087 0.000156758879521
4088 0.000156758560896
4089 0.000156758215868
4090 0.000156757891380
4091 0.000156757540370
4092 0.000156757209725
4093 0.000156756852490
4094 0.000156756515453
4095 0.000156756151749
4096 0.000156755808112
4097 0.000156755437769
4098 0.000156755087354
4099 0.000156754710220
4100 0.000156754352915
4101 0.000156753968885
4102 0.000156753604592
4103 0.000156753213594
4104 0.000156752842276
4105 0.000156752444285
4106 0.000156752065923
4107 0.000156751660962
4108 0.000156751275603
4109 0.000156750863719
4110 0.000156750471429
4111 0.000156750052720
4112 0.000156749653628
4113 0.000156749228240
4114 0.000156748822495
4115 0.000156748390608
4116 0.000156747978415
4117 0.000156747540239
4118 0.000156747121847
4119 0.000156746677662
4120 0.000156746253342
4121 0.000156745803445
4122 0.000156745373538
4123 0.000156744918264
4124 0.000156744483135
4125 0.000156744022879
4126 0.000156743582931
4127 0.000156743118121
4128 0.000156742673803
4129 0.000156742204901
4130 0.000156741756697
4131 0.000156741284211
4132 0.000156740832652
4133 0.000156740357123
4134 0.000156739902764
4135 0.000156739424771
4136 0.000156738968221
4137 0.000156738488381
4138 0.000156738030275
4139 0.000156737549236
4140 0.000156737090248
4141 0.000156736608696
4142 0.000156736149527
4143 0.000156735668190
4144 0.000156735209583
4145 0.000156734729205
4146 0.000156734271927
4147 0.000156733793290
4148 0.000156733338148
4149 0.000156732862065
4150 0.000156732409885
4151 0.000156731937209
4152 0.000156731488852
4153 0.000156731020437
4154 0.000156730576803
4155 0.000156730113558
4156 0.000156729675553
4157 0.000156729218401
4158 0.000156728786968
4159 0.000156728336861
4160 0.000156727912985
4161 0.000156727470894
4162 0.000156727055563
4163 0.000156726622509
4164 0.000156726216756
4165 0.000156725793764
4166 0.000156725398639
4167 0.000156724986777
4168 0.000156724603367
4169 0.000156724203734
4170 0.000156723833154
4171 0.000156723446879
4172 0.000156723090284
4173 0.000156722718526
4174 0.000156722377104
4175 0.000156722021061
4176 0.000156721696050
4177 0.000156721356967
4178 0.000156721049626
4179 0.000156720728790
4180 0.000156720440450
4181 0.000156720139200
4182 0.000156719871221
4183 0.000156719590940
4184 0.000156719344759
4185 0.000156719086903
4186 0.000156718864010
4187 0.000156718630083
4188 0.000156718432028
4189 0.000156718223628
4190 0.000156718052041
4191 0.000156717870815
4192 0.000156717727401
4193 0.000156717575089
4194 0.000156717461651
4195 0.000156717340071
4196 0.000156717258476
4197 0.000156717169549
4198 0.000156717121780
4199 0.000156717067513
4200 0.000156717055645
4201 0.000156717038160
4202 0.000139534065871
4203 0.000127046175098
4204 0.000113797113921
4205 0.000106635433482
4206 0.000104346852741
4207 0.000103591752256
4208 0.000103004673925
4209 0.000102569295620
4210 0.000102119196616
4211 0.000101632740365
4212 0.000100959785907
4213 0.000099710781572
4214 0.000098293916865
4215 0.000097128545691
4216 0.000096639972729
4217 0.000096410216791
4218 0.000096239449449
4219 0.000096108842020
4220 0.000096052382670
4221 0.000096025314736
4222 0.000096008249076
4223 0.000095992955798
4224 0.000095981311244
4225 0.000095965839255
4226 0.000095937357885
4227 0.000095908005443
4228 0.000095881191640
4229 0.000095858114492
4230 0.000095831366926
4231 0.000095776201951
4232 0.000095699884044
4233 0.000095610953427
4234 0.000095460745470
4235 0.000095123217249
4236 0.000094459522878
4237 0.000093707341878
4238 0.000093154061856
4239 0.000092800461471
4240 0.000092515462558
4241 0.000092287109489
4242 0.000092083124800
4243 0.000091824434080
4244 0.000091486590788
4245 0.000090961666634
4246 0.000089888287551
4247 0.000088208335955
4248 0.000086723947741
4249 0.000085578245121
4250 0.000084609919383
4251 0.000083721812119
4252 0.000082874680953
4253 0.000082059667893
4254 0.000081277505775
4255 0.000080524447932
4256 0.000079788957084
4257 0.000079056147206
4258 0.000078314493250
4259 0.000077560781702
4260 0.000076797325113
4261 0.000076015801345
4262 0.000075175270047
4263 0.000074209307260
4264 0.000073128487551
4265 0.000072043460494
4266 0.000071033396401
4267 0.000070124656617
4268 0.000069300563464
4269 0.000068535525989
4270 0.000067810668663
4271 0.000067115209266
4272 0.000066444101114
4273 0.000065795343391
4274 0.000065167912701
4275 0.000064560610125
4276 0.000063971697221
4277 0.000063398997121
4278 0.000062840151545
4279 0.000062292856810
4280 0.000061755015473
4281 0.000061224803814
4282 0.000060700677417
4283 0.000060181339491
4284 0.000059665687215
4285 0.000059152755150
4286 0.000058641654911
4287 0.000058131521880
4288 0.000057621465970
4289 0.000057110529005
4290 0.000056597649645
4291 0.000056081637033
4292 0.000055561160319
4293 0.000055034763961
4294 0.000054500923248
4295 0.000053958156075
4296 0.000053405198463
4297 0.000052841227560
4298 0.000052266065852
4299 0.000051680247834
4300 0.000051084810893
4301 0.000050480763409
4302 0.000049868368552
4303 0.000049246561273
4304 0.000048612856046
4305 0.000047964000436
4306 0.000047297420649
4307 0.000046613033059
4308 0.000045914120832
4309 0.000045205653740
4310 0.000044490720400
4311 0.000043769207608
4312 0.000043041588612
4313 0.000042314113757
4314 0.000041598168548
4315 0.000040903518051
4316 0.000040233553839
4317 0.000039586372611
4318 0.000038958189276
4319 0.000038345765560
4320 0.000037747215331
4321 0.000037161743486
4322 0.000036588981945
4323 0.000036028387179
4324 0.000035478915692
4325 0.000034938998660
4326 0.000034406712337
4327 0.000033880036391
4328 0.000033357113335
4329 0.000032836448499
4330 0.000032317020056
4331 0.000031798278279
4332 0.000031280035540
4333 0.000030762272135
4334 0.000030244907545
4335 0.000029727595285
4336 0.000029209592086
4337 0.000028689729619
4338 0.000028166488852
4339 0.000027638166380
4340 0.000027103109327
4341 0.000026559988211
4342 0.000026008057215
4343 0.000025447323458
4344 0.000024878525598
4345 0.000024302845917
4346 0.000023721370233
4347 0.000023134439386
4348 0.000022541128279
4349 0.000021939088994
4350 0.000021324944892
4351 0.000020695386278
4352 0.000020048996554
4353 0.000019388232061
4354 0.000018719379203
4355 0.000018046368380
4356 0.000017354365525
4357 0.000016580907712
4358 0.000015605312401
4359 0.000014507959170
4360 0.000013578164096
4361 0.000012813806898
4362 0.000012113747323
4363 0.000011424766844
4364 0.000010756617877
4365 0.000010155014022
4366 0.000009632100780
4367 0.000009232085310
4368 0.000008980985361
4369 0.000008840353879
4370 0.000008762913525
4371 0.000008705448808
4372 0.000008660647510
4373 0.000008622438348
4374 0.000008587988213
4375 0.000008555814591
4376 0.000008524618381
4377 0.000008495017219
4378 0.000008465861142
4379 0.000008438121420
4380 0.000008411172918
4381 0.000008384672358
4382 0.000008356419602
4383 0.000008328283195
4384 0.000008299010775
4385 0.000008270364490
4386 0.000008244347448
4387 0.000008218104509
4388 0.000008192943326
4389 0.000008168745818
4390 0.000008149771006
4391 0.000008133737127
4392 0.000008117788946
4393 0.000008101513798
4394 0.000008084675691
4395 0.000008071022933
4396 0.000008061091381
4397 0.000008053819412
4398 0.000008047243418
4399 0.000008040879311
4400 0.000008035259831
4401 0.000008030350306
4402 0.000008026478006
4403 0.000008023468006
4404 0.000008021142186
4405 0.000008019450711
4406 0.000008018287119
4407 0.000008017440371
4408 0.000008016669702
4409 0.000008015854563
4410 0.000008014981046
4411 0.000008014029764
4412 0.000008013044909
4413 0.000008011857780
4414 0.000008010124496
4415 0.000008007624438
4416 0.000008004163689
4417 0.000007999988536
4418 0.000007994798768
4419 0.000007988213817
4420 0.000007979497811
4421 0.000007967095634
4422 0.000007952166816
4423 0.000007936624956
4424 0.000007921597439
4425 0.000007907905955
4426 0.000007894976755
4427 0.000007882528378
4428 0.000007871419242
4429 0.000007861095338
4430 0.000007851579434
4431 0.000007842255767
4432 0.000007833383794
4433 0.000007825382549
4434 0.000007817303622
4435 0.000007808990151
4436 0.000007798402135
4437 0.000007784316868
4438 0.000007763244461
4439 0.000007731847124
4440 0.000007692239914
4441 0.000007641545746
4442 0.000007582190751
4443 0.000007500769275
4444 0.000007394051642
4445 0.000007260989727
4446 0.000007097491466
4447 0.000006928915549
4448 0.000006760449041
4449 0.000006596537886
4450 0.000006431399870
4451 0.000006246714003
4452 0.000006050232831
4453 0.000005861375656
4454 0.000005687264183
4455 0.000005527180371
4456 0.000005376792305
4457 0.000005231415057
4458 0.000005087847158
4459 0.000004944903205
4460 0.000004802498736
4461 0.000004659477963
4462 0.000004512334484
4463 0.000004356450821
4464 0.000004186312163
4465 0.000003998247425
4466 0.000003809520532
4467 0.000003640943904
4468 0.000003491318027
4469 0.000003353082758
4470 0.000003220836255
4471 0.000003091694298
4472 0.000002964319267
4473 0.000002837957107
4474 0.000002711648819
4475 0.000002583801193
4476 0.000002452471785
4477 0.000002316791062
4478 0.000002179044834
4479 0.000002044386993
4480 0.000001917368282
4481 0.000001801631308
4482 0.000001699257681
4483 0.000001605882758
4484 0.000001518282386
4485 0.000001440451109
4486 0.000001370539924
4487 0.000001305962706
4488 0.000001249296187
4489 0.000001199442698
4490 0.000001155083861
4491 0.000001118890680
4492 0.000001090039955
4493 0.000001064948022
4494 0.000001041140342
4495 0.000001015696408
4496 0.000000987026244
4497 0.000000959063227
4498 0.000000936070248
4499 0.000000918214281
4500 0.000000904096158
4501 0.000000892162478
4502 0.000000881639555
4503 0.000000872970164
4504 0.000000866554753
4505 0.000000861840069
4506 0.000000858071386
4507 0.000000854953591
4508 0.000000852444620
4509 0.000000850436927
4510 0.000000848813024
4511 0.000000847415385
4512 0.000000846021389
4513 0.000000844510529
4514 0.000000842925963
4515 0.000000841322504
4516 0.000000839733512
4517 0.000000838159131
4518 0.000000836542665
4519 0.000000834883052
4520 0.000000833217859
4521 0.000000831527315
4522 0.000000829794573
4523 0.000000828021917
4524 0.000000826270638
4525 0.000000824702055
4526 0.000000823405172
4527 0.000000822343643
4528 0.000000821436286
4529 0.000000820587482
4530 0.000000819757231
4531 0.000000818979902
4532 0.000000818274392
4533 0.000000817635256
4534 0.000000817056404
4535 0.000000816511450
4536 0.000000815958132
4537 0.000000815342363
4538 0.000000814629582
4539 0.000000813873299
4540 0.000000813160948
4541 0.000000812548275
4542 0.000000812064326
4543 0.000000811673034
4544 0.000000811323613
4545 0.000000811013076
4546 0.000000810744479
4547 0.000000810506475
4548 0.000000810299647
4549 0.000000810123971
4550 0.000000809978256
4551 0.000000809865861
4552 0.000000809778408
4553 0.000000809702792
4554 0.000000809630038
4555 0.000000809548552
4556 0.000000809448379
4557 0.000000809333732
4558 0.000000809210109
4559 0.000000809077119
4560 0.000000808932223
4561 0.000000808761917
4562 0.000000808555497
4563 0.000000808321039
4564 0.000000808064906
4565 0.000000807795707
4566 0.000000807524867
4567 0.000000807237826
4568 0.000000806923853
4569 0.000000806599400
4570 0.000000806264697
4571 0.000000805904858
4572 0.000000805504661
4573 0.000000805041038
4574 0.000000804513734
4575 0.000000803951306
4576 0.000000803364012
4577 0.000000802739820
4578 0.000000802038458
4579 0.000000801184228
4580 0.000000800086239
4581 0.000000798604059
4582 0.000000796550046
4583 0.000000793861951
4584 0.000000790645443
4585 0.000000787079039
4586 0.000000783381929
4587 0.000000779643122
4588 0.000000775920543
4589 0.000000772383022
4590 0.000000769026211
4591 0.000000765721698
4592 0.000000762525102
4593 0.000000759524991
4594 0.000000756623398
4595 0.000000753689623
4596 0.000000750731567
4597 0.000000747821658
4598 0.000000744900714
4599 0.000000741768079
4600 0.000000738185686
4601 0.000000733876553
4602 0.000000728464763
4603 0.000000721572957
4604 0.000000713164419
4605 0.000000703746561
4606 0.000000693913665
4607 0.000000684023724
4608 0.000000674262524
4609 0.000000664448319
4610 0.000000654064469
4611 0.000000642866866
4612 0.000000631379898
4613 0.000000620359123
4614 0.000000609717527
4615 0.000000598613028
4616 0.000000586345277
4617 0.000000572237840
4618 0.000000555236984
4619 0.000000535826924
4620 0.000000515898150
4621 0.000000495283415
4622 0.000000472669397
4623 0.000000447356439
4624 0.000000418524156
4625 0.000000386233929
4626 0.000000352765874
4627 0.000000319746309
4628 0.000000287840195
4629 0.000000258400694
4630 0.000000232563379
4631 0.000000210426513
4632 0.000000191952636
4633 0.000000177204607
4634 0.000000165501303
4635 0.000000155859821
4636 0.000000147744286
4637 0.000000140821950
4638 0.000000134885714
4639 0.000000129798354
4640 0.000000125287403
4641 0.000000121234454
4642 0.000000117808759
4643 0.000000114987254
4644 0.000000112550480
4645 0.000000110421678
4646 0.000000108554187
4647 0.000000106789982
4648 0.000000105048698
4649 0.000000103394408
4650 0.000000101860921
4651 0.000000100427022
4652 0.000000099092818
4653 0.000000097874930
4654 0.000000096803070
4655 0.000000095890155
4656 0.000000095091326
4657 0.000000094354131
4658 0.000000093670964
4659 0.000000093052146
4660 0.000000092495259
4661 0.000000091993842
4662 0.000000091545975
4663 0.000000091151055
4664 0.000000090799475
4665 0.000000090469018
4666 0.000000090141617
4667 0.000000089815548
4668 0.000000089490181
4669 0.000000089159037
4670 0.000000088820451
4671 0.000000088474544
4672 0.000000088115175
4673 0.000000087742667
4674 0.000000087370375
4675 0.000000087006223
4676 0.000000086643927
4677 0.000000086276459
4678 0.000000085909992
4679 0.000000085564396
4680 0.000000085249988
4681 0.000000084954658
4682 0.000000084666315
4683 0.000000084393389
4684 0.000000084155253
4685 0.000000083966722
4686 0.000000083830034
4687 0.000000083730329
4688 0.000000083648080
4689 0.000000083572760
4690 0.000000083502562
4691 0.000000083437614
4692 0.000000083379597
4693 0.000000083330755
4694 0.000000083288815
4695 0.000000083249806
4696 0.000000083212695
4697 0.000000083177234
4698 0.000000083142466
4699 0.000000083109787
4700 0.000000083081621
4701 0.000000083057571
4702 0.000000083036674
4703 0.000000083018521
4704 0.000000083001950
4705 0.000000082985660
4706 0.000000082969205
4707 0.000000082952728
4708 0.000000082937037
4709 0.000000082923386
4710 0.000000082912089
4711 0.000000082902684
4712 0.000000082894584
4713 0.000000082887110
4714 0.000000082879519
4715 0.000000082871371
4716 0.000000082862099
4717 0.000000082850894
4718 0.000000082837439
4719 0.000000082822519
4720 0.000000082806822
4721 0.000000082790222
4722 0.000000082771506
4723 0.000000082748490
4724 0.000000082719510
4725 0.000000082684343
4726 0.000000082643276
4727 0.000000082596521
4728 0.000000082543655
4729 0.000000082482919
4730 0.000000082412693
4731 0.000000082330224
4732 0.000000082229906
4733 0.000000082109470
4734 0.000000081973013
4735 0.000000081826097
4736 0.000000081678089
4737 0.000000081537396
4738 0.000000081399031
4739 0.000000081254680
4740 0.000000081104621
4741 0.000000080946404
4742 0.000000080770342
4743 0.000000080569762
4744 0.000000080338734
4745 0.000000080072316
4746 0.000000079782802
4747 0.000000079484370
4748 0.000000079169842
4749 0.000000078834066
4750 0.000000078484208
4751 0.000000078117202
4752 0.000000077728439
4753 0.000000077328568
4754 0.000000076919231
4755 0.000000076494511
4756 0.000000076078961
4757 0.000000075714815
4758 0.000000075415283
4759 0.000000075167616
4760 0.000000074951345
4761 0.000000074739826
4762 0.000000074505222
4763 0.000000074235690
4764 0.000000073944205
4765 0.000000073653494
4766 0.000000073382133
4767 0.000000073132501
4768 0.000000072883924
4769 0.000000072609482
4770 0.000000072296096
4771 0.000000071939426
4772 0.000000071538128
4773 0.000000071101685
4774 0.000000070633873
4775 0.000000070119381
4776 0.000000069553885
4777 0.000000068951738
4778 0.000000068325188
4779 0.000000067691172
4780 0.000000067056868
4781 0.000000066404515
4782 0.000000065730579
4783 0.000000065069407
4784 0.000000064455348
4785 0.000000063902664
4786 0.000000063413755
4787 0.000000062975887
4788 0.000000062567072
4789 0.000000062172673
4790 0.000000061792403
4791 0.000000061422948
4792 0.000000061038699
4793 0.000000060613295
4794 0.000000060155120
4795 0.000000059690695
4796 0.000000059240230
4797 0.000000058832202
4798 0.000000058473914
4799 0.000000058137552
4800 0.000000057799527
4801 0.000000057451117
4802 0.000000057087639
4803 0.000000056730634
4804 0.000000056415966
4805 0.000000056145220
4806 0.000000055905544
4807 0.000000055690999
4808 0.000000055488136
4809 0.000000055282714
4810 0.000000055069902
4811 0.000000054840725
4812 0.000000054586597
4813 0.000000054315271
4814 0.000000054024258
4815 0.000000053696713
4816 0.000000053337047
4817 0.000000052950141
4818 0.000000052513056
4819 0.000000052015785
4820 0.000000051461215
4821 0.000000050831455
4822 0.000000050142142
4823 0.000000049449739
4824 0.000000048757536
4825 0.000000048027063
4826 0.000000047219783
4827 0.000000046287951
4828 0.000000045210599
4829 0.000000044054087
4830 0.000000042948431
4831 0.000000042003539
4832 0.000000041232039
4833 0.000000040578647
4834 0.000000039991273
4835 0.000000039414554
4836 0.000000038785006
4837 0.000000038083175
4838 0.000000037311918
4839 0.000000036422182
4840 0.000000035403704
4841 0.000000034360735
4842 0.000000033356538
4843 0.000000032395642
4844 0.000000031481483
4845 0.000000030540948
4846 0.000000029489652
4847 0.000000028397598
4848 0.000000027369060
4849 0.000000026406110
4850 0.000000025513875
4851 0.000000024678166
4852 0.000000023834702
4853 0.000000022980237
4854 0.000000022166403
4855 0.000000021405696
4856 0.000000020715025
4857 0.000000020111416
4858 0.000000019559862
4859 0.000000019028557
4860 0.000000018519873
4861 0.000000018020812
4862 0.000000017503901
4863 0.000000016955700
4864 0.000000016356180
4865 0.000000015682492
4866 0.000000014964345
4867 0.000000014276194
4868 0.000000013672756
4869 0.000000013171729
4870 0.000000012764649
4871 0.000000012425983
4872 0.000000012122150
4873 0.000000011826485
4874 0.000000011531751
4875 0.000000011241254
4876 0.000000010958336
4877 0.000000010700732
4878 0.000000010491449
4879 0.000000010332074
4880 0.000000010210070
4881 0.000000010111590
4882 0.000000010023279
4883 0.000000009936676
4884 0.000000009850390
4885 0.000000009764605
4886 0.000000009678534
4887 0.000000009592901
4888 0.000000009508207
4889 0.000000009424467
4890 0.000000009343681
4891 0.000000009267238
4892 0.000000009194573
4893 0.000000009125877
4894 0.000000009061815
4895 0.000000009001634
4896 0.000000008944957
4897 0.000000008892687
4898 0.000000008845893
4899 0.000000008805091
4900 0.000000008770126
4901 0.000000008740644
4902 0.000000008715658
4903 0.000000008693671
4904 0.000000008673928
4905 0.000000008656221
4906 0.000000008640099
4907 0.000000008625697
4908 0.000000008613511
4909 0.000000008602687
4910 0.000000008591921
4911 0.000000008580893
4912 0.000000008569647
4913 0.000000008558358
4914 0.000000008548183
4915 0.000000008539669
4916 0.000000008531967
4917 0.000000008524659
4918 0.000000008517902
4919 0.000000008511384
4920 0.000000008505165
4921 0.000000008499966
4922 0.000000008495761
4923 0.000000008492091
4924 0.000000008488835
4925 0.000000008485830
4926 0.000000008482870
4927 0.000000008480082
4928 0.000000008477665
4929 0.000000008475535
4930 0.000000008473554
4931 0.000000008471612
4932 0.000000008469486
4933 0.000000008467047
4934 0.000000008464343
4935 0.000000008461451
4936 0.000000008458485
4937 0.000000008455525
4938 0.000000008452413
4939 0.000000008448883
4940 0.000000008444737
4941 0.000000008439682
4942 0.000000008433544
4943 0.000000008426569
4944 0.000000008418749
4945 0.000000008410278
4946 0.000000008402013
4947 0.000000008394203
4948 0.000000008386526
4949 0.000000008379106
4950 0.000000008371948
4951 0.000000008364622
4952 0.000000008357104
4953 0.000000008349510
4954 0.000000008341675
4955 0.000000008334001
4956 0.000000008327022
4957 0.000000008320272
4958 0.000000008313170
4959 0.000000008305491
4960 0.000000008296991
4961 0.000000008287973
4962 0.000000008279174
4963 0.000000008270676
4964 0.000000008262352
4965 0.000000008254616
4966 0.000000008247430
4967 0.000000008240442
4968 0.000000008233795
4969 0.000000008227644
4970 0.000000008221849
4971 0.000000008216510
4972 0.000000008211819
4973 0.000000008207549
4974 0.000000008203520
4975 0.000000008199750
4976 0.000000008196128
4977 0.000000008192523
4978 0.000000008188917
4979 0.000000008185336
4980 0.000000008181671
4981 0.000000008177810
4982 0.000000008173658
4983 0.000000008169157
4984 0.000000008164241
4985 0.000000008158913
4986 0.000000008153122
4987 0.000000008146652
4988 0.000000008139176
4989 0.000000008130775
4990 0.000000008121875
4991 0.000000008112880
4992 0.000000008104057
4993 0.000000008095436
4994 0.000000008086986
4995 0.000000008078904
4996 0.000000008071503
4997 0.000000008064926
4998 0.000000008059122
4999 0.000000008053695
5000 0.000000008048185
5001 0.000000008042537
5002 0.000000008037118
5003 0.000000008032125
5004 0.000000008027581
5005 0.000000008023490
5006 0.000000008019679
5007 0.000000008015953
5008 0.000000008012248
5009 0.000000008008405
5010 0.000000008004257
5011 0.000000007999815
5012 0.000000007995204
5013 0.000000007990580
5014 0.000000007986142
5015 0.000000007981914
5016 0.000000007977954
5017 0.000000007974431
5018 0.000000007971213
5019 0.000000007968106
5020 0.000000007965077
5021 0.000000007961940
5022 0.000000007958448
5023 0.000000007954634
5024 0.000000007950635
5025 0.000000007946274
5026 0.000000007941598
5027 0.000000007936801
5028 0.000000007931582
5029 0.000000007925293
5030 0.000000007917454
5031 0.000000007907448
5032 0.000000007894919
5033 0.000000007880526
5034 0.000000007864364
5035 0.000000007845646
5036 0.000000007823115
5037 0.000000007793588
5038 0.000000007753463
5039 0.000000007703147
5040 0.000000007643913
5041 0.000000007576271
5042 0.000000007504164
5043 0.000000007429007
5044 0.000000007348557
5045 0.000000007265966
5046 0.000000007182137
5047 0.000000007088707
5048 0.000000006980993
5049 0.000000006860512
5050 0.000000006726315
5051 0.000000006585676
5052 0.000000006449477
5053 0.000000006309750
5054 0.000000006154544
5055 0.000000005985132
5056 0.000000005800842
5057 0.000000005598667
5058 0.000000005386869
5059 0.000000005170118
5060 0.000000004947329
5061 0.000000004727014
5062 0.000000004514669
5063 0.000000004306716
5064 0.000000004096409
5065 0.000000003871968
5066 0.000000003631897
5067 0.000000003401554
5068 0.000000003204272
5069 0.000000003046353
5070 0.000000002927239
5071 0.000000002837166
5072 0.000000002762900
5073 0.000000002696754
5074 0.000000002633995
5075 0.000000002569694
5076 0.000000002502010
5077 0.000000002432363
5078 0.000000002362700
5079 0.000000002295620
5080 0.000000002231911
5081 0.000000002170129
5082 0.000000002110227
5083 0.000000002052036
5084 0.000000001993091
5085 0.000000001932174
5086 0.000000001868284
5087 0.000000001797201
5088 0.000000001718266
5089 0.000000001638861
5090 0.000000001564673
5091 0.000000001497396
5092 0.000000001438381
5093 0.000000001386349
5094 0.000000001338929
5095 0.000000001295394
5096 0.000000001255152
5097 0.000000001218000
5098 0.000000001184964
5099 0.000000001155913
5100 0.000000001129352
5101 0.000000001104280
5102 0.000000001079976
5103 0.000000001056248
5104 0.000000001034089
5105 0.000000001014022
5106 0.000000000995746


==> M2_FR.txt <==
0 3.509640532141538
1 2.907267145201218
2 2.723788074874551
3 2.645722756015846
4 2.613668596609910
5 2.599483615075726
6 2.593634795109174
7 2.590895496926040
8 2.589238390687981
9 2.587581626124112
10 2.584609409876534
11 2.577653068152929
12 2.569473651843546
13 2.564062836883848
14 2.559455937197270
15 2.555064404698601
16 2.550746775601193
17 2.546615014078689
18 2.542854559692642
19 2.539546756926641
20 2.536661510241173
21 2.534129804347599
22 2.531884320966049
23 2.529870059384028
24 2.528044335991427
25 2.526374328810930
26 2.524834662739779
27 2.523405468007282
28 2.522070979683865
29 2.520818497722728
30 2.519637655297648
31 2.518519883908104
32 2.517458024569948
33 2.516446021457205
34 2.515478714677518
35 2.514551660054560
36 2.513661002471831
37 2.512803390917809
38 2.511975866838775
39 2.511175827929757
40 2.510400966125611
41 2.509649224772637
42 2.508918767487214
43 2.508207942552622
44 2.507515272315691
45 2.506839421833013
46 2.506179187221835
47 2.505533480330734
48 2.504901313064472
49 2.504281796132136
50 2.503674116579892
51 2.503077541761622
52 2.502491402380634
53 2.501915096175350
54 2.501348066988327
55 2.500789820355663
56 2.500239901380051
57 2.499697919404274
58 2.499172231657893
59 2.498707896006207
60 2.498355683889456
61 2.498172860068453
62 1.777813808368911
63 1.564758770158391
64 1.431404610954218
65 1.352078399991568
66 1.291846115365559
67 1.243510255283700
68 1.203739526418445
69 1.170270526142693
70 1.141508901406758
71 1.116303869536671
72 1.093786562995978
73 1.073270852296143
74 1.054192879421138
75 1.036071626929835
76 1.018481319104947
77 1.001033608409132
78 0.983372860496114
79 0.965195190257533
80 0.946306319817647
81 0.926716632878077
82 0.906699883266326
83 0.886675290699116
84 0.866936171595818
85 0.847523370814669
86 0.828405024967286
87 0.809742905627727
88 0.791904094292935
89 0.775191090797532
90 0.759651553939784
91 0.745129541856104
92 0.731396453219174
93 0.718239133506903
94 0.705496765818189
95 0.693068512443284
96 0.680906702435537
97 0.669003019385113
98 0.657371520698230
99 0.646032465407104
100 0.635000181760297
101 0.624276417435941
102 0.613848890474595
103 0.603693349189898
104 0.593777581637584
105 0.584065915893864
106 0.574523616544135
107 0.565120582841381
108 0.555834070770145
109 0.546650111064472
110 0.537563297309874
111 0.528575187513232
112 0.519691897546928
113 0.510921995782403
114 0.502275657874760
115 0.493765505668132
116 0.485408601203269
117 0.477228433523496
118 0.469255351575529
119 0.461524534650472
120 0.454071598451661
121 0.446927036507025
122 0.440111326069721
123 0.433632114883832
124 0.427483975075806
125 0.421650228072012
126 0.416105893234173
127 0.410820846641083
128 0.405762624846182
129 0.400898528646747
130 0.396197048766399
131 0.391628662254191
132 0.387166180543178
133 0.382784751251052
134 0.378461673707033
135 0.374176113883988
136 0.369908864423278
137 0.365642215965853
138 0.361360052617795
139 0.357048196862586
140 0.352695023200847
141 0.348292301557964
142 0.343836025791918
143 0.339327070741454
144 0.334771296020476
145 0.330178945046478
146 0.325563410354997
147 0.320939634485257
148 0.316322695816969
149 0.311726952481037
150 0.307165770019279
151 0.302651535485984
152 0.298195510135440
153 0.293807201319984
154 0.289493434192878
155 0.285257438217857
156 0.281098470744145
157 0.277012152653533
158 0.272991518213863
159 0.269028353820609
160 0.265114617417750
161 0.261243528937924
162 0.257410317351524
163 0.253612434161265
164 0.249849371909993
165 0.246122146230793
166 0.242432596023254
167 0.238782629912591
168 0.235173571372171
169 0.231605710059548
170 0.228078089514236
171 0.224588575560450
172 0.221134229420795
173 0.217711914724092
174 0.214319077243782
175 0.210954595126240
176 0.207619544787418
177 0.204317698776051
178 0.201055502637497
179 0.197841564622810
180 0.194685668684089
181 0.191597598611398
182 0.188586146295283
183 0.185658493094595
184 0.182820103082004
185 0.180074964769728
186 0.177425995889006
187 0.174875305177939
188 0.172424262515736
189 0.170073288858095
190 0.167821503322462
191 0.165666396474633
192 0.163603646956054
193 0.161627191954020
194 0.159729530778866
195 0.157902182780544
196 0.156136198849572
197 0.154422665955602
198 0.152753131242890
199 0.151119942691452
200 0.149516467586895
201 0.147937227516996
202 0.146377906949498
203 0.144835281239653
204 0.143307050670892
205 0.141791604263601
206 0.140287748421613
207 0.138794438182551
208 0.137310579840709
209 0.135834911368000
210 0.134366007482886
211 0.132902414330779
212 0.131442883229260
213 0.129986646645468
214 0.128533677138928
215 0.127084844412191
216 0.125641911399189
217 0.124207315426597
218 0.122783808121018
219 0.121373998868632
220 0.119979961926528
221 0.118603011614246
222 0.117243670048288
223 0.115901837962105
224 0.114577084212384
225 0.113268996082415
226 0.111977464149247
227 0.110702881820194
228 0.109446193749710
229 0.108208799875531
230 0.106992316664004
231 0.105798295797841
232 0.104627908293073
233 0.103481714485118
234 0.102359517998154
235 0.101260330887222
236 0.100182448584764
237 0.099123577315144
238 0.098081018969652
239 0.097051886413030
240 0.096033289531945
241 0.095022543670236
242 0.094017338543174
243 0.093015888834210
244 0.092017043782398
245 0.091020336458992
246 0.090025978984562
247 0.089034797991964
248 0.088048122382770
249 0.087067641383871
250 0.086095287349814
251 0.085133121436921
252 0.084183277357135
253 0.083247939999205
254 0.082329329890606
255 0.081429662151572
256 0.080551052906234
257 0.079695387654080
258 0.078864123818177
259 0.078058107410019
260 0.077277430938988
261 0.076521381603098
262 0.075788486212329
263 0.075076654009280
264 0.074383385221848
265 0.073706004330389
266 0.073041902723272
267 0.072388744067668
268 0.071744637955992
269 0.071108255954023
270 0.070478880375175
271 0.069856378684626
272 0.069241105762999
273 0.068633750757047
274 0.068035136774388
275 0.067446015443523
276 0.066866907089333
277 0.066297973332646
278 0.065738973626087
279 0.065189269574994
280 0.064647896230444
281 0.064113657765368
282 0.063585234670305
283 0.063061309837956
284 0.062540658571645
285 0.062022227576956
286 0.061505182368260
287 0.060988923396148
288 0.060473072089259
289 0.059957448198333
290 0.059442047684590
291 0.058927022910225
292 0.058412669681164
293 0.057899426283809
294 0.057387860695374
295 0.056878636240619
296 0.056372447122572
297 0.055869930339806
298 0.055371550045879
299 0.054877498586812
300 0.054387627268428
301 0.053901434474812
302 0.053418114099597
303 0.052936669406622
304 0.052456062279877
305 0.051975402480173
306 0.051494124264985
307 0.051012144721764
308 0.050529972327245
309 0.050048734402695
310 0.049570096020862
311 0.049096092636227
312 0.048628865115048
313 0.048170394944308
314 0.047722240683867
315 0.047285376635843
316 0.046860117945609
317 0.046446144702950
318 0.046042594234975
319 0.045648202979103
320 0.045261455735070
321 0.044880739638475
322 0.044504481947730
323 0.044131272061909
324 0.043759942892741
325 0.043389642129023
326 0.043019860248939
327 0.042650432379227
328 0.042281519817513
329 0.041913580014691
330 0.041547322268883
331 0.041183668860485
332 0.040823686191573
333 0.040468530978576
334 0.040119347541977
335 0.039777164559868
336 0.039442771197481
337 0.039116614943807
338 0.038798716371963
339 0.038488641416176
340 0.038185523007557
341 0.037888127746452
342 0.037594955810529
343 0.037304364854238
344 0.037014694713736
345 0.036724395911679
346 0.036432153041801
347 0.036136992429079
348 0.035838369845952
349 0.035536220635778
350 0.035230955572360
351 0.034923400894566
352 0.034614682568505
353 0.034306072676733
354 0.033998841088047
355 0.033694112527905
356 0.033392785943337
357 0.033095489996777
358 0.032802585135956
359 0.032514200303503
360 0.032230274889868
361 0.031950615788303
362 0.031674942936972
363 0.031402928304932
364 0.031134222152552
365 0.030868479227151
366 0.030605367026523
367 0.030344580418144
368 0.030085846203014
369 0.029828931366153
370 0.029573652026906
371 0.029319875406943
372 0.029067528332312
373 0.028816593762595
374 0.028567111779878
375 0.028319164545542
376 0.028072864946122
377 0.027828338043508
378 0.027585693875392
379 0.027345015284408
380 0.027106340062776
381 0.026869652540513
382 0.026634883999017
383 0.026401925965609
384 0.026170644794835
385 0.025940905223488
386 0.025712596300710
387 0.025485641484443
388 0.025260029348153
389 0.025035808967867
390 0.024813091305441
391 0.024592040003569
392 0.024372850843059
393 0.024155725518519
394 0.023940849929540
395 0.023728364164524
396 0.023518344564092
397 0.023310782225452
398 0.023105580016455
399 0.022902543869542
400 0.022701391105103
401 0.022501759504061
402 0.022303226182266
403 0.022105325118652
404 0.021907574562856
405 0.021709503567564
406 0.021510681928814
407 0.021310746425979
408 0.021109428191990
409 0.020906577734912
410 0.020702179184855
411 0.020496349830689
412 0.020289334511413
413 0.020081481769983
414 0.019873204156528
415 0.019664936271468
416 0.019457084144229
417 0.019249984395775
418 0.019043880495919
419 0.018838909148411
420 0.018635118308342
421 0.018432487501848
422 0.018230974633231
423 0.018030555876784
424 0.017831267712525
425 0.017633225997294
426 0.017436632130035
427 0.017241760356492
428 0.017048922820556
429 0.016858426575343
430 0.016670537564862
431 0.016485450716787
432 0.016303275178569
433 0.016124035300338
434 0.015947679575425
435 0.015774098499574
436 0.015603139955954
437 0.015434618129308
438 0.015268322172452
439 0.015104010980893
440 0.014941413401636
441 0.014780224728820
442 0.014620106554033
443 0.014460699733237
444 0.014301642681232
445 0.014142600368893
446 0.013983301525542
447 0.013823584763078
448 0.013663434699072
449 0.013503012665084
450 0.013342662547415
451 0.013182893008968
452 0.013024320424580
453 0.012867589158360
454 0.012713282335437
455 0.012561848328414
456 0.012413549726024
457 0.012268454049909
458 0.012126451072118
459 0.011987295612845
460 0.011850653798736
461 0.011716152181468
462 0.011583410588480
463 0.011452070700371
464 0.011321804069186
465 0.011192317541701
466 0.011063349053996
467 0.010934658161982
468 0.010806029021682
469 0.010677270560920
470 0.010548226759389
471 0.010418792115157
472 0.010288924418144
473 0.010158661618006
474 0.010028123525021
475 0.009897508776387
476 0.009767074925372
477 0.009637104724228
478 0.009507872372780
479 0.009379598432631
480 0.009252424390073
481 0.009126388391883
482 0.009001423145561
483 0.008877369026547
484 0.008753991405773
485 0.008631013596722
486 0.008508146536967
487 0.008385115752762
488 0.008261691737984
489 0.008137705577894
490 0.008013060069210
491 0.007887740924265
492 0.007761817604051
493 0.007635445948068
494 0.007508867286401
495 0.007382407983511
496 0.007256474534576
497 0.007131538833248
498 0.007008108796570
499 0.006886696937396
500 0.006767774946894
501 0.006651728794599
502 0.006538834957523
503 0.006429237614339
504 0.006322953582077
505 0.006219889339602
506 0.006119873428374
507 0.006022684524968
508 0.005928086644468
509 0.005835849897613
510 0.005745772064545
511 0.005657682418211
512 0.005571444764731
513 0.005486947753059
514 0.005404098526495
515 0.005322808192687
516 0.005242982137964
517 0.005164516562462
518 0.005087292493979
519 0.005011179909649
520 0.004936040326945
521 0.004861736797208
522 0.004788138701453
523 0.004715131670015
524 0.004642622649130
525 0.004570546972384
526 0.004498871751845
527 0.004427599494028
528 0.004356767516053
529 0.004286448229013
530 0.004216745634011
531 0.004147791350891
532 0.004079733859448
533 0.004012726966856
534 0.003946917666689
535 0.003882431246827
536 0.003819359622571
537 0.003757753550754
538 0.003697619791793
539 0.003638924906828
540 0.003581602503524
541 0.003525564858648
542 0.003470715097452
543 0.003416961868969
544 0.003364226800635
545 0.003312453332499
546 0.003261607135514
547 0.003211675457086
548 0.003162659646830
549 0.003114565999726
550 0.003067394228748
551 0.003021128819316
552 0.002975729556168
553 0.002931128254343
554 0.002887227568762
555 0.002843904964998
556 0.002801021156150
557 0.002758426972743
558 0.002715977399053
559 0.002673542698818
560 0.002631023371257
561 0.002588360786405
562 0.002545548424234
563 0.002502638903375
564 0.002459744882159
565 0.002417035119588
566 0.002374724318703
567 0.002333053023611
568 0.002292267673520
569 0.002252596067458
570 0.002214225289875
571 0.002177285467852
572 0.002141842629014
573 0.002107896169568
574 0.002075386044033
575 0.002044203574788
576 0.002014206945048
577 0.001985235210295
578 0.001957123512986
579 0.001929717505073
580 0.001902880657302
581 0.001876506548069
582 0.001850521732240
583 0.001824888860548
584 0.001799604509835
585 0.001774693137115
586 0.001750199976797
587 0.001726178528235
588 0.001702679427351
589 0.001679740377651
590 0.001657377424498
591 0.001635582068420
592 0.001614318685716
593 0.001593529826421
594 0.001573139203424
595 0.001553060393683
596 0.001533203554049
597 0.001513484716147
598 0.001493832900643
599 0.001474197690960
600 0.001454554413697
601 0.001434907374145
602 0.001415289613241
603 0.001395761126263
604 0.001376400916051
605 0.001357298717513
606 0.001338543599052
607 0.001320214573541
608 0.001302371793134
609 0.001285051894818
610 0.001268265191841
611 0.001251997732354
612 0.001236214693010
613 0.001220865180218
614 0.001205889829688
615 0.001191225716512
616 0.001176813539812
617 0.001162602186964
618 0.001148553186051
619 0.001134642684909
620 0.001120862785731
621 0.001107221515811
622 0.001093739535844
623 0.001080446316258
624 0.001067374297770
625 0.001054555080851
626 0.001042012775601
627 0.001029762203610
628 0.001017805361870
629 0.001006132964227
630 0.000994725364938
631 0.000983555524106
632 0.000972592635818
633 0.000961806948182
634 0.000951171665256
635 0.000940668417670
636 0.000930288567148
637 0.000920034042692
638 0.000909917769857
639 0.000899960953587
640 0.000890190873633
641 0.000880636012878
642 0.000871321685861
643 0.000862266532615
644 0.000853479057218
645 0.000844956477200
646 0.000836683788509
647 0.000828635810982
648 0.000820778910671
649 0.000813073190513
650 0.000805476303261
651 0.000797946778233
652 0.000790446871906
653 0.000782945415247
654 0.000775421145747
655 0.000767864340921
656 0.000760277673645
657 0.000752676983228
658 0.000745088618124
659 0.000737546875553
660 0.000730089379869
661 0.000722752727141
662 0.000715566882956
663 0.000708553146457
664 0.000701720446291
665 0.000695065650705
666 0.000688574285792
667 0.000682222170490
668 0.000675979451483
669 0.000669812083983
670 0.000663686226768
671 0.000657570799706
672 0.000651440362579
673 0.000645278341005
674 0.000639078023517
675 0.000632843702187
676 0.000626591045990
677 0.000620344935887
678 0.000614136973085
679 0.000608001613840
680 0.000601972417011
681 0.000596078004540
682 0.000590339486250
683 0.000584768462679
684 0.000579366747265
685 0.000574127079095
686 0.000569035093592
687 0.000564070862771
688 0.000559211900761
689 0.000554435001808
690 0.000549718374040
691 0.000545043488057
692 0.000540396607255
693 0.000535769365390
694 0.000531159339168
695 0.000526569630579
696 0.000522007837726
697 0.000517484467895
698 0.000513010844926
699 0.000508597202626
700 0.000504251022172
701 0.000499975836889
702 0.000495770165110
703 0.000491628263299
704 0.000487539667158
705 0.000483491335573
706 0.000479468377649
707 0.000475455375169
708 0.000471438460152
709 0.000467405718960
710 0.000463349409899
711 0.000459266092854
712 0.000455157008273
713 0.000451028058701
714 0.000446888984006
715 0.000442751535469
716 0.000438628791083
717 0.000434532444276
718 0.000430472239912
719 0.000426453980494
720 0.000422479635373
721 0.000418546656609
722 0.000414648893116
723 0.000410777406255
724 0.000406921286198
725 0.000403069343892
726 0.000399211006036
727 0.000395337337091
728 0.000391442530501
729 0.000387524281625
730 0.000383584245294
731 0.000379627626930
732 0.000375662704283
733 0.000371699694230
734 0.000367749882490
735 0.000363823896351
736 0.000359931029103
737 0.000356078115376
738 0.000352269309008
739 0.000348505984836
740 0.000344787108800
741 0.000341109942133
742 0.000337471045403
743 0.000333866790570
744 0.000330294541260
745 0.000326753102232
746 0.000323243258817
747 0.000319767432942
748 0.000316329737818
749 0.000312935197427
750 0.000309588934300
751 0.000306295495854
752 0.000303057827384
753 0.000299876546628
754 0.000296750085050
755 0.000293674179886
756 0.000290642536256
757 0.000287647449144
758 0.000284680057350
759 0.000281731660665
760 0.000278794500303
761 0.000275862533745
762 0.000272931865651
763 0.000270001262414
764 0.000267072340754
765 0.000264148837975
766 0.000261236383801
767 0.000258341518709
768 0.000255470421691
769 0.000252627985439
770 0.000249817149955
771 0.000247037913456
772 0.000244287476183
773 0.000241560368704
774 0.000238848463376
775 0.000236142210850
776 0.000233431280714
777 0.000230705475574
778 0.000227956055371
779 0.000225176553371
780 0.000222363752441
781 0.000219518324316
782 0.000216645058278
783 0.000213752784652
784 0.000210853586363
785 0.000207961681657
786 0.000205091786209
787 0.000202257940657
788 0.000199471408572
789 0.000196740484314
790 0.000194069044318
791 0.000191457324607
792 0.000188902092994
793 0.000186397142596
794 0.000183934614643
795 0.000181506029022
796 0.000179103083682
797 0.000176718209887
798 0.000174345857990
799 0.000171982249175
800 0.000169626121148
801 0.000167278058560
802 0.000164940555963
803 0.000162616934214
804 0.000160311014763
805 0.000158026291798
806 0.000155765045940
807 0.000153528776150
808 0.000151317102119
809 0.000149128367044
810 0.000146960019342
811 0.000144809027911
812 0.000142672535091
813 0.000140548084364
814 0.000138434956823
815 0.000136333837886
816 0.000134247503035
817 0.000132180708678
818 0.000130139438684
819 0.000128130730501
820 0.000126161592108
821 0.000124238363304
822 0.000122365402555
823 0.000120544811949
824 0.000118776181653
825 0.000117056367277
826 0.000115380000371
827 0.000113739761470
828 0.000112127282834
829 0.000110533674589
830 0.000108950373769
831 0.000107369846932
832 0.000105786221009
833 0.000104195900215
834 0.000102597778344
835 0.000100993544952
836 0.000099387404163
837 0.000097785742915
838 0.000096195859849
839 0.000094625701416
840 0.000093082130590
841 0.000091570500763
842 0.000090093961769
843 0.000088653345197
844 0.000087246842771
845 0.000085870699915
846 0.000084519659342
847 0.000083187513733
848 0.000081868010700
849 0.000080555418737
850 0.000079245142946
851 0.000077934491696
852 0.000076622826119
853 0.000075312083791
854 0.000074006489132
855 0.000072712419596
856 0.000071437391893
857 0.000070189263025
858 0.000068975351046
859 0.000067801313875
860 0.000066670754300
861 0.000065584792666
862 0.000064542203622
863 0.000063539656624
864 0.000062572194045
865 0.000061633892899
866 0.000060718468988
867 0.000059819598618
868 0.000058931874622
869 0.000058050629407
870 0.000057172605812
871 0.000056296290442
872 0.000055421723759
873 0.000054550574170
874 0.000053685829564
875 0.000052831209055
876 0.000051990845988
877 0.000051168379096
878 0.000050366774803
879 0.000049587718059
880 0.000048831551686
881 0.000048097159429
882 0.000047382191698
883 0.000046683349508
884 0.000045996690781
885 0.000045318044414
886 0.000044643321720
887 0.000043968889270
888 0.000043291894200
889 0.000042610642340
890 0.000041924649479
891 0.000041234864288
892 0.000040543400024
893 0.000039853706016
894 0.000039169854243
895 0.000038495981003
896 0.000037836250034
897 0.000037193959536
898 0.000036571388657
899 0.000035969694506
900 0.000035388988299
901 0.000034828315768
902 0.000034286072362
903 0.000033760157350
904 0.000033248185026
905 0.000032747990510
906 0.000032257607592
907 0.000031775588986
908 0.000031301018621
909 0.000030833555527
910 0.000030373542254
911 0.000029921675421
912 0.000029479146362
913 0.000029047075464
914 0.000028626660409
915 0.000028218870825
916 0.000027824161626
917 0.000027442675965
918 0.000027073951883
919 0.000026717189924
920 0.000026371180362
921 0.000026034486624
922 0.000025705625350
923 0.000025383079618
924 0.000025065489291
925 0.000024751737269
926 0.000024441018846
927 0.000024132761363
928 0.000023826874505
929 0.000023523512948
930 0.000023222998986
931 0.000022925911782
932 0.000022632845753
933 0.000022344431261
934 0.000022061108990
935 0.000021783222670
936 0.000021510917390
937 0.000021244110846
938 0.000020982629470
939 0.000020726183153
940 0.000020474446000
941 0.000020227194438
942 0.000019984149424
943 0.000019745224374
944 0.000019510452175
945 0.000019280002761
946 0.000019054086770
947 0.000018833008711
948 0.000018617130196
949 0.000018406591823
950 0.000018201584172
951 0.000018002043127
952 0.000017807802406
953 0.000017618442878
954 0.000017433441768
955 0.000017252125329
956 0.000017073634009
957 0.000016897236046
958 0.000016722043791
959 0.000016547293320
960 0.000016372299171
961 0.000016196584430
962 0.000016019782612
963 0.000015841797620
964 0.000015662772384
965 0.000015482999220
966 0.000015303044953
967 0.000015123476762
968 0.000014945108313
969 0.000014768636456
970 0.000014594809568
971 0.000014424231219
972 0.000014257374988
973 0.000014094626422
974 0.000013936184952
975 0.000013782133425
976 0.000013632442829
977 0.000013486981515
978 0.000013345610324
979 0.000013208057786
980 0.000013074134174
981 0.000012943587059
982 0.000012816149380
983 0.000012691621098
984 0.000012569811397
985 0.000012450480642
986 0.000012333452836
987 0.000012218573959
988 0.000012105664987
989 0.000011994588748
990 0.000011885146957
991 0.000011777250308
992 0.000011670767635
993 0.000011565586372
994 0.000011461605695
995 0.000011358753064
996 0.000011256940081
997 0.000011156125350
998 0.000011056262314
999 0.000010957287270
1000 0.000010859133744
1001 0.000010761763586
1002 0.000010665124758
1003 0.000010569188286
1004 0.000010473925035
1005 0.000010379298328
1006 0.000010285343144
1007 0.000010192130722
1008 0.000010099667466
1009 0.000010008086852
1010 0.000009917500674
1011 0.000009828071346
1012 0.000009739892681
1013 0.000009653106375
1014 0.000009567785282
1015 0.000009483985193
1016 0.000009401665893
1017 0.000009320781708
1018 0.000009241206437
1019 0.000009162757368
1020 0.000009085216591
1021 0.000009008376023
1022 0.000008932014764
1023 0.000008855868769
1024 0.000008779803524
1025 0.000008703704713
1026 0.000008627512578
1027 0.000008551263400
1028 0.000008475052824
1029 0.000008399040385
1030 0.000008323461931
1031 0.000008248560765
1032 0.000008174534151
1033 0.000008101599065
1034 0.000008029873871
1035 0.000007959426154
1036 0.000007890159393
1037 0.000007821968871
1038 0.000007754675546
1039 0.000007688022947
1040 0.000007621730191
1041 0.000007555480347
1042 0.000007489032756
1043 0.000007422169307
1044 0.000007354771171
1045 0.000007286760973
1046 0.000007218219911
1047 0.000007149288318
1048 0.000007080205229
1049 0.000007011268056
1050 0.000006942814275
1051 0.000006875157047
1052 0.000006808594328
1053 0.000006743319118
1054 0.000006679441049
1055 0.000006616994782
1056 0.000006555877039
1057 0.000006495974495
1058 0.000006437089247
1059 0.000006378969462
1060 0.000006321432204
1061 0.000006264246676
1062 0.000006207249151
1063 0.000006150336086
1064 0.000006093486979
1065 0.000006036669102
1066 0.000005979983583
1067 0.000005923533807
1068 0.000005867435672
1069 0.000005811797516
1070 0.000005756731746
1071 0.000005702271763
1072 0.000005648409274
1073 0.000005595079346
1074 0.000005542157941
1075 0.000005489471014
1076 0.000005436872537
1077 0.000005384152627
1078 0.000005331173975
1079 0.000005277807689
1080 0.000005224012512
1081 0.000005169825863
1082 0.000005115303092
1083 0.000005060645539
1084 0.000005006066284
1085 0.000004951862492
1086 0.000004898287028
1087 0.000004845559956
1088 0.000004793896316
1089 0.000004743403419
1090 0.000004694114994
1091 0.000004645965152
1092 0.000004598832569
1093 0.000004552558086
1094 0.000004506930767
1095 0.000004461747056
1096 0.000004416798915
1097 0.000004371911513
1098 0.000004326944047
1099 0.000004281817449
1100 0.000004236527711
1101 0.000004191119813
1102 0.000004145669632
1103 0.000004100306675
1104 0.000004055166738
1105 0.000004010395751
1106 0.000003966067167
1107 0.000003922249643
1108 0.000003878936098
1109 0.000003836062780
1110 0.000003793518210
1111 0.000003751167582
1112 0.000003708845907
1113 0.000003666398862
1114 0.000003623669899
1115 0.000003580541240
1116 0.000003536972160
1117 0.000003492964939
1118 0.000003448596428
1119 0.000003404030747
1120 0.000003359449598
1121 0.000003315053182
1122 0.000003271073871
1123 0.000003227719123
1124 0.000003185152559
1125 0.000003143435520
1126 0.000003102602696
1127 0.000003062602180
1128 0.000003023323010
1129 0.000002984600992
1130 0.000002946269102
1131 0.000002908139789
1132 0.000002870062276
1133 0.000002831867566
1134 0.000002793487901
1135 0.000002754888118
1136 0.000002716127026
1137 0.000002677287111
1138 0.000002638531273
1139 0.000002600046019
1140 0.000002562041901
1141 0.000002524711827
1142 0.000002488192692
1143 0.000002452606370
1144 0.000002417988925
1145 0.000002384330489
1146 0.000002351565036
1147 0.000002319604909
1148 0.000002288307985
1149 0.000002257546981
1150 0.000002227207244
1151 0.000002197190794
1152 0.000002167413126
1153 0.000002137852561
1154 0.000002108526234
1155 0.000002079466302
1156 0.000002050771767
1157 0.000002022521177
1158 0.000001994820226
1159 0.000001967759742
1160 0.000001941392120
1161 0.000001915742499
1162 0.000001890782685
1163 0.000001866462902
1164 0.000001842683848
1165 0.000001819345277
1166 0.000001796332113
1167 0.000001773507980
1168 0.000001750772078
1169 0.000001728017878
1170 0.000001705205802
1171 0.000001682295674
1172 0.000001659301843
1173 0.000001636278051
1174 0.000001613312135
1175 0.000001590511221
1176 0.000001567990319
1177 0.000001545847376
1178 0.000001524170934
1179 0.000001503009539
1180 0.000001482384993
1181 0.000001462287539
1182 0.000001442654879
1183 0.000001423419156
1184 0.000001404502791
1185 0.000001385797083
1186 0.000001367214506
1187 0.000001348697859
1188 0.000001330174515
1189 0.000001311636240
1190 0.000001293093652
1191 0.000001274585917
1192 0.000001256189623
1193 0.000001237966315
1194 0.000001220012429
1195 0.000001202412495
1196 0.000001185225172
1197 0.000001168498136
1198 0.000001152239849
1199 0.000001136444512
1200 0.000001121079003
1201 0.000001106079535
1202 0.000001091382298
1203 0.000001076921255
1204 0.000001062640151
1205 0.000001048488797
1206 0.000001034433924
1207 0.000001020466959
1208 0.000001006599323
1209 0.000000992860229
1210 0.000000979306717
1211 0.000000965990740
1212 0.000000952977424
1213 0.000000940321493
1214 0.000000928049334
1215 0.000000916189580
1216 0.000000904735567
1217 0.000000893676032
1218 0.000000882974693
1219 0.000000872580645
1220 0.000000862452908
1221 0.000000852535272
1222 0.000000842783051
1223 0.000000833166301
1224 0.000000823669310
1225 0.000000814281324
1226 0.000000805015932
1227 0.000000795896262
1228 0.000000786961947
1229 0.000000778243717
1230 0.000000769771058
1231 0.000000761570823
1232 0.000000753663229
1233 0.000000746040594
1234 0.000000738687310
1235 0.000000731568906
1236 0.000000724647759
1237 0.000000717886977
1238 0.000000711225444
1239 0.000000704614129
1240 0.000000698016328
1241 0.000000691395193
1242 0.000000684725777
1243 0.000000677997074
1244 0.000000671215050
1245 0.000000664389901
1246 0.000000657562977
1247 0.000000650770186
1248 0.000000644053764
1249 0.000000637451476
1250 0.000000630998179
1251 0.000000624721888
1252 0.000000618621673
1253 0.000000612701993
1254 0.000000606946988
1255 0.000000601334377
1256 0.000000595841824
1257 0.000000590442428
1258 0.000000585111223
1259 0.000000579833931
1260 0.000000574598555
1261 0.000000569406230
1262 0.000000564264476
1263 0.000000559188675
1264 0.000000554204820
1265 0.000000549331763
1266 0.000000544596880
1267 0.000000540017508
1268 0.000000535596974
1269 0.000000531346753
1270 0.000000527257276
1271 0.000000523316277
1272 0.000000519499396
1273 0.000000515792816
1274 0.000000512159697
1275 0.000000508586393
1276 0.000000505038566
1277 0.000000501504950
1278 0.000000497973820
1279 0.000000494435681
1280 0.000000490889833
1281 0.000000487349934
1282 0.000000483823716
1283 0.000000480330617
1284 0.000000476883266
1285 0.000000473501643
1286 0.000000470198182
1287 0.000000466982438
1288 0.000000463853678
1289 0.000000460809035
1290 0.000000457843082
1291 0.000000454943742
1292 0.000000452101768
1293 0.000000449301495
1294 0.000000446538245
1295 0.000000443804299
1296 0.000000441089067
1297 0.000000438398025
1298 0.000000435732399
1299 0.000000433099030
1300 0.000000430511811
1301 0.000000427970021
1302 0.000000425490450
1303 0.000000423074935
1304 0.000000420730141
1305 0.000000418455062
1306 0.000000416247119
1307 0.000000414094583
1308 0.000000411993913
1309 0.000000409933738
1310 0.000000407899415
1311 0.000000405884725
1312 0.000000403880763
1313 0.000000401882036
1314 0.000000399885328
1315 0.000000397893515
1316 0.000000395909229
1317 0.000000393944254
1318 0.000000392000685
1319 0.000000390090361
1320 0.000000388218284
1321 0.000000386393674
1322 0.000000384618100
1323 0.000000382891480
1324 0.000000381209732
1325 0.000000379572638
1326 0.000000377968257
1327 0.000000376393095
1328 0.000000374835028
1329 0.000000373290018
1330 0.000000371749671
1331 0.000000370212454
1332 0.000000368673235
1333 0.000000367134813
1334 0.000000365601101
1335 0.000000364073121
1336 0.000000362560781
1337 0.000000361065856
1338 0.000000359594690
1339 0.000000358149278
1340 0.000000356731337
1341 0.000000355341885
1342 0.000000353972615
1343 0.000000352623499
1344 0.000000351286604
1345 0.000000349956158
1346 0.000000348621104
1347 0.000000347280910
1348 0.000000345927217
1349 0.000000344563703
1350 0.000000343184232
1351 0.000000341796702
1352 0.000000340402118
1353 0.000000339010758
1354 0.000000337626695
1355 0.000000336262770
1356 0.000000334925553
1357 0.000000333622833
1358 0.000000332354579
1359 0.000000331122484
1360 0.000000329927954
1361 0.000000328764586
1362 0.000000327629787
1363 0.000000326514775
1364 0.000000325414876
1365 0.000000324323167
1366 0.000000323233293
1367 0.000000322142008
1368 0.000000321046088
1369 0.000000319947429
1370 0.000000318843193
1371 0.000000317736986
1372 0.000000316635620
1373 0.000000315538217
1374 0.000000314453568
1375 0.000000313383802
1376 0.000000312331271
1377 0.000000311296751
1378 0.000000310280888
1379 0.000000309280133
1380 0.000000308293567
1381 0.000000307315757
1382 0.000000306346643
1383 0.000000305379774
1384 0.000000304413934
1385 0.000000303445376
1386 0.000000302473351
1387 0.000000301498008
1388 0.000000300520538
1389 0.000000299544845
1390 0.000000298574975
1391 0.000000297612489
1392 0.000000296662342
1393 0.000000295727014
1394 0.000000294812531
1395 0.000000293913883
1396 0.000000293034344
1397 0.000000292170167
1398 0.000000291320466
1399 0.000000290479555
1400 0.000000289646336
1401 0.000000288817219
1402 0.000000287985190
1403 0.000000287152092
1404 0.000000286312276
1405 0.000000285464742
1406 0.000000284606552
1407 0.000000283743380
1408 0.000000282869872
1409 0.000000281990025
1410 0.000000281108176
1411 0.000000280225144
1412 0.000000279339199
1413 0.000000278454755
1414 0.000000277569530
1415 0.000000276684360
1416 0.000000275798599
1417 0.000000274912867
1418 0.000000274024574
1419 0.000000273133823
1420 0.000000272240061
1421 0.000000271342987
1422 0.000000270446647
1423 0.000000269548503
1424 0.000000268651703
1425 0.000000267761204
1426 0.000000266880419
1427 0.000000266011431
1428 0.000000265157811
1429 0.000000264323504
1430 0.000000263508027
1431 0.000000262711063
1432 0.000000261930931
1433 0.000000261169371
1434 0.000000260422737
1435 0.000000259688567
1436 0.000000258964663
1437 0.000000258248384
1438 0.000000257539323
1439 0.000000256832654
1440 0.000000256129212
1441 0.000000255428783
1442 0.000000254733241
1443 0.000000254040216
1444 0.000000253353101
1445 0.000000252671254
1446 0.000000251998136
1447 0.000000251331744
1448 0.000000250673248
1449 0.000000250023954
1450 0.000000249380472
1451 0.000000248745202
1452 0.000000248114283
1453 0.000000247485787
1454 0.000000246861005
1455 0.000000246236047
1456 0.000000245611537
1457 0.000000244987310
1458 0.000000244361578
1459 0.000000243737188
1460 0.000000243113251
1461 0.000000242492241
1462 0.000000241874752
1463 0.000000241263405
1464 0.000000240659271
1465 0.000000240061229
1466 0.000000239473358
1467 0.000000238894646
1468 0.000000238324319
1469 0.000000237760434
1470 0.000000237204362
1471 0.000000236654980
1472 0.000000236111178
1473 0.000000235571081
1474 0.000000235037585
1475 0.000000234505151
1476 0.000000233977977
1477 0.000000233456155
1478 0.000000232938548
1479 0.000000232426943
1480 0.000000231921121
1481 0.000000231421109
1482 0.000000230926442
1483 0.000000230438417
1484 0.000000229954254
1485 0.000000229475291
1486 0.000000228998023
1487 0.000000228524341
1488 0.000000228051221
1489 0.000000227577612
1490 0.000000227103128
1491 0.000000226628463
1492 0.000000226151579
1493 0.000000225676286
1494 0.000000225202236
1495 0.000000224731473
1496 0.000000224267126
1497 0.000000223808036
1498 0.000000223358223
1499 0.000000222918946
1500 0.000000222491532
1501 0.000000222075428
1502 0.000000221671072
1503 0.000000221277877
1504 0.000000220896314
1505 0.000000220524812
1506 0.000000220163025
1507 0.000000219809892
1508 0.000000219463399
1509 0.000000219125279
1510 0.000000218792544
1511 0.000000218467261
1512 0.000000218146160
1513 0.000000217830547
1514 0.000000217519925
1515 0.000000217214720
1516 0.000000216915022
1517 0.000000216619828
1518 0.000000216328983
1519 0.000000216040999
1520 0.000000215756238
1521 0.000000215473658
1522 0.000000215193665
1523 0.000000214914961
1524 0.000000214637097
1525 0.000000214361260
1526 0.000000214084699
1527 0.000000213811043
1528 0.000000213539429
1529 0.000000213271902
1530 0.000000213008239
1531 0.000000212749245
1532 0.000000212496665
1533 0.000000212250237
1534 0.000000212009863
1535 0.000000211777057
1536 0.000000211549379
1537 0.000000211327916
1538 0.000000211111193
1539 0.000000210898654
1540 0.000000210689803
1541 0.000000210483414
1542 0.000000210279187
1543 0.000000210076384
1544 0.000000209875454
1545 0.000000209676483
1546 0.000000209478689
1547 0.000000209281612
1548 0.000000209086745
1549 0.000000208895038
1550 0.000000208706720
1551 0.000000208521822
1552 0.000000208340623
1553 0.000000208163615
1554 0.000000207990058
1555 0.000000207819833
1556 0.000000207652989
1557 0.000000207489582
1558 0.000000207328406
1559 0.000000207168717
1560 0.000000207011740
1561 0.000000206856947
1562 0.000000206703914
1563 0.000000206552075
1564 0.000000206402908
1565 0.000000206255694
1566 0.000000206111911
1567 0.000000205970951
1568 0.000000205834592
1569 0.000000205700790
1570 0.000000205570154
1571 0.000000205442936
1572 0.000000205319426
1573 0.000000205198554
1574 0.000000205080484
1575 0.000000204964842
1576 0.000000204850910
1577 0.000000204738938
1578 0.000000204627999
1579 0.000000204519453
1580 0.000000204412444
1581 0.000000204307709
1582 0.000000204204784
1583 0.000000204103372
1584 0.000000204004799
1585 0.000000203908782
1586 0.000000203814733
1587 0.000000203723455
1588 0.000000203634161
1589 0.000000203546517
1590 0.000000203461035
1591 0.000000203377213
1592 0.000000203294048
1593 0.000000203211950
1594 0.000000203129935
1595 0.000000203048724
1596 0.000000202967345
1597 0.000000202886280
1598 0.000000202805946
1599 0.000000202726096
1600 0.000000202646567
1601 0.000000202568120
1602 0.000000202491126
1603 0.000000202415149
1604 0.000000202341279
1605 0.000000202268807
1606 0.000000202198248
1607 0.000000202129209
1608 0.000000202062040
1609 0.000000201996147
1610 0.000000201932163
1611 0.000000201868898
1612 0.000000201806704
1613 0.000000201745794
1614 0.000000201685395
1615 0.000000201625964
1616 0.000000201567405
1617 0.000000201510145
1618 0.000000201453961
1619 0.000000201398812
1620 0.000000201344373
1621 0.000000201291451
1622 0.000000201239014
1623 0.000000201187858
1624 0.000000201137613
1625 0.000000201087514
1626 0.000000201038073
1627 0.000000200989072
1628 0.000000200940076
1629 0.000000200891033
1630 0.000000200842125
1631 0.000000200793152
1632 0.000000200744243
1633 0.000000200695665
1634 0.000000200647508
1635 0.000000200599838
1636 0.000000200552551
1637 0.000000200506046
1638 0.000000200460144
1639 0.000000200416124
1640 0.000000200372644
1641 0.000000200330003
1642 0.000000200288268
1643 0.000000200247013
1644 0.000000200206434
1645 0.000000200166560
1646 0.000000200127180
1647 0.000000200087951
1648 0.000000200049016
1649 0.000000200009699
1650 0.000000199970677
1651 0.000000199931606
1652 0.000000199892759
1653 0.000000199854345
1654 0.000000199815797
1655 0.000000199778203
1656 0.000000199740718
1657 0.000000199703485
1658 0.000000199667174
1659 0.000000199631153
1660 0.000000199595816
1661 0.000000199560758
1662 0.000000199525936
1663 0.000000199491525
1664 0.000000199456983
1665 0.000000199422584
1666 0.000000199387878
1667 0.000000199352830
1668 0.000000199317784
1669 0.000000199282524
1670 0.000000199247316
1671 0.000000199212383
1672 0.000000199177762
1673 0.000000199143580
1674 0.000000199109790
1675 0.000000199076276
1676 0.000000199043758
1677 0.000000199011615
1678 0.000000198980100
1679 0.000000198949523
1680 0.000000198919103
1681 0.000000198889070
1682 0.000000198859366
1683 0.000000198829832
1684 0.000000198800547
1685 0.000000198771507
1686 0.000000198742377
1687 0.000000198713024
1688 0.000000198684085
1689 0.000000198654748
1690 0.000000198625995
1691 0.000000198596969
1692 0.000000198568154
1693 0.000000198539168
1694 0.000000198510315
1695 0.000000198481329
1696 0.000000198452096
1697 0.000000198422770
1698 0.000000198393090
1699 0.000000198362908
1700 0.000000198332302
1701 0.000000198301433
1702 0.000000198269967
1703 0.000000198238082
1704 0.000000198206251
1705 0.000000198174100
1706 0.000000198141618
1707 0.000000198109158
1708 0.000000198077028
1709 0.000000198045208
1710 0.000000198014153
1711 0.000000197983154
1712 0.000000197952572
1713 0.000000197922416
1714 0.000000197892836
1715 0.000000197863590
1716 0.000000197834649
1717 0.000000197805863
1718 0.000000197777033
1719 0.000000197748185
1720 0.000000197719307
1721 0.000000197690551
1722 0.000000197661249
1723 0.000000197631846
1724 0.000000197602327
1725 0.000000197572759
1726 0.000000197543735
1727 0.000000197514881
1728 0.000000197485774
1729 0.000000197456954
1730 0.000000197428036
1731 0.000000197399460
1732 0.000000197370954
1733 0.000000197342413
1734 0.000000197313535
1735 0.000000197284926
1736 0.000000197255640
1737 0.000000197226067
1738 0.000000197196147
1739 0.000000197166095
1740 0.000000197135403
1741 0.000000197104661
1742 0.000000197074079
1743 0.000000197043151
1744 0.000000197012679
1745 0.000000196982338
1746 0.000000196952202
1747 0.000000196922394
1748 0.000000196893015
1749 0.000000196863843
1750 0.000000196834951
1751 0.000000196806213
1752 0.000000196777294
1753 0.000000196748599
1754 0.000000196719145
1755 0.000000196689625
1756 0.000000196659643
1757 0.000000196628990
1758 0.000000196598125
1759 0.000000196566801
1760 0.000000196535198
1761 0.000000196503693
1762 0.000000196471982
1763 0.000000196440322
1764 0.000000196408999
1765 0.000000196378259
1766 0.000000196347876
1767 0.000000196317403
1768 0.000000196287322
1769 0.000000196257015
1770 0.000000196226902
1771 0.000000196196336
1772 0.000000196165741
1773 0.000000196134607
1774 0.000000196103264
1775 0.000000196071455
1776 0.000000196039099
1777 0.000000196006553
1778 0.000000195973478
1779 0.000000195940065
1780 0.000000195906590
1781 0.000000195873240
1782 0.000000195840270
1783 0.000000195807170
1784 0.000000195774078
1785 0.000000195741239
1786 0.000000195708640
1787 0.000000195676443
1788 0.000000195644364
1789 0.000000195612480
1790 0.000000195580694
1791 0.000000195548512
1792 0.000000195516779
1793 0.000000195485134
1794 0.000000195453243
1795 0.000000195422015
1796 0.000000195390677
1797 0.000000195359971
1798 0.000000195329802
1799 0.000000195299942
1800 0.000000195270460
1801 0.000000195241517
1802 0.000000195213210
1803 0.000000195185526
1804 0.000000195157805
1805 0.000000195129899
1806 0.000000195102166
1807 0.000000195074215
1808 0.000000195045701
1809 0.000000195016895
1810 0.000000194987751
1811 0.000000194957503
1812 0.000000194927218
1813 0.000000194896423
1814 0.000000194865221
1815 0.000000194834176
1816 0.000000194803367
1817 0.000000194772407
1818 0.000000194742067
1819 0.000000194711852
1820 0.000000194682101
1821 0.000000194652597
1822 0.000000194623267
1823 0.000000194594187
1824 0.000000194565211
1825 0.000000194535962
1826 0.000000194506491
1827 0.000000194476997
1828 0.000000194447260
1829 0.000000194417560
1830 0.000000194387447
1831 0.000000194357448
1832 0.000000194327757
1833 0.000000194298070
1834 0.000000194268776
1835 0.000000194240291
1836 0.000000194211701
1837 0.000000194183939
1838 0.000000194156375
1839 0.000000194129511
1840 0.000000194102975
1841 0.000000194076565
1842 0.000000194050124
1843 0.000000194023569
1844 0.000000193997005
1845 0.000000193970147
1846 0.000000193943021
1847 0.000000193915898
1848 0.000000193888531
1849 0.000000193861196
1850 0.000000193833635
1851 0.000000193805972
1852 0.000000193778655
1853 0.000000193751574
1854 0.000000193724866
1855 0.000000193698412
1856 0.000000193672337
1857 0.000000193646439
1858 0.000000193620591
1859 0.000000193594842
1860 0.000000193569170
1861 0.000000193543218
1862 0.000000193517248
1863 0.000000193491124
1864 0.000000193464703
1865 0.000000193438287
1866 0.000000193412085
1867 0.000000193385931
1868 0.000000193359702
1869 0.000000193333811
1870 0.000000193308390
1871 0.000000193283317
1872 0.000000193258851
1873 0.000000193234995
1874 0.000000193211435
1875 0.000000193188160
1876 0.000000193165339
1877 0.000000193142730
1878 0.000000193120003
1879 0.000000193097514
1880 0.000000193074985
1881 0.000000193052291
1882 0.000000193029569
1883 0.000000193006726
1884 0.000000192983741
1885 0.000000192960457
1886 0.000000192937316
1887 0.000000192914058
1888 0.000000192891011
1889 0.000000192868094
1890 0.000000192845445
1891 0.000000192822679
1892 0.000000192800161
1893 0.000000192777692
1894 0.000000192755464
1895 0.000000192732670
1896 0.000000192709749
1897 0.000000192686812
1898 0.000000192663486
1899 0.000000192640131
1900 0.000000192616190
1901 0.000000192591873
1902 0.000000192567231
1903 0.000000192542138
1904 0.000000192516850
1905 0.000000192491247
1906 0.000000192465465
1907 0.000000192439516
1908 0.000000192413361
1909 0.000000192387362
1910 0.000000192361357
1911 0.000000192335341
1912 0.000000192309142
1913 0.000000192282566
1914 0.000000192255855
1915 0.000000192229055
1916 0.000000192201922
1917 0.000000192174974
1918 0.000000192147698
1919 0.000000192120507
1920 0.000000192093593
1921 0.000000192066186
1922 0.000000192038950
1923 0.000000192011773
1924 0.000000191984691
1925 0.000000191957789
1926 0.000000191931131
1927 0.000000191904833
1928 0.000000191878677
1929 0.000000191852413
1930 0.000000191826087
1931 0.000000191799369
1932 0.000000191771922
1933 0.000000191744159
1934 0.000000191715739
1935 0.000000191686552
1936 0.000000191657143
1937 0.000000191626921
1938 0.000000191596538
1939 0.000000191565360
1940 0.000000191533988
1941 0.000000191502507
1942 0.000000191471314
1943 0.000000191440180
1944 0.000000191409280
1945 0.000000191378315
1946 0.000000191348313
1947 0.000000191318100
1948 0.000000191288163
1949 0.000000191258035
1950 0.000000191228038
1951 0.000000191197849
1952 0.000000191167401
1953 0.000000191136817
1954 0.000000191105436
1955 0.000000191073483
1956 0.000000191041333
1957 0.000000191008358
1958 0.000000190975668
1959 0.000000190941996
1960 0.000000190908167
1961 0.000000190873882
1962 0.000000190839599
1963 0.000000190804953
1964 0.000000190769172
1965 0.000000190733412
1966 0.000000190697219
1967 0.000000190659953
1968 0.000000190621845
1969 0.000000190582965
1970 0.000000190542550
1971 0.000000190500923
1972 0.000000190458224
1973 0.000000190414325
1974 0.000000190369515
1975 0.000000190322915
1976 0.000000190275144
1977 0.000000190226359
1978 0.000000190176627
1979 0.000000190126163
1980 0.000000190074668
1981 0.000000190022793
1982 0.000000189970217
1983 0.000000189916970
1984 0.000000189863896
1985 0.000000189810539
1986 0.000000189756060
1987 0.000000189701093
1988 0.000000189645308
1989 0.000000189588715
1990 0.000000189531836
1991 0.000000189474509
1992 0.000000189416113
1993 0.000000189357061
1994 0.000000189297833
1995 0.000000189238121
1996 0.000000189177774
1997 0.000000189117001
1998 0.000000189055545
1999 0.000000188993804
2000 0.000000188931204
2001 0.000000188867545
2002 0.000000188803183
2003 0.000000188737967
2004 0.000000188671160
2005 0.000000188603119
2006 0.000000188533780
2007 0.000000188462485
2008 0.000000188390453
2009 0.000000188316495
2010 0.000000188241003
2011 0.000000188164742
2012 0.000000188087184
2013 0.000000188008685
2014 0.000000187929310
2015 0.000000187848516
2016 0.000000187766958
2017 0.000000187684124
2018 0.000000187600327
2019 0.000000187515424
2020 0.000000187429185
2021 0.000000187341390
2022 0.000000187252562
2023 0.000000187162250
2024 0.000000187069939
2025 0.000000186976272
2026 0.000000186880951
2027 0.000000186785145
2028 0.000000186687991
2029 0.000000186589594
2030 0.000000186490507
2031 0.000000186390613
2032 0.000000186290730
2033 0.000000186189577
2034 0.000000186087703
2035 0.000000185985251
2036 0.000000185881578
2037 0.000000185775442
2038 0.000000185667295
2039 0.000000185557016
2040 0.000000185443116
2041 0.000000185326718
2042 0.000000185207168
2043 0.000000185084843
2044 0.000000184959810
2045 0.000000184831259
2046 0.000000184699220
2047 0.000000184564384
2048 0.000000184427269
2049 0.000000184287303
2050 0.000000184144968
2051 0.000000183999985
2052 0.000000183852781
2053 0.000000183701672
2054 0.000000183548372
2055 0.000000183390632
2056 0.000000183229386
2057 0.000000183065164
2058 0.000000182895484
2059 0.000000182722132
2060 0.000000182544784
2061 0.000000182363666
2062 0.000000182178984
2063 0.000000181991841
2064 0.000000181802511
2065 0.000000181611873
2066 0.000000181420160
2067 0.000000181228362
2068 0.000000181036861
2069 0.000000180845163
2070 0.000000180653430
2071 0.000000180461254
2072 0.000000180267516
2073 0.000000180072366
2074 0.000000179875660
2075 0.000000179675789
2076 0.000000179472292
2077 0.000000179264677
2078 0.000000179053314
2079 0.000000178838548
2080 0.000000178619697
2081 0.000000178398506
2082 0.000000178173555
2083 0.000000177946053
2084 0.000000177716607
2085 0.000000177485584
2086 0.000000177253570
2087 0.000000177019501
2088 0.000000176784563
2089 0.000000176547643
2090 0.000000176308694
2091 0.000000176068071
2092 0.000000175826467
2093 0.000000175581135
2094 0.000000175331955
2095 0.000000175080833
2096 0.000000174825709
2097 0.000000174568108
2098 0.000000174306463
2099 0.000000174042802
2100 0.000000173777969
2101 0.000000173511495
2102 0.000000173244337
2103 0.000000172978210
2104 0.000000172710321
2105 0.000000172444229
2106 0.000000172177744
2107 0.000000171911252
2108 0.000000171644650
2109 0.000000171376791
2110 0.000000171107180
2111 0.000000170835620
2112 0.000000170562096
2113 0.000000170285854
2114 0.000000170007309
2115 0.000000169725602
2116 0.000000169441955
2117 0.000000169155713
2118 0.000000168867818
2119 0.000000168579458
2120 0.000000168290740
2121 0.000000168001955
2122 0.000000167712664
2123 0.000000167421832
2124 0.000000167130994
2125 0.000000166840199
2126 0.000000166545559
2127 0.000000166249610
2128 0.000000165948628
2129 0.000000165642626
2130 0.000000165332079
2131 0.000000165014559
2132 0.000000164690984
2133 0.000000164361455
2134 0.000000164024888
2135 0.000000163684494
2136 0.000000163338801
2137 0.000000162989580
2138 0.000000162638645
2139 0.000000162286617
2140 0.000000161933523
2141 0.000000161581390
2142 0.000000161230869
2143 0.000000160880752
2144 0.000000160532056
2145 0.000000160182346
2146 0.000000159831898
2147 0.000000159480920
2148 0.000000159126344
2149 0.000000158770036
2150 0.000000158409883
2151 0.000000158045986
2152 0.000000157681365
2153 0.000000157313091
2154 0.000000156945182
2155 0.000000156577247
2156 0.000000156210563
2157 0.000000155847551
2158 0.000000155488769
2159 0.000000155134317
2160 0.000000154786359
2161 0.000000154443769
2162 0.000000154107567
2163 0.000000153775434
2164 0.000000153447523
2165 0.000000153121438
2166 0.000000152797571
2167 0.000000152474735
2168 0.000000152151792
2169 0.000000151826388
2170 0.000000151500191
2171 0.000000151170236
2172 0.000000150838776
2173 0.000000150505543
2174 0.000000150171132
2175 0.000000149836817
2176 0.000000149502280
2177 0.000000149167241
2178 0.000000148834238
2179 0.000000148502654
2180 0.000000148173076
2181 0.000000147845553
2182 0.000000147520505
2183 0.000000147196433
2184 0.000000146871339
2185 0.000000146545243
2186 0.000000146219263
2187 0.000000145889022
2188 0.000000145555989
2189 0.000000145221981
2190 0.000000144884751
2191 0.000000144544078
2192 0.000000144201571
2193 0.000000143858805
2194 0.000000143516659
2195 0.000000143174117
2196 0.000000142832256
2197 0.000000142492562
2198 0.000000142154107
2199 0.000000141818038
2200 0.000000141483836
2201 0.000000141149353
2202 0.000000140814467
2203 0.000000140478652
2204 0.000000140140374
2205 0.000000139797757
2206 0.000000139451102
2207 0.000000139096630
2208 0.000000138735866
2209 0.000000138368851
2210 0.000000137994236
2211 0.000000137612377
2212 0.000000137223942
2213 0.000000136829004
2214 0.000000136428404
2215 0.000000136022923
2216 0.000000135613454
2217 0.000000135202586
2218 0.000000134787932
2219 0.000000134372876
2220 0.000000133956928
2221 0.000000133541291
2222 0.000000133124453
2223 0.000000132709013
2224 0.000000132294806
2225 0.000000131881330
2226 0.000000131469871
2227 0.000000131060159
2228 0.000000130653580
2229 0.000000130249993
2230 0.000000129850274
2231 0.000000129453935
2232 0.000000129062042
2233 0.000000128673572
2234 0.000000128289737
2235 0.000000127910591
2236 0.000000127535600
2237 0.000000127163891
2238 0.000000126796121
2239 0.000000126431243
2240 0.000000126068200
2241 0.000000125707041
2242 0.000000125346472
2243 0.000000124985561
2244 0.000000124625665
2245 0.000000124263930
2246 0.000000123902297
2247 0.000000123538630
2248 0.000000123173025
2249 0.000000122804087
2250 0.000000122433293
2251 0.000000122058537
2252 0.000000121681452
2253 0.000000121301796
2254 0.000000120917418
2255 0.000000120529714
2256 0.000000120137446
2257 0.000000119741318
2258 0.000000119341433
2259 0.000000118934611
2260 0.000000118523121
2261 0.000000118105575
2262 0.000000117681154
2263 0.000000117249453
2264 0.000000116810321
2265 0.000000116362728
2266 0.000000115907306
2267 0.000000115446027
2268 0.000000114976830
2269 0.000000114501035
2270 0.000000114019737
2271 0.000000113535422
2272 0.000000113047215
2273 0.000000112555433
2274 0.000000112062595
2275 0.000000111568148
2276 0.000000111074290
2277 0.000000110579377
2278 0.000000110085080
2279 0.000000109589472
2280 0.000000109093645
2281 0.000000108595402
2282 0.000000108094234
2283 0.000000107589385
2284 0.000000107079472
2285 0.000000106566048
2286 0.000000106046719
2287 0.000000105521685
2288 0.000000104989727
2289 0.000000104454593
2290 0.000000103915819
2291 0.000000103374137
2292 0.000000102828997
2293 0.000000102284985
2294 0.000000101739073
2295 0.000000101194231
2296 0.000000100650152
2297 0.000000100108799
2298 0.000000099566797
2299 0.000000099025291
2300 0.000000098484207
2301 0.000000097941109
2302 0.000000097395769
2303 0.000000096845397
2304 0.000000096289846
2305 0.000000095731636
2306 0.000000095168419
2307 0.000000094603142
2308 0.000000094035797
2309 0.000000093466864
2310 0.000000092896133
2311 0.000000092325956
2312 0.000000091757646
2313 0.000000091190964
2314 0.000000090626931
2315 0.000000090063899
2316 0.000000089500455
2317 0.000000088933851
2318 0.000000088364389
2319 0.000000087789485
2320 0.000000087207686
2321 0.000000086618150
2322 0.000000086018427
2323 0.000000085408639
2324 0.000000084787486
2325 0.000000084156080
2326 0.000000083515272
2327 0.000000082867785
2328 0.000000082213625
2329 0.000000081557840
2330 0.000000080900165
2331 0.000000080244855
2332 0.000000079592553
2333 0.000000078944256
2334 0.000000078301247
2335 0.000000077660126
2336 0.000000077022642
2337 0.000000076383535
2338 0.000000075742776
2339 0.000000075098467
2340 0.000000074447460
2341 0.000000073789912
2342 0.000000073124314
2343 0.000000072451633
2344 0.000000071772232
2345 0.000000071086030
2346 0.000000070397223
2347 0.000000069707483
2348 0.000000069019801
2349 0.000000068336927
2350 0.000000067660715
2351 0.000000066992452
2352 0.000000066333807
2353 0.000000065683027
2354 0.000000065041415
2355 0.000000064408063
2356 0.000000063779532
2357 0.000000063157116
2358 0.000000062537136
2359 0.000000061917540
2360 0.000000061296634
2361 0.000000060675842
2362 0.000000060051898
2363 0.000000059424712
2364 0.000000058796654
2365 0.000000058165856
2366 0.000000057538371
2367 0.000000056911286
2368 0.000000056287445
2369 0.000000055667063
2370 0.000000055051232
2371 0.000000054439975
2372 0.000000053832620
2373 0.000000053228475
2374 0.000000052626365
2375 0.000000052024604
2376 0.000000051423227
2377 0.000000050821269
2378 0.000000050214103
2379 0.000000049603013
2380 0.000000048988265
2381 0.000000048371278
2382 0.000000047750335
2383 0.000000047130796
2384 0.000000046510621
2385 0.000000045893135
2386 0.000000045283215
2387 0.000000044678104
2388 0.000000044080680
2389 0.000000043492137
2390 0.000000042913045
2391 0.000000042341807
2392 0.000000041780059
2393 0.000000041225733
2394 0.000000040680526
2395 0.000000040141138
2396 0.000000039608136
2397 0.000000039080573
2398 0.000000038560235
2399 0.000000038045928
2400 0.000000037541872
2401 0.000000037043432
2402 0.000000036554957
2403 0.000000036077144
2404 0.000000035609587
2405 0.000000035152994
2406 0.000000034708549
2407 0.000000034275177
2408 0.000000033852788
2409 0.000000033438767
2410 0.000000033031655
2411 0.000000032631124
2412 0.000000032234903
2413 0.000000031841703
2414 0.000000031452420
2415 0.000000031063959
2416 0.000000030676180
2417 0.000000030287910
2418 0.000000029899732
2419 0.000000029512609
2420 0.000000029128558
2421 0.000000028745913
2422 0.000000028367008
2423 0.000000027991510
2424 0.000000027620962
2425 0.000000027255892
2426 0.000000026895510
2427 0.000000026540540
2428 0.000000026190807
2429 0.000000025845218
2430 0.000000025504102
2431 0.000000025168498
2432 0.000000024835823
2433 0.000000024505759
2434 0.000000024178012
2435 0.000000023854361
2436 0.000000023533592
2437 0.000000023217645
2438 0.000000022906542
2439 0.000000022600614
2440 0.000000022299996
2441 0.000000022006320
2442 0.000000021717011
2443 0.000000021432828
2444 0.000000021153412
2445 0.000000020878401
2446 0.000000020606275
2447 0.000000020337336
2448 0.000000020070297
2449 0.000000019804824
2450 0.000000019539373
2451 0.000000019273680
2452 0.000000019009515
2453 0.000000018747332
2454 0.000000018486492
2455 0.000000018227839
2456 0.000000017973982
2457 0.000000017724580
2458 0.000000017482418
2459 0.000000017244823
2460 0.000000017015428
2461 0.000000016792430
2462 0.000000016577101
2463 0.000000016368000
2464 0.000000016165450
2465 0.000000015968284
2466 0.000000015775371
2467 0.000000015586749
2468 0.000000015401674
2469 0.000000015220929
2470 0.000000015043045
2471 0.000000014868699
2472 0.000000014697128
2473 0.000000014528797
2474 0.000000014363837
2475 0.000000014203050
2476 0.000000014046649
2477 0.000000013893317
2478 0.000000013743763
2479 0.000000013598932
2480 0.000000013457269
2481 0.000000013317717
2482 0.000000013181343
2483 0.000000013045415
2484 0.000000012911469
2485 0.000000012778149
2486 0.000000012645175
2487 0.000000012512639
2488 0.000000012380805
2489 0.000000012248318
2490 0.000000012116313
2491 0.000000011985048
2492 0.000000011854640
2493 0.000000011724823
2494 0.000000011596698
2495 0.000000011470846
2496 0.000000011346041
2497 0.000000011223199
2498 0.000000011101356
2499 0.000000010980731
2500 0.000000010861908
2501 0.000000010743734
2502 0.000000010627028
2503 0.000000010510605
2504 0.000000010395421
2505 0.000000010280296
2506 0.000000010165930
2507 0.000000010052601
2508 0.000000009941204
2509 0.000000009831557
2510 0.000000009724387
2511 0.000000009619652
2512 0.000000009518062
2513 0.000000009419732
2514 0.000000009323883
2515 0.000000009231298
2516 0.000000009140972
2517 0.000000009052783
2518 0.000000008966637
2519 0.000000008882014
2520 0.000000008798684
2521 0.000000008716810
2522 0.000000008635291
2523 0.000000008554757
2524 0.000000008474349
2525 0.000000008394929
2526 0.000000008316338
2527 0.000000008238093
2528 0.000000008160889
2529 0.000000008085085
2530 0.000000008010443
2531 0.000000007936738
2532 0.000000007865165
2533 0.000000007794521
2534 0.000000007724753
2535 0.000000007656465
2536 0.000000007588794
2537 0.000000007521819
2538 0.000000007455673
2539 0.000000007390262
2540 0.000000007325148
2541 0.000000007260482
2542 0.000000007196978
2543 0.000000007134260
2544 0.000000007072228
2545 0.000000007011153
2546 0.000000006950963
2547 0.000000006891840
2548 0.000000006833717
2549 0.000000006776735
2550 0.000000006721246
2551 0.000000006666567
2552 0.000000006612098
2553 0.000000006557916
2554 0.000000006503955
2555 0.000000006449903
2556 0.000000006395008
2557 0.000000006339879
2558 0.000000006284451
2559 0.000000006228830
2560 0.000000006172388
2561 0.000000006115977
2562 0.000000006059182
2563 0.000000006001975
2564 0.000000005945766
2565 0.000000005889987
2566 0.000000005835100
2567 0.000000005780973
2568 0.000000005727170
2569 0.000000005674248
2570 0.000000005622156
2571 0.000000005571252
2572 0.000000005520357
2573 0.000000005469306
2574 0.000000005418507
2575 0.000000005367833
2576 0.000000005316848
2577 0.000000005265989
2578 0.000000005215048
2579 0.000000005164158
2580 0.000000005113966
2581 0.000000005064011
2582 0.000000005014894
2583 0.000000004966338
2584 0.000000004919085
2585 0.000000004872583
2586 0.000000004827503
2587 0.000000004783050
2588 0.000000004739484
2589 0.000000004696576
2590 0.000000004654424
2591 0.000000004613296
2592 0.000000004572168
2593 0.000000004531010
2594 0.000000004490010
2595 0.000000004449269
2596 0.000000004408087
2597 0.000000004366924
2598 0.000000004325666
2599 0.000000004284756
2600 0.000000004244251
2601 0.000000004204449
2602 0.000000004164863
2603 0.000000004125375
2604 0.000000004087133
2605 0.000000004048951
2606 0.000000004010935
2607 0.000000003973357
2608 0.000000003936310
2609 0.000000003899236
2610 0.000000003861953
2611 0.000000003824812
2612 0.000000003787167
2613 0.000000003749213
2614 0.000000003711003
2615 0.000000003672080
2616 0.000000003632908
2617 0.000000003593474
2618 0.000000003553683
2619 0.000000003513867
2620 0.000000003473921
2621 0.000000003434281
2622 0.000000003395118
2623 0.000000003355965
2624 0.000000003317004
2625 0.000000003278426
2626 0.000000003240220
2627 0.000000003201920
2628 0.000000003163588
2629 0.000000003125705
2630 0.000000003087127
2631 0.000000003048592
2632 0.000000003010413
2633 0.000000002972208
2634 0.000000002933941
2635 0.000000002896146
2636 0.000000002858446
2637 0.000000002821387
2638 0.000000002784997
2639 0.000000002750064
2640 0.000000002715358
2641 0.000000002681448
2642 0.000000002648239
2643 0.000000002615971
2644 0.000000002584465
2645 0.000000002553609
2646 0.000000002523204
2647 0.000000002493402
2648 0.000000002463886
2649 0.000000002434272
2650 0.000000002404789
2651 0.000000002375337
2652 0.000000002346064
2653 0.000000002316446
2654 0.000000002286936
2655 0.000000002257304
2656 0.000000002228233
2657 0.000000002198801
2658 0.000000002169841
2659 0.000000002141307
2660 0.000000002112833
2661 0.000000002085152
2662 0.000000002058095
2663 0.000000002031158
2664 0.000000002004350
2665 0.000000001978337
2666 0.000000001952484
2667 0.000000001926463
2668 0.000000001900955
2669 0.000000001875478
2670 0.000000001850173
2671 0.000000001824829
2672 0.000000001799541
2673 0.000000001774407
2674 0.000000001748933
2675 0.000000001723832
2676 0.000000001698656
2677 0.000000001673295
2678 0.000000001648013
2679 0.000000001622780
2680 0.000000001597566
2681 0.000000001572510
2682 0.000000001547444
2683 0.000000001522513
2684 0.000000001497751
2685 0.000000001473252
2686 0.000000001448995
2687 0.000000001425277
2688 0.000000001401518
2689 0.000000001378422
2690 0.000000001355974
2691 0.000000001333779
2692 0.000000001311972
2693 0.000000001290904
2694 0.000000001270375
2695 0.000000001250258
2696 0.000000001230682
2697 0.000000001211668
2698 0.000000001192734
2699 0.000000001174380
2700 0.000000001156457
2701 0.000000001138590
2702 0.000000001120918
2703 0.000000001103527
2704 0.000000001086140
2705 0.000000001068885
2706 0.000000001052036
2707 0.000000001035361
2708 0.000000001018271
2709 0.000000001001530
2710 0.000000000985063


==> M2_H1_PR.txt <==
0 6.470642874498673
1 5.264172998058579
2 4.815346588032502
3 4.544335914687992
4 4.426747775241988
5 3.768042229351971
6 3.622585301478149
7 2.713551607596931
8 2.204090142807030
9 1.803231578792739
10 1.573617590981764
11 1.419040705070240
12 1.236416172974894
13 1.133644469564136
14 1.016380778066009
15 0.926991413708172
16 0.889428517898071
17 0.813788519158367
18 0.773098424048596
19 0.745813324478774
20 0.727937172510257
21 0.715192431068345
22 0.705588484418100
23 0.695872588701381
24 0.689056197175971
25 0.681622858218785
26 0.678875631784232
27 0.674351082205267
28 0.672692011222476
29 0.670045687323753
30 0.666315301359941
31 0.660061770952563
32 0.654267994887587
33 0.640326386218921
34 0.629020371665328
35 0.616141862290768
36 0.587857443344504
37 0.571841274735611
38 0.551147285223156
39 0.523939198878920
40 0.501550973676616
41 0.467609715152022
42 0.445229295088459
43 0.418198131700339
44 0.386047303775549
45 0.373124616226103
46 0.341337270211462
47 0.330415996329287
48 0.316182247467086
49 0.299991068024058
50 0.289206499306633
51 0.274136826444253
52 0.263481592687170
53 0.251406859679488
54 0.242216624751356
55 0.235013099531999
56 0.222442762318250
57 0.214165866830291
58 0.206174609076951
59 0.197413245843905
60 0.192372840666024
61 0.184327975641324
62 0.178642219346763
63 0.174287468873619
64 0.167459924176986
65 0.163826305433005
66 0.158739551907586
67 0.153421230109553
68 0.149958108170289
69 0.143792142232900
70 0.139872767996812
71 0.134682195494214
72 0.130869451450226
73 0.126852624292694
74 0.122024315062456
75 0.116375121310281
76 0.112581446557749
77 0.105637232266240
78 0.101116346346656
79 0.097304846560845
80 0.089888937210594
81 0.087214807085818
82 0.080452266781772
83 0.076185990131481
84 0.072726108220755
85 0.066838330653311
86 0.063310909178528
87 0.058896494862370
88 0.054814637503542
89 0.051868841139296
90 0.048668061321926
91 0.045589994121911
92 0.043144918141665
93 0.040497771148291
94 0.038818979522611
95 0.036390921397820
96 0.034871993815518
97 0.033315747288695
98 0.031442184454745
99 0.030320698716390
100 0.028603123105304
101 0.027491428355933
102 0.026294983390481
103 0.025123514330952
104 0.024119569164857
105 0.023101847901756
106 0.022050294890128
107 0.021219492830382
108 0.020549532014764
109 0.019798300757985
110 0.019188189484461
111 0.018479508224863
112 0.017963623997330
113 0.017310614725637
114 0.016876247548918
115 0.016359275718446
116 0.015817714149923
117 0.015518711223180
118 0.014911228700945
119 0.014582655489525
120 0.014230645696991
121 0.013743910258510
122 0.013440727145655
123 0.013079204107240
124 0.012655623803494
125 0.012382981843701
126 0.011973428820234
127 0.011684981663897
128 0.011416077212663
129 0.011035938659339
130 0.010820697533688
131 0.010478694977599
132 0.010283969711868
133 0.010041490685153
134 0.009796036941114
135 0.009650342957420
136 0.009391900895825
137 0.009255243936436
138 0.009077041234215
139 0.008910801136309
140 0.008792936207596
141 0.008634827742491
142 0.008501775571474
143 0.008387400168221
144 0.008275342173601
145 0.008150399559519
146 0.008056581849521
147 0.007928337663219
148 0.007838444154434
149 0.007731162460552
150 0.007636850353234
151 0.007550712071052
152 0.007440117734414
153 0.007377898004320
154 0.007258260105726
155 0.007185567710835
156 0.007106193728132
157 0.007002733264234
158 0.006932780578960
159 0.006847893833008
160 0.006741122431588
161 0.006676237924425
162 0.006574051508828
163 0.006493128674675
164 0.006418423541767
165 0.006296921213049
166 0.006232435632538
167 0.006119312345853
168 0.006037066750546
169 0.005937788215688
170 0.005831362512865
171 0.005747255670891
172 0.005598067662100
173 0.005501280104733
174 0.005373712021691
175 0.005233744358862
176 0.005121024169565
177 0.004968026633399
178 0.004815055949923
179 0.004678753689264
180 0.004524839511366
181 0.004351731760730
182 0.004210013340305
183 0.004009526453600
184 0.003859753165002
185 0.003686214456615
186 0.003533034358855
187 0.003393839627568
188 0.003211715195872
189 0.003103980794105
190 0.002920225627459
191 0.002781007318795
192 0.002654623826937
193 0.002489269503956
194 0.002370720422651
195 0.002248423945004
196 0.002083344008512
197 0.001997243699699
198 0.001848293387549
199 0.001729802581241
200 0.001646891656676
201 0.001485586031577
202 0.001412407462954
203 0.001290257869543
204 0.001200916224020
205 0.001120029893529
206 0.001019136009609
207 0.000952701452304
208 0.000840927370543
209 0.000783955410188
210 0.000710222544451
211 0.000640573481938
212 0.000596309440908
213 0.000537969489918
214 0.000489304755278
215 0.000452264382437
216 0.000406376524670
217 0.000374058163349
218 0.000339312529189
219 0.000306387694851
220 0.000284812028990
221 0.000254210996082
222 0.000236945041715
223 0.000214896984224
224 0.000199782967861
225 0.000187698770621
226 0.000171526399505
227 0.000162691142495
228 0.000152177749857
229 0.000144260394513
230 0.000137668748756
231 0.000129814202253
232 0.000123011929270
233 0.000118285809527
234 0.000111467542956
235 0.000106683353760
236 0.000102822799368
237 0.000096607712906
238 0.000093349195899
239 0.000088977899976
240 0.000085236919631
241 0.000081789693268
242 0.000078118430879
243 0.000075264360270
244 0.000072063719230
245 0.000069179850606
246 0.000066619846166
247 0.000064062970203
248 0.000062088472229
249 0.000060231582183
250 0.000057900903253
251 0.000056717889695
252 0.000054895898487
253 0.000053746782499
254 0.000052691258832
255 0.000051287044798
256 0.000050602971560
257 0.000049422065949
258 0.000048734610745
259 0.000047927703827
260 0.000047210949552
261 0.000046636374906
262 0.000045853083185
263 0.000045379278056
264 0.000044781790403
265 0.000044237278597
266 0.000043850502339
267 0.000043283459355
268 0.000042804643293
269 0.000042448827096
270 0.000041781713822
271 0.000041454794680
272 0.000040993707927
273 0.000040443075367
274 0.000040104864318
275 0.000039500479535
276 0.000039056176430
277 0.000038487375837
278 0.000037976302884
279 0.000037450915362
280 0.000036836049354
281 0.000036202213440
282 0.000035574932137
283 0.000034877149973
284 0.000034208737211
285 0.000033543037177
286 0.000032619640142
287 0.000032054322234
288 0.000031057838452
289 0.000030330384618
290 0.000029633722397
291 0.000028574134599
292 0.000027911109185
293 0.000026969188530
294 0.000026056073960
295 0.000025258470645
296 0.000024343943559
297 0.000023483172699
298 0.000022725690378
299 0.000021774708672
300 0.000021078220052
301 0.000020226507156
302 0.000019630860528
303 0.000018877045891
304 0.000018071407323
305 0.000017624621734
306 0.000016626808524
307 0.000016154660631
308 0.000015457260428
309 0.000014644858697
310 0.000014193113723
311 0.000013297707255
312 0.000012730171211
313 0.000012017736554
314 0.000011323670357
315 0.000010744356924
316 0.000009997993262
317 0.000009400371042
318 0.000008838374231
319 0.000008144758533
320 0.000007694618629
321 0.000007098916025
322 0.000006549916845
323 0.000006176652004
324 0.000005592637250
325 0.000005296448491
326 0.000004911639951
327 0.000004565765507
328 0.000004313873329
329 0.000004027644415
330 0.000003763246994
331 0.000003548335417
332 0.000003344284803
333 0.000003138532264
334 0.000002979677365
335 0.000002776506609
336 0.000002634532271
337 0.000002479591184
338 0.000002353889509
339 0.000002219728342
340 0.000002081470335
341 0.000002000862502
342 0.000001847241144
343 0.000001763864216
344 0.000001668921269
345 0.000001553198651
346 0.000001478717556
347 0.000001388519995
348 0.000001297332137
349 0.000001237146886
350 0.000001145001497
351 0.000001086358957
352 0.000001028928017
353 0.000000954962676
354 0.000000914065474
355 0.000000848254501
356 0.000000812252271
357 0.000000762252967
358 0.000000720276294
359 0.000000690407805
360 0.000000641907326
361 0.000000618764845
362 0.000000582921808
363 0.000000555433857
364 0.000000535086033
365 0.000000507636967
366 0.000000484961720
367 0.000000465900666
368 0.000000447177914
369 0.000000430777742
370 0.000000414662273
371 0.000000399671785
372 0.000000386774670
373 0.000000371843631
374 0.000000362257269
375 0.000000348579632
376 0.000000339060493
377 0.000000330730129
378 0.000000319297934
379 0.000000312331381
380 0.000000303701745
381 0.000000295885046
382 0.000000289707809
383 0.000000283310284
384 0.000000276179881
385 0.000000271763794
386 0.000000264795928
387 0.000000260418150
388 0.000000256542040
389 0.000000250052483
390 0.000000246902098
391 0.000000241839181
392 0.000000238257565
393 0.000000234711017
394 0.000000230741235
395 0.000000227908500
396 0.000000223632886
397 0.000000220737153
398 0.000000217635456
399 0.000000214146402
400 0.000000211800611
401 0.000000208949153
402 0.000000205695626
403 0.000000203735803
404 0.000000200195037
405 0.000000198071917
406 0.000000195555110
407 0.000000192806350
408 0.000000190901554
409 0.000000187771360
410 0.000000185834890
411 0.000000182853288
412 0.000000180586301
413 0.000000178396918
414 0.000000175387062
415 0.000000173291848
416 0.000000170200421
417 0.000000167925181
418 0.000000165558910
419 0.000000162422682
420 0.000000159766580
421 0.000000157439287
422 0.000000153879547
423 0.000000151565453
424 0.000000148654891
425 0.000000145119655
426 0.000000142848363
427 0.000000139206903
428 0.000000136011168
429 0.000000132577645
430 0.000000129063109
431 0.000000125524235
432 0.000000121952146
433 0.000000117985035
434 0.000000114320855
435 0.000000109892144
436 0.000000106339360
437 0.000000102529527
438 0.000000097481250
439 0.000000094434704
440 0.000000088786577
441 0.000000085642578
442 0.000000081584370
443 0.000000076525986
444 0.000000073810167
445 0.000000069038142
446 0.000000066120515
447 0.000000062233247
448 0.000000058777938
449 0.000000055958823
450 0.000000052534308
451 0.000000050004668
452 0.000000047147017
453 0.000000044661792
454 0.000000042773939
455 0.000000040127521
456 0.000000038290988
457 0.000000036834236
458 0.000000034333234
459 0.000000033324629
460 0.000000031684316
461 0.000000030344441
462 0.000000029488922
463 0.000000028048198
464 0.000000027248375
465 0.000000026204799
466 0.000000025334771
467 0.000000024567794
468 0.000000023810580
469 0.000000023127893
470 0.000000022471157
471 0.000000021876331
472 0.000000021390763
473 0.000000020932569
474 0.000000020406356
475 0.000000020090106
476 0.000000019633918
477 0.000000019367557
478 0.000000019075748
479 0.000000018744014
480 0.000000018565448
481 0.000000018282217
482 0.000000018095595
483 0.000000017926608
484 0.000000017745594
485 0.000000017605069
486 0.000000017483234
487 0.000000017348285
488 0.000000017252327
489 0.000000017143611
490 0.000000017065735
491 0.000000016979172
492 0.000000016904419
493 0.000000016854496
494 0.000000016766553
495 0.000000016732240
496 0.000000016672015
497 0.000000016626080
498 0.000000016597618
499 0.000000016543514
500 0.000000016518173
501 0.000000016474778
502 0.000000016444915
503 0.000000016419389
504 0.000000016384590
505 0.000000016361435
506 0.000000016328633
507 0.000000016304611
508 0.000000016279856
509 0.000000016250151
510 0.000000016228061
511 0.000000016200858
512 0.000000016171700
513 0.000000016151638
514 0.000000016118602
515 0.000000016096450
516 0.000000016073080
517 0.000000016041600
518 0.000000016022624
519 0.000000015994289
520 0.000000015972282
521 0.000000015946333
522 0.000000015926076
523 0.000000015902978
524 0.000000015874973
525 0.000000015851883
526 0.000000015823916
527 0.000000015800057
528 0.000000015772842
529 0.000000015743864
530 0.000000015713256
531 0.000000015686673
532 0.000000015657500
533 0.000000015621814
534 0.000000015596561
535 0.000000015551729
536 0.000000015526349
537 0.000000015488253
538 0.000000015445920
539 0.000000015419430
540 0.000000015362583
541 0.000000015333099
542 0.000000015290198
543 0.000000015242401
544 0.000000015207733
545 0.000000015168944
546 0.000000015118993
547 0.000000015087844
548 0.000000015042905
549 0.000000015008133
550 0.000000014970981
551 0.000000014933065
552 0.000000014905055
553 0.000000014862811
554 0.000000014835644
555 0.000000014805564
556 0.000000014780828
557 0.000000014756859
558 0.000000014734238
559 0.000000014708932
560 0.000000014691503
561 0.000000014671592
562 0.000000014648586
563 0.000000014636074
564 0.000000014611544
565 0.000000014598700
566 0.000000014582486
567 0.000000014564365
568 0.000000014553373
569 0.000000014540799
570 0.000000014522529
571 0.000000014514998
572 0.000000014499578
573 0.000000014488650
574 0.000000014481311
575 0.000000014468801
576 0.000000014462051
577 0.000000014452391
578 0.000000014444926
579 0.000000014438031
580 0.000000014431479
581 0.000000014425400
582 0.000000014419138
583 0.000000014412892
584 0.000000014408441
585 0.000000014402512
586 0.000000014397856
587 0.000000014394009
588 0.000000014388378
589 0.000000014384639
590 0.000000014380399
591 0.000000014375922
592 0.000000014372367
593 0.000000014369085
594 0.000000014364341
595 0.000000014361817
596 0.000000014358529
597 0.000000014354248
598 0.000000014352119
599 0.000000014347896
600 0.000000014345043
601 0.000000014341911
602 0.000000014337978
603 0.000000014335030
604 0.000000014331436
605 0.000000014327473
606 0.000000014324599
607 0.000000014320425
608 0.000000014317056
609 0.000000014313793
610 0.000000014309721
611 0.000000014306352
612 0.000000014301559
613 0.000000014298259
614 0.000000014294469
615 0.000000014289378
616 0.000000014285717
617 0.000000014281665
618 0.000000014277653
619 0.000000014274177
620 0.000000014270173
621 0.000000014265473
622 0.000000014262466
623 0.000000014257811
624 0.000000014252950
625 0.000000014249463
626 0.000000014245282
627 0.000000014240281
628 0.000000014235909
629 0.000000014230322
630 0.000000014226630
631 0.000000014221698
632 0.000000014214763
633 0.000000014210828
634 0.000000014203700
635 0.000000014196755
636 0.000000014191543
637 0.000000014184510
638 0.000000014173805
639 0.000000014167983
640 0.000000014157600
641 0.000000014147012
642 0.000000014138436
643 0.000000014130373
644 0.000000014115610
645 0.000000014109123
646 0.000000014099140
647 0.000000014084328
648 0.000000014076805
649 0.000000014066198
650 0.000000014053286
651 0.000000014045557
652 0.000000014035545
653 0.000000014024884
654 0.000000014014067
655 0.000000014006315
656 0.000000013994335
657 0.000000013984003
658 0.000000013977233
659 0.000000013965821
660 0.000000013954472
661 0.000000013947044
662 0.000000013936651
663 0.000000013924043
664 0.000000013915364
665 0.000000013902838
666 0.000000013888879
667 0.000000013878934
668 0.000000013868717
669 0.000000013855072
670 0.000000013842939
671 0.000000013831230
672 0.000000013819474
673 0.000000013805077
674 0.000000013796487
675 0.000000013780250
676 0.000000013769288
677 0.000000013758399
678 0.000000013745748
679 0.000000013734034
680 0.000000013725582
681 0.000000013711864
682 0.000000013702622
683 0.000000013694087
684 0.000000013682349
685 0.000000013671573
686 0.000000013664572
687 0.000000013652278
688 0.000000013643413
689 0.000000013635515
690 0.000000013625450
691 0.000000013613533
692 0.000000013607345
693 0.000000013597377
694 0.000000013584526
695 0.000000013577299
696 0.000000013565994
697 0.000000013550944
698 0.000000013542223
699 0.000000013529332
700 0.000000013514547
701 0.000000013501366
702 0.000000013486878
703 0.000000013466162
704 0.000000013455199
705 0.000000013438162
706 0.000000013418744
707 0.000000013403772
708 0.000000013384857
709 0.000000013365483
710 0.000000013344524
711 0.000000013326321
712 0.000000013296105
713 0.000000013278348
714 0.000000013249633
715 0.000000013218232
716 0.000000013200687
717 0.000000013166285
718 0.000000013136191
719 0.000000013116614
720 0.000000013066260
721 0.000000013035606
722 0.000000013001619
723 0.000000012961610
724 0.000000012902452
725 0.000000012876871
726 0.000000012818345
727 0.000000012767657
728 0.000000012730259
729 0.000000012666772
730 0.000000012594115
731 0.000000012546441
732 0.000000012470045
733 0.000000012399057
734 0.000000012333719
735 0.000000012255776
736 0.000000012142286
737 0.000000012079560
738 0.000000011970423
739 0.000000011856979
740 0.000000011793018
741 0.000000011636912
742 0.000000011544669
743 0.000000011410923
744 0.000000011291454
745 0.000000011188454
746 0.000000011081277
747 0.000000010939711
748 0.000000010847453
749 0.000000010750543
750 0.000000010616445
751 0.000000010516051
752 0.000000010426436
753 0.000000010264127
754 0.000000010194861
755 0.000000010041425
756 0.000000009943197
757 0.000000009853135
758 0.000000009724499
759 0.000000009616116
760 0.000000009529484
761 0.000000009391535
762 0.000000009296631
763 0.000000009226507
764 0.000000009068759
765 0.000000008993792
766 0.000000008896216
767 0.000000008764026
768 0.000000008667306
769 0.000000008563424
770 0.000000008413042
771 0.000000008327639
772 0.000000008199443
773 0.000000008059890
774 0.000000007942849
775 0.000000007830781
776 0.000000007658268
777 0.000000007547665
778 0.000000007417618
779 0.000000007246588
780 0.000000007158068
781 0.000000006935022
782 0.000000006810706
783 0.000000006644378
784 0.000000006464141
785 0.000000006336188
786 0.000000006176772
787 0.000000005959878
788 0.000000005848364
789 0.000000005666566
790 0.000000005467854
791 0.000000005324540
792 0.000000005192371
793 0.000000004955730
794 0.000000004842941
795 0.000000004636363
796 0.000000004480138
797 0.000000004337886
798 0.000000004186324
799 0.000000003998758
800 0.000000003876297
801 0.000000003720523
802 0.000000003595948
803 0.000000003489171
804 0.000000003334885
805 0.000000003236426
806 0.000000003133268
807 0.000000003003072
808 0.000000002906521
809 0.000000002817420
810 0.000000002673205
811 0.000000002613957
812 0.000000002494857
813 0.000000002400628
814 0.000000002331772
815 0.000000002256742
816 0.000000002169717
817 0.000000002109798
818 0.000000002028204
819 0.000000001966803
820 0.000000001920189
821 0.000000001840290
822 0.000000001805408
823 0.000000001751824
824 0.000000001698103
825 0.000000001667078
826 0.000000001626463
827 0.000000001589545
828 0.000000001562946
829 0.000000001524544
830 0.000000001507249
831 0.000000001477435
832 0.000000001452963
833 0.000000001438327
834 0.000000001413341
835 0.000000001397782
836 0.000000001383154
837 0.000000001363974
838 0.000000001348970
839 0.000000001335296
840 0.000000001317447
841 0.000000001304842
842 0.000000001291752
843 0.000000001274453
844 0.000000001263055
845 0.000000001246674
846 0.000000001231750
847 0.000000001219616
848 0.000000001200464
849 0.000000001186270
850 0.000000001171140
851 0.000000001147887
852 0.000000001135273
853 0.000000001117566
854 0.000000001098884
855 0.000000001085787
856 0.000000001061532
857 0.000000001048757
858 0.000000001029810
859 0.000000001009077
860 0.000000000996523


==> M2_HS.txt <==
0 3.509640532141538
1 2.927986415762422
2 2.706375064948218
3 2.623655654322266
4 2.598623239988512
5 2.591842111687007
6 2.589496168613228
7 2.587127526631192
8 2.579235032927707
9 2.568256744820986
10 2.538709789949679
11 2.473077513383672
12 2.398437137426034
13 2.251124109808866
14 2.007317548029660
15 1.796707217924523
16 1.606795924185348
17 1.420840358036672
18 1.232294083428356
19 1.010619707779822
20 0.768444640158624
21 0.555626367759621
22 0.432945493571814
23 0.348299690941043
24 0.274943815751727
25 0.214217866899341
26 0.174095941866241
27 0.149473571260478
28 0.128516149054682
29 0.100607674904692
30 0.079328373670585
31 0.067764742304075
32 0.057424101542594
33 0.052528679711470
34 0.049645799324321
35 0.047567199587830
36 0.045589461069477
37 0.044161559771218
38 0.043322084810625
39 0.042776983126187
40 0.042263497554623
41 0.041912919577507
42 0.041530371349707
43 0.041178196730666
44 0.040858910718460
45 0.040563850711981
46 0.040253569280341
47 0.039888451009067
48 0.039406433779403
49 0.038872143988751
50 0.038319050133015
51 0.037718971529933
52 0.036997123566644
53 0.036207073856853
54 0.035353087236700
55 0.034484699855701
56 0.033782707557558
57 0.033242954927492
58 0.032886267019960
59 0.032720667098070
60 0.032627340680976
61 0.032543552559120
62 0.032446493535971
63 0.032343293178850
64 0.032251471610473
65 0.032160790131982
66 0.032090059068593
67 0.032042676029683
68 0.031999495771839
69 0.031952713052847
70 0.031896640126992
71 0.031829072908608
72 0.031707202908867
73 0.031504752983952
74 0.031187290007392
75 0.030717390717676
76 0.030340768755462
77 0.029909937690341
78 0.029266605763886
79 0.028543698284467
80 0.027737656178609
81 0.026872752827858
82 0.026334077768622
83 0.026026693920461
84 0.025842324477793
85 0.025687211833526
86 0.025539549272841
87 0.025399585197609
88 0.025265876133655
89 0.025160916804756
90 0.025090384138644
91 0.025019337282264
92 0.024941621111442
93 0.024864135349117
94 0.024791189450206
95 0.024723027630968
96 0.024662933565154
97 0.024599947516272
98 0.024535873970250
99 0.024471483330575
100 0.024408846972121
101 0.024348968243227
102 0.024292899896717
103 0.024242222624308
104 0.024191977148279
105 0.024141436371532
106 0.024098902133217
107 0.024059607363784
108 0.024019017417364
109 0.023973069858266
110 0.023919164760605
111 0.023863130626313
112 0.023812691307414
113 0.023761032540822
114 0.023699876359684
115 0.023627315083290
116 0.023554508611061
117 0.023461264161369
118 0.023339948708178
119 0.023224093604670
120 0.023066095744061
121 0.022873009869522
122 0.022574577423376
123 0.022071682220385
124 0.021326951611605
125 0.020377457915676
126 0.018733309797265
127 0.016845559334193
128 0.013889340333283
129 0.009971271411232
130 0.007025318794446
131 0.004187663741376
132 0.002852805423590
133 0.002238347650307
134 0.001968538708813
135 0.001821825287018
136 0.001704079533773
137 0.001585971951381
138 0.001477460030231
139 0.001349810270916
140 0.001186045207473
141 0.001032321717036
142 0.000917087210332
143 0.000809759780295
144 0.000702685153331
145 0.000599863657998
146 0.000497754790218
147 0.000395342852308
148 0.000303063695199
149 0.000223689407135
150 0.000165275297101
151 0.000131533190314
152 0.000113847880940
153 0.000103716597479
154 0.000097901388687
155 0.000094346504844
156 0.000091989860386
157 0.000090062905439
158 0.000088556598043
159 0.000087070218743
160 0.000085422667483
161 0.000083794386684
162 0.000082031960178
163 0.000080301011340
164 0.000078573203033
165 0.000076849311046
166 0.000075303848348
167 0.000074110262947
168 0.000072836796142
169 0.000071459101698
170 0.000070441084567
171 0.000069720105127
172 0.000069100737676
173 0.000068689598542
174 0.000068471016662
175 0.000068350471908
176 0.000068278632575
177 0.000068228441919
178 0.000068192184417
179 0.000068164412555
180 0.000068131720238
181 0.000068086465360
182 0.000068033864761
183 0.000067974674758
184 0.000067913175437
185 0.000067848805323
186 0.000067782000092
187 0.000067721097733
188 0.000067662749268
189 0.000067597050014
190 0.000067526886758
191 0.000067462192936
192 0.000067400933493
193 0.000067353394428
194 0.000067323087205
195 0.000067300562246
196 0.000067279435137
197 0.000067259161336
198 0.000067234742849
199 0.000067190942301
200 0.000067109740375
201 0.000066984507038
202 0.000066799275520
203 0.000066522362709
204 0.000066085885467
205 0.000065487966239
206 0.000064807408932
207 0.000064085590367
208 0.000063376473029
209 0.000062570734721
210 0.000061740218102
211 0.000060803016106
212 0.000059668760267
213 0.000058536543279
214 0.000057420911633
215 0.000056590543895
216 0.000055854111753
217 0.000055075762662
218 0.000054275294587
219 0.000053305492052
220 0.000052081809140
221 0.000050133225087
222 0.000047076586887
223 0.000043412403519
224 0.000039735737873
225 0.000036182002981
226 0.000033257943088
227 0.000030809251788
228 0.000028124663517
229 0.000025497306048
230 0.000022767496853
231 0.000019867945467
232 0.000017774236144
233 0.000016070592022
234 0.000014737535514
235 0.000013832375938
236 0.000013106947251
237 0.000012511807443
238 0.000011972062262
239 0.000011503366374
240 0.000011086104380
241 0.000010622911618
242 0.000010199074572
243 0.000009865154786
244 0.000009643569197
245 0.000009474133015
246 0.000009280710364
247 0.000009041586331
248 0.000008793325469
249 0.000008530957152
250 0.000008221312371
251 0.000007807392937
252 0.000007366836601
253 0.000006991217398
254 0.000006640591128
255 0.000006333307287
256 0.000006097679587
257 0.000005899337537
258 0.000005748626692
259 0.000005643622567
260 0.000005549080647
261 0.000005464028201
262 0.000005392447874
263 0.000005331044636
264 0.000005277673004
265 0.000005223926322
266 0.000005177409483
267 0.000005145046099
268 0.000005118486158
269 0.000005092857617
270 0.000005066341434
271 0.000005041338355
272 0.000005012692182
273 0.000004973418952
274 0.000004931109549
275 0.000004885374764
276 0.000004835156735
277 0.000004791492790
278 0.000004752531412
279 0.000004717235556
280 0.000004690656187
281 0.000004669718555
282 0.000004653475392
283 0.000004640813934
284 0.000004627278610
285 0.000004613902844
286 0.000004602630965
287 0.000004592661178
288 0.000004581460261
289 0.000004568789127
290 0.000004557846011
291 0.000004547462281
292 0.000004537113441
293 0.000004525791560
294 0.000004512029581
295 0.000004496501064
296 0.000004477048672
297 0.000004448022028
298 0.000004412376529
299 0.000004373973777
300 0.000004332249306
301 0.000004286084448
302 0.000004242864153
303 0.000004210908146
304 0.000004183909949
305 0.000004157866666
306 0.000004134538520
307 0.000004110949949
308 0.000004084710195
309 0.000004059230226
310 0.000004031215787
311 0.000003995545298
312 0.000003957309610
313 0.000003917550312
314 0.000003875577879
315 0.000003830123020
316 0.000003768619647
317 0.000003700761082
318 0.000003638588415
319 0.000003558098252
320 0.000003436570246
321 0.000003281628584
322 0.000003109124891
323 0.000002949080567
324 0.000002805119291
325 0.000002674451302
326 0.000002563340032
327 0.000002468815614
328 0.000002395650426
329 0.000002339106547
330 0.000002282062026
331 0.000002219718024
332 0.000002159039441
333 0.000002100001393
334 0.000002033040464
335 0.000001958150782
336 0.000001888961249
337 0.000001825192912
338 0.000001760513828
339 0.000001698417551
340 0.000001638972459
341 0.000001575313329
342 0.000001506544163
343 0.000001444393186
344 0.000001387629340
345 0.000001327485109
346 0.000001263147859
347 0.000001209903751
348 0.000001168886038
349 0.000001134595286
350 0.000001109385455
351 0.000001091085337
352 0.000001074603801
353 0.000001058690461
354 0.000001042846956
355 0.000001026996666
356 0.000001012164254
357 0.000000997023154
358 0.000000980796782
359 0.000000966617765
360 0.000000955097037
361 0.000000945359520
362 0.000000936220344
363 0.000000928171833
364 0.000000921555060
365 0.000000915441428
366 0.000000908912098
367 0.000000902629378
368 0.000000896645797
369 0.000000890382347
370 0.000000884372278
371 0.000000878769892
372 0.000000873865178
373 0.000000869527379
374 0.000000865375649
375 0.000000861638230
376 0.000000858286714
377 0.000000854341784
378 0.000000849282491
379 0.000000844026537
380 0.000000839121359
381 0.000000834753027
382 0.000000830861322
383 0.000000827081144
384 0.000000824015614
385 0.000000821461129
386 0.000000819172798
387 0.000000817206299
388 0.000000815228193
389 0.000000813116213
390 0.000000810875922
391 0.000000808021542
392 0.000000804565375
393 0.000000800716362
394 0.000000796499886
395 0.000000792242731
396 0.000000787408340
397 0.000000781863975
398 0.000000776878563
399 0.000000771518720
400 0.000000764511491
401 0.000000756444888
402 0.000000747014821
403 0.000000737054749
404 0.000000728162834
405 0.000000720346091
406 0.000000712530503
407 0.000000705189707
408 0.000000699763459
409 0.000000695331791
410 0.000000690564982
411 0.000000685115922
412 0.000000679764441
413 0.000000673981828
414 0.000000666299889
415 0.000000656021824
416 0.000000642861898
417 0.000000628167776
418 0.000000614950353
419 0.000000600674307
420 0.000000580984366
421 0.000000563049944
422 0.000000548136133
423 0.000000532409435
424 0.000000515225807
425 0.000000496394944
426 0.000000478401309
427 0.000000461260532
428 0.000000446353581
429 0.000000435370793
430 0.000000426868495
431 0.000000419636717
432 0.000000412682695
433 0.000000406268583
434 0.000000400853111
435 0.000000395421700
436 0.000000388854370
437 0.000000381134170
438 0.000000371939969
439 0.000000360113300
440 0.000000346735761
441 0.000000335124026
442 0.000000323769380
443 0.000000312039090
444 0.000000301117487
445 0.000000291667184
446 0.000000283266316
447 0.000000275181925
448 0.000000266972500
449 0.000000259439408
450 0.000000253498556
451 0.000000248204272
452 0.000000242646108
453 0.000000238067224
454 0.000000235128778
455 0.000000232978894
456 0.000000230635030
457 0.000000227757684
458 0.000000224935589
459 0.000000222247042
460 0.000000219073095
461 0.000000214612171
462 0.000000209239461
463 0.000000203447986
464 0.000000197576339
465 0.000000192394370
466 0.000000187645327
467 0.000000183474959
468 0.000000179669395
469 0.000000176180099
470 0.000000173121231
471 0.000000170254584
472 0.000000167728200
473 0.000000165728614
474 0.000000163856316
475 0.000000161923599
476 0.000000160207550
477 0.000000158899655
478 0.000000157925368
479 0.000000157012512
480 0.000000156059246
481 0.000000155089698
482 0.000000154061409
483 0.000000152687196
484 0.000000150824552
485 0.000000148852332
486 0.000000146812634
487 0.000000144938018
488 0.000000143182178
489 0.000000141518054
490 0.000000140166169
491 0.000000139037708
492 0.000000138120527
493 0.000000137357413
494 0.000000136579673
495 0.000000135887164
496 0.000000135372209
497 0.000000134890632
498 0.000000134356116
499 0.000000133821422
500 0.000000133361468
501 0.000000133000748
502 0.000000132663959
503 0.000000132314182
504 0.000000131959333
505 0.000000131516347
506 0.000000130888869
507 0.000000130110008
508 0.000000129198452
509 0.000000128263050
510 0.000000127277886
511 0.000000126211590
512 0.000000125250861
513 0.000000124399182
514 0.000000123648218
515 0.000000123068031
516 0.000000122530104
517 0.000000121940725
518 0.000000121348062
519 0.000000120791743
520 0.000000120246807
521 0.000000119604409
522 0.000000118847321
523 0.000000118114273
524 0.000000117400665
525 0.000000116671646
526 0.000000115809913
527 0.000000114810399
528 0.000000113719502
529 0.000000112329691
530 0.000000110368521
531 0.000000107893348
532 0.000000104801351
533 0.000000101607772
534 0.000000099002381
535 0.000000096169081
536 0.000000093245128
537 0.000000090761231
538 0.000000088758395
539 0.000000087183470
540 0.000000085624303
541 0.000000083898500
542 0.000000081900191
543 0.000000079603212
544 0.000000077414446
545 0.000000075374545
546 0.000000073201520
547 0.000000071030035
548 0.000000068900266
549 0.000000066682131
550 0.000000064337828
551 0.000000062002759
552 0.000000059716222
553 0.000000057180841
554 0.000000054160728
555 0.000000051334308
556 0.000000048653130
557 0.000000046019051
558 0.000000043798254
559 0.000000042054633
560 0.000000040707241
561 0.000000039641979
562 0.000000038581621
563 0.000000037548177
564 0.000000036588143
565 0.000000035584608
566 0.000000034533532
567 0.000000033413004
568 0.000000032391653
569 0.000000031549677
570 0.000000030821368
571 0.000000030186887
572 0.000000029670294
573 0.000000029223100
574 0.000000028777308
575 0.000000028367190
576 0.000000028020161
577 0.000000027717014
578 0.000000027403221
579 0.000000027038355
580 0.000000026704590
581 0.000000026469947
582 0.000000026248196
583 0.000000026032977
584 0.000000025849899
585 0.000000025671702
586 0.000000025508252
587 0.000000025322717
588 0.000000025091354
589 0.000000024865505
590 0.000000024645961
591 0.000000024449729
592 0.000000024285534
593 0.000000024146144
594 0.000000024040514
595 0.000000023953409
596 0.000000023878295
597 0.000000023812921
598 0.000000023750267
599 0.000000023689456
600 0.000000023629344
601 0.000000023563302
602 0.000000023487915
603 0.000000023406543
604 0.000000023319331
605 0.000000023230680
606 0.000000023148613
607 0.000000023056386
608 0.000000022954056
609 0.000000022856237
610 0.000000022734733
611 0.000000022566611
612 0.000000022374743
613 0.000000022204363
614 0.000000022039624
615 0.000000021879910
616 0.000000021731151
617 0.000000021602632
618 0.000000021502712
619 0.000000021418114
620 0.000000021327482
621 0.000000021218337
622 0.000000021108776
623 0.000000020992961
624 0.000000020839463
625 0.000000020637107
626 0.000000020389098
627 0.000000020110938
628 0.000000019811112
629 0.000000019474567
630 0.000000019143621
631 0.000000018798279
632 0.000000018423402
633 0.000000017999239
634 0.000000017518225
635 0.000000017014371
636 0.000000016463760
637 0.000000015947793
638 0.000000015541635
639 0.000000015190007
640 0.000000014871524
641 0.000000014600469
642 0.000000014381526
643 0.000000014169028
644 0.000000013933124
645 0.000000013710708
646 0.000000013488806
647 0.000000013182869
648 0.000000012752972
649 0.000000012251690
650 0.000000011770318
651 0.000000011350150
652 0.000000010902932
653 0.000000010431878
654 0.000000009993212
655 0.000000009637579
656 0.000000009329321
657 0.000000008991601
658 0.000000008633730
659 0.000000008349037
660 0.000000008114029
661 0.000000007905062
662 0.000000007703554
663 0.000000007537333
664 0.000000007427690
665 0.000000007332125
666 0.000000007234938
667 0.000000007135018
668 0.000000007024243
669 0.000000006907617
670 0.000000006767531
671 0.000000006596919
672 0.000000006412884
673 0.000000006208439
674 0.000000005999509
675 0.000000005814417
676 0.000000005663741
677 0.000000005535052
678 0.000000005410674
679 0.000000005303656
680 0.000000005211383
681 0.000000005124511
682 0.000000005044078
683 0.000000004977779
684 0.000000004918104
685 0.000000004851329
686 0.000000004795830
687 0.000000004757481
688 0.000000004724773
689 0.000000004690833
690 0.000000004651716
691 0.000000004609425
692 0.000000004563868
693 0.000000004506835
694 0.000000004437945
695 0.000000004360249
696 0.000000004287076
697 0.000000004223195
698 0.000000004160182
699 0.000000004103671
700 0.000000004056738
701 0.000000004020918
702 0.000000003993128
703 0.000000003968993
704 0.000000003946576
705 0.000000003924034
706 0.000000003903839
707 0.000000003886689
708 0.000000003869066
709 0.000000003851525
710 0.000000003836612
711 0.000000003823429
712 0.000000003811439
713 0.000000003799393
714 0.000000003784716
715 0.000000003766236
716 0.000000003744398
717 0.000000003718350
718 0.000000003690188
719 0.000000003662548
720 0.000000003637903
721 0.000000003612961
722 0.000000003589631
723 0.000000003571755
724 0.000000003558060
725 0.000000003546120
726 0.000000003534454
727 0.000000003522711
728 0.000000003511251
729 0.000000003499778
730 0.000000003486807
731 0.000000003472411
732 0.000000003456720
733 0.000000003439735
734 0.000000003423053
735 0.000000003406038
736 0.000000003386761
737 0.000000003366689
738 0.000000003342918
739 0.000000003309320
740 0.000000003267216
741 0.000000003217546
742 0.000000003160356
743 0.000000003107462
744 0.000000003063215
745 0.000000003020850
746 0.000000002979287
747 0.000000002938980
748 0.000000002901892
749 0.000000002869017
750 0.000000002834322
751 0.000000002791642
752 0.000000002744266
753 0.000000002689169
754 0.000000002625903
755 0.000000002560480
756 0.000000002496093
757 0.000000002431753
758 0.000000002365202
759 0.000000002299172
760 0.000000002237852
761 0.000000002174342
762 0.000000002100784
763 0.000000002023332
764 0.000000001939253
765 0.000000001838033
766 0.000000001743540
767 0.000000001674038
768 0.000000001608923
769 0.000000001549709
770 0.000000001495612
771 0.000000001437630
772 0.000000001380795
773 0.000000001325021
774 0.000000001266948
775 0.000000001207083
776 0.000000001140873
777 0.000000001079360
778 0.000000001028376
779 0.000000000981960


==> M2_HS_zoom.txt <==
400 0.000000764511491
401 0.000000756444888
402 0.000000747014821
403 0.000000737054749
404 0.000000728162834
405 0.000000720346091
406 0.000000712530503
407 0.000000705189707
408 0.000000699763459
409 0.000000695331791
410 0.000000690564982
411 0.000000685115922
412 0.000000679764441
413 0.000000673981828
414 0.000000666299889
415 0.000000656021824
416 0.000000642861898
417 0.000000628167776
418 0.000000614950353
419 0.000000600674307
420 0.000000580984366
421 0.000000563049944
422 0.000000548136133
423 0.000000532409435
424 0.000000515225807
425 0.000000496394944
426 0.000000478401309
427 0.000000461260532
428 0.000000446353581
429 0.000000435370793
430 0.000000426868495
431 0.000000419636717
432 0.000000412682695
433 0.000000406268583
434 0.000000400853111
435 0.000000395421700
436 0.000000388854370
437 0.000000381134170
438 0.000000371939969
439 0.000000360113300
440 0.000000346735761
441 0.000000335124026
442 0.000000323769380
443 0.000000312039090
444 0.000000301117487
445 0.000000291667184
446 0.000000283266316
447 0.000000275181925
448 0.000000266972500
449 0.000000259439408
450 0.000000253498556
451 0.000000248204272
452 0.000000242646108
453 0.000000238067224
454 0.000000235128778
455 0.000000232978894
456 0.000000230635030
457 0.000000227757684
458 0.000000224935589
459 0.000000222247042
460 0.000000219073095
461 0.000000214612171
462 0.000000209239461
463 0.000000203447986
464 0.000000197576339
465 0.000000192394370
466 0.000000187645327
467 0.000000183474959
468 0.000000179669395
469 0.000000176180099
470 0.000000173121231
471 0.000000170254584
472 0.000000167728200
473 0.000000165728614
474 0.000000163856316
475 0.000000161923599
476 0.000000160207550
477 0.000000158899655
478 0.000000157925368
479 0.000000157012512
480 0.000000156059246
481 0.000000155089698
482 0.000000154061409
483 0.000000152687196
484 0.000000150824552
485 0.000000148852332
486 0.000000146812634
487 0.000000144938018
488 0.000000143182178
489 0.000000141518054
490 0.000000140166169
491 0.000000139037708
492 0.000000138120527
493 0.000000137357413
494 0.000000136579673
495 0.000000135887164
496 0.000000135372209
497 0.000000134890632
498 0.000000134356116
499 0.000000133821422
500 0.000000133361468
501 0.000000133000748
502 0.000000132663959
503 0.000000132314182
504 0.000000131959333
505 0.000000131516347
506 0.000000130888869
507 0.000000130110008
508 0.000000129198452
509 0.000000128263050
510 0.000000127277886
511 0.000000126211590
512 0.000000125250861
513 0.000000124399182
514 0.000000123648218
515 0.000000123068031
516 0.000000122530104
517 0.000000121940725
518 0.000000121348062
519 0.000000120791743
520 0.000000120246807
521 0.000000119604409
522 0.000000118847321
523 0.000000118114273
524 0.000000117400665
525 0.000000116671646
526 0.000000115809913
527 0.000000114810399
528 0.000000113719502
529 0.000000112329691
530 0.000000110368521
531 0.000000107893348
532 0.000000104801351
533 0.000000101607772
534 0.000000099002381
535 0.000000096169081
536 0.000000093245128
537 0.000000090761231
538 0.000000088758395
539 0.000000087183470
540 0.000000085624303
541 0.000000083898500
542 0.000000081900191
543 0.000000079603212
544 0.000000077414446
545 0.000000075374545
546 0.000000073201520
547 0.000000071030035
548 0.000000068900266
549 0.000000066682131
550 0.000000064337828
551 0.000000062002759
552 0.000000059716222
553 0.000000057180841
554 0.000000054160728
555 0.000000051334308
556 0.000000048653130
557 0.000000046019051
558 0.000000043798254
559 0.000000042054633
560 0.000000040707241
561 0.000000039641979
562 0.000000038581621
563 0.000000037548177
564 0.000000036588143
565 0.000000035584608
566 0.000000034533532
567 0.000000033413004
568 0.000000032391653
569 0.000000031549677
570 0.000000030821368
571 0.000000030186887
572 0.000000029670294
573 0.000000029223100
574 0.000000028777308
575 0.000000028367190
576 0.000000028020161
577 0.000000027717014
578 0.000000027403221
579 0.000000027038355
580 0.000000026704590
581 0.000000026469947
582 0.000000026248196
583 0.000000026032977
584 0.000000025849899
585 0.000000025671702
586 0.000000025508252
587 0.000000025322717
588 0.000000025091354
589 0.000000024865505
590 0.000000024645961
591 0.000000024449729
592 0.000000024285534
593 0.000000024146144
594 0.000000024040514
595 0.000000023953409
596 0.000000023878295
597 0.000000023812921
598 0.000000023750267
599 0.000000023689456
600 0.000000023629344
601 0.000000023563302
602 0.000000023487915
603 0.000000023406543
604 0.000000023319331
605 0.000000023230680
606 0.000000023148613
607 0.000000023056386
608 0.000000022954056
609 0.000000022856237
610 0.000000022734733
611 0.000000022566611
612 0.000000022374743
613 0.000000022204363
614 0.000000022039624
615 0.000000021879910
616 0.000000021731151
617 0.000000021602632
618 0.000000021502712
619 0.000000021418114
620 0.000000021327482
621 0.000000021218337
622 0.000000021108776
623 0.000000020992961
624 0.000000020839463
625 0.000000020637107
626 0.000000020389098
627 0.000000020110938
628 0.000000019811112
629 0.000000019474567
630 0.000000019143621
631 0.000000018798279
632 0.000000018423402
633 0.000000017999239
634 0.000000017518225
635 0.000000017014371
636 0.000000016463760
637 0.000000015947793
638 0.000000015541635
639 0.000000015190007
640 0.000000014871524
641 0.000000014600469
642 0.000000014381526
643 0.000000014169028
644 0.000000013933124
645 0.000000013710708
646 0.000000013488806
647 0.000000013182869
648 0.000000012752972
649 0.000000012251690
650 0.000000011770318
651 0.000000011350150
652 0.000000010902932
653 0.000000010431878
654 0.000000009993212
655 0.000000009637579
656 0.000000009329321
657 0.000000008991601
658 0.000000008633730
659 0.000000008349037
660 0.000000008114029
661 0.000000007905062
662 0.000000007703554
663 0.000000007537333
664 0.000000007427690
665 0.000000007332125
666 0.000000007234938
667 0.000000007135018
668 0.000000007024243
669 0.000000006907617
670 0.000000006767531
671 0.000000006596919
672 0.000000006412884
673 0.000000006208439
674 0.000000005999509
675 0.000000005814417
676 0.000000005663741
677 0.000000005535052
678 0.000000005410674
679 0.000000005303656
680 0.000000005211383
681 0.000000005124511
682 0.000000005044078
683 0.000000004977779
684 0.000000004918104
685 0.000000004851329
686 0.000000004795830
687 0.000000004757481
688 0.000000004724773
689 0.000000004690833
690 0.000000004651716
691 0.000000004609425
692 0.000000004563868
693 0.000000004506835
694 0.000000004437945
695 0.000000004360249
696 0.000000004287076
697 0.000000004223195
698 0.000000004160182
699 0.000000004103671
700 0.000000004056738
701 0.000000004020918
702 0.000000003993128
703 0.000000003968993
704 0.000000003946576
705 0.000000003924034
706 0.000000003903839
707 0.000000003886689
708 0.000000003869066
709 0.000000003851525
710 0.000000003836612
711 0.000000003823429
712 0.000000003811439
713 0.000000003799393
714 0.000000003784716
715 0.000000003766236
716 0.000000003744398
717 0.000000003718350
718 0.000000003690188
719 0.000000003662548
720 0.000000003637903
721 0.000000003612961
722 0.000000003589631
723 0.000000003571755
724 0.000000003558060
725 0.000000003546120
726 0.000000003534454
727 0.000000003522711
728 0.000000003511251
729 0.000000003499778
730 0.000000003486807
731 0.000000003472411
732 0.000000003456720
733 0.000000003439735
734 0.000000003423053
735 0.000000003406038
736 0.000000003386761
737 0.000000003366689
738 0.000000003342918
739 0.000000003309320
740 0.000000003267216
741 0.000000003217546
742 0.000000003160356
743 0.000000003107462
744 0.000000003063215
745 0.000000003020850
746 0.000000002979287
747 0.000000002938980
748 0.000000002901892
749 0.000000002869017
750 0.000000002834322
751 0.000000002791642
752 0.000000002744266
753 0.000000002689169
754 0.000000002625903
755 0.000000002560480
756 0.000000002496093
757 0.000000002431753
758 0.000000002365202
759 0.000000002299172
760 0.000000002237852
761 0.000000002174342
762 0.000000002100784
763 0.000000002023332
764 0.000000001939253
765 0.000000001838033
766 0.000000001743540
767 0.000000001674038
768 0.000000001608923
769 0.000000001549709
770 0.000000001495612
771 0.000000001437630
772 0.000000001380795
773 0.000000001325021
774 0.000000001266948
775 0.000000001207083
776 0.000000001140873
777 0.000000001079360
778 0.000000001028376
779 0.000000000981960


==> M2_PR.txt <==
0 3.509640532141538
1 2.932317325551437
2 2.707239716744236
3 2.623892815675457
4 2.598704643686559
5 2.591872876245893
6 2.589512855831875
7 2.587165807347636
8 2.579399047579508
9 2.568570152527928
10 2.540149794417970
11 2.476719059387722
12 2.411796553871272
13 2.274952320370304
14 2.032495533726517
15 1.816154032497566
16 1.623576871633648
17 1.438479022716142
18 1.251125010617288
19 1.035868683471361
20 0.794325707455350
21 0.576439440806429
22 0.444301996273917
23 0.357536451807332
24 0.282889578776757
25 0.220186593783424
26 0.177735996697562
27 0.152045278061006
28 0.131602968892994
29 0.104372963527772
30 0.081791367004159
31 0.069731407283946
32 0.058936538676862
33 0.053344767638122
34 0.050211168065910
35 0.048012338163933
36 0.046033377644755
37 0.044494527378180
38 0.043516894463166
39 0.042946277356934
40 0.042416095614676
41 0.042019672800066
42 0.041626213140362
43 0.041261401357839
44 0.040930948237471
45 0.040646628865167
46 0.040339714665648
47 0.039975271807252
48 0.039520393617666
49 0.039039092553108
50 0.038588445574372
51 0.037999446611303
52 0.037335401959347
53 0.036512458023759
54 0.035670135186785
55 0.034740681055730
56 0.034025318181098
57 0.033374795009424
58 0.032947823889890
59 0.032757756065872
60 0.032653284442890
61 0.032580336984964
62 0.032497951909249
63 0.032406197805927
64 0.032319463028153
65 0.032233321170223
66 0.032161762047417
67 0.032108267554659
68 0.032059437204725
69 0.032010866225789
70 0.031952957978699
71 0.031882510514851
72 0.031760297231373
73 0.031552749514351
74 0.031248117628846
75 0.030743977381042
76 0.030371291860289
77 0.029953994036600
78 0.029309363390049
79 0.028681399478709
80 0.027893241440734
81 0.027159857557915
82 0.026533454063153
83 0.026155286792746
84 0.025947664376518
85 0.025756445525118
86 0.025600416636780
87 0.025459246612520
88 0.025321388930374
89 0.025209090628086
90 0.025130958705087
91 0.025063983064568
92 0.024983656306540
93 0.024897134077171
94 0.024820642899747
95 0.024748582658466
96 0.024686958463733
97 0.024623460506127
98 0.024559248830160
99 0.024493266074041
100 0.024419375904977
101 0.024355166666301
102 0.024304389226850
103 0.024253537678587
104 0.024196958531411
105 0.024146236987879
106 0.024105594793689
107 0.024065231311402
108 0.024018234015824
109 0.023969550109400
110 0.023917499640233
111 0.023863408586927
112 0.023812097753379
113 0.023755824192080
114 0.023689884646382
115 0.023618706609276
116 0.023532278792225
117 0.023442441080797
118 0.023339660505424
119 0.023202036689495
120 0.023030110773993
121 0.022800395888180
122 0.022468418088789
123 0.021903869831820
124 0.021060927918076
125 0.020126560265663
126 0.018242876355477
127 0.016084241493298
128 0.012710971198797
129 0.009341680185572
130 0.005581221084900
131 0.003641548850756
132 0.002430249882749
133 0.001967870403859
134 0.001778078856060
135 0.001644138333334
136 0.001532726219521
137 0.001431438256579
138 0.001335422007458
139 0.001201380375955
140 0.001050406920249
141 0.000912074770858
142 0.000806565341446
143 0.000708653844044
144 0.000607482947006
145 0.000517136824780
146 0.000424691316170
147 0.000335529131730
148 0.000252874445338
149 0.000183162515396
150 0.000136134571206
151 0.000112480574418
152 0.000099822437908
153 0.000092702515558
154 0.000089012713663
155 0.000086766612742
156 0.000085028834515
157 0.000083641261937
158 0.000082507408083
159 0.000081248507763
160 0.000079919337772
161 0.000078626565176
162 0.000077299290123
163 0.000075992487305
164 0.000074785186261
165 0.000073631568921
166 0.000072584061911
167 0.000071675484912
168 0.000070641631756
169 0.000069583845560
170 0.000068844020830
171 0.000068275998730
172 0.000067836017606
173 0.000067589060751
174 0.000067463811336
175 0.000067393186948
176 0.000067346332781
177 0.000067311591885
178 0.000067285903920
179 0.000067264660021
180 0.000067235904542
181 0.000067194601709
182 0.000067153592108
183 0.000067111267303
184 0.000067062219894
185 0.000067005359727
186 0.000066949278160
187 0.000066896378134
188 0.000066837032507
189 0.000066765224964
190 0.000066688967941
191 0.000066611867713
192 0.000066547352481
193 0.000066497077268
194 0.000066462641274
195 0.000066437987690
196 0.000066414396332
197 0.000066387653431
198 0.000066349054276
199 0.000066274656615
200 0.000066140302671
201 0.000065937990566
202 0.000065642313380
203 0.000065167516547
204 0.000064472960633
205 0.000063642274131
206 0.000062583031424
207 0.000061561325110
208 0.000060324666999
209 0.000059070522146
210 0.000057446090248
211 0.000055773004573
212 0.000053844687108
213 0.000051803679386
214 0.000050206156605
215 0.000048908576729
216 0.000047794614416
217 0.000046712145840
218 0.000045643150928
219 0.000044462469604
220 0.000042781312076
221 0.000040348165787
222 0.000037056044461
223 0.000033270735002
224 0.000030057604809
225 0.000027220604846
226 0.000025098601154
227 0.000023193266702
228 0.000021179203817
229 0.000019131000658
230 0.000017247494565
231 0.000015490421178
232 0.000013965813509
233 0.000012798372283
234 0.000011919857569
235 0.000011224720653
236 0.000010623568517
237 0.000010129745054
238 0.000009769319129
239 0.000009464219711
240 0.000009139414347
241 0.000008822414865
242 0.000008587904902
243 0.000008424006078
244 0.000008306502312
245 0.000008218961935
246 0.000008125409244
247 0.000008024064703
248 0.000007927399333
249 0.000007826332511
250 0.000007715002783
251 0.000007583207378
252 0.000007429455575
253 0.000007297232270
254 0.000007166871157
255 0.000007039218923
256 0.000006941565171
257 0.000006855782819
258 0.000006782831086
259 0.000006730824130
260 0.000006686699630
261 0.000006644886163
262 0.000006610942973
263 0.000006582383386
264 0.000006556243856
265 0.000006531865303
266 0.000006510089391
267 0.000006492727289
268 0.000006479049231
269 0.000006466899856
270 0.000006454802249
271 0.000006442696975
272 0.000006429622080
273 0.000006411263128
274 0.000006390639210
275 0.000006365420086
276 0.000006332126667
277 0.000006299554639
278 0.000006265948318
279 0.000006228095489
280 0.000006192931813
281 0.000006163937397
282 0.000006139338038
283 0.000006116013339
284 0.000006091785775
285 0.000006066565355
286 0.000006043583529
287 0.000006024163964
288 0.000006002722677
289 0.000005976651754
290 0.000005947381867
291 0.000005919079530
292 0.000005893905721
293 0.000005867548284
294 0.000005834666180
295 0.000005790859755
296 0.000005743084512
297 0.000005684684342
298 0.000005592053315
299 0.000005466805043
300 0.000005316219582
301 0.000005141518735
302 0.000004951100650
303 0.000004752268103
304 0.000004581469656
305 0.000004435212549
306 0.000004304107551
307 0.000004193813563
308 0.000004089909340
309 0.000003971248643
310 0.000003866066393
311 0.000003772050968
312 0.000003676147197
313 0.000003578083175
314 0.000003474574442
315 0.000003375904909
316 0.000003282357038
317 0.000003170300702
318 0.000003056816126
319 0.000002957120697
320 0.000002849888887
321 0.000002700154843
322 0.000002504717831
323 0.000002295650899
324 0.000002113791393
325 0.000001955498521
326 0.000001830858166
327 0.000001731134083
328 0.000001636408780
329 0.000001574628445
330 0.000001539074793
331 0.000001504509794
332 0.000001472481713
333 0.000001447817609
334 0.000001426341559
335 0.000001407409202
336 0.000001390521209
337 0.000001373381986
338 0.000001358419571
339 0.000001344778106
340 0.000001331419139
341 0.000001318960897
342 0.000001306652336
343 0.000001293034328
344 0.000001279953995
345 0.000001268792002
346 0.000001256323107
347 0.000001239118661
348 0.000001221621049
349 0.000001208019411
350 0.000001197888335
351 0.000001189154011
352 0.000001182530145
353 0.000001177838064
354 0.000001173912833
355 0.000001170512888
356 0.000001167876522
357 0.000001165395727
358 0.000001163072318
359 0.000001160920621
360 0.000001158460605
361 0.000001155949932
362 0.000001153434080
363 0.000001150529057
364 0.000001147586121
365 0.000001144656674
366 0.000001141239482
367 0.000001137205508
368 0.000001132916247
369 0.000001128011013
370 0.000001121812239
371 0.000001114097214
372 0.000001105497821
373 0.000001097081253
374 0.000001088934693
375 0.000001081003021
376 0.000001073807537
377 0.000001068113005
378 0.000001063443594
379 0.000001058681474
380 0.000001053844854
381 0.000001048299771
382 0.000001042160509
383 0.000001036159836
384 0.000001028505894
385 0.000001017816634
386 0.000001004973131
387 0.000000989610561
388 0.000000973731432
389 0.000000957782722
390 0.000000937650548
391 0.000000911812431
392 0.000000884954008
393 0.000000855553112
394 0.000000821115266
395 0.000000784469141
396 0.000000744214995
397 0.000000701406253
398 0.000000663820264
399 0.000000631703794
400 0.000000604513107
401 0.000000581700267
402 0.000000563060087
403 0.000000547621450
404 0.000000533874048
405 0.000000520273811
406 0.000000505703794
407 0.000000490075737
408 0.000000474921028
409 0.000000458501537
410 0.000000437730010
411 0.000000417806294
412 0.000000400889113
413 0.000000384143264
414 0.000000367998193
415 0.000000352015864
416 0.000000337509275
417 0.000000324599527
418 0.000000311695998
419 0.000000299065829
420 0.000000287028116
421 0.000000277375485
422 0.000000269773853
423 0.000000262448112
424 0.000000256239924
425 0.000000252150936
426 0.000000249278865
427 0.000000246835755
428 0.000000244598198
429 0.000000242319545
430 0.000000239862444
431 0.000000237466618
432 0.000000235633869
433 0.000000233828687
434 0.000000231471875
435 0.000000229244837
436 0.000000227369392
437 0.000000225820556
438 0.000000224511849
439 0.000000223049585
440 0.000000221801616
441 0.000000220777732
442 0.000000219677250
443 0.000000218411444
444 0.000000217067681
445 0.000000215889256
446 0.000000214881966
447 0.000000213902849
448 0.000000212893779
449 0.000000211935308
450 0.000000211169608
451 0.000000210464353
452 0.000000209662644
453 0.000000208768452
454 0.000000207841258
455 0.000000206807209
456 0.000000205737243
457 0.000000204709303
458 0.000000203710770
459 0.000000202871042
460 0.000000202090012
461 0.000000201209661
462 0.000000200441418
463 0.000000199766328
464 0.000000199052001
465 0.000000198291009
466 0.000000197405165
467 0.000000196278660
468 0.000000194774449
469 0.000000193242491
470 0.000000191815509
471 0.000000190131501
472 0.000000188142292
473 0.000000186106410
474 0.000000184322304
475 0.000000182616414
476 0.000000180739629
477 0.000000178476027
478 0.000000176181643
479 0.000000173991828
480 0.000000171731212
481 0.000000169768267
482 0.000000168041240
483 0.000000166498219
484 0.000000165291593
485 0.000000164268410
486 0.000000163190614
487 0.000000161999468
488 0.000000160773459
489 0.000000159637641
490 0.000000158407089
491 0.000000156597422
492 0.000000154355580
493 0.000000151849717
494 0.000000149225517
495 0.000000146656809
496 0.000000143815457
497 0.000000141179181
498 0.000000138924967
499 0.000000136627855
500 0.000000134398280
501 0.000000132246449
502 0.000000130028913
503 0.000000127829578
504 0.000000125694934
505 0.000000123811808
506 0.000000122211568
507 0.000000120868810
508 0.000000119774868
509 0.000000118619686
510 0.000000117206405
511 0.000000115721705
512 0.000000114331109
513 0.000000112824205
514 0.000000110659879
515 0.000000107689931
516 0.000000104201127
517 0.000000100246933
518 0.000000096290525
519 0.000000092098403
520 0.000000087698843
521 0.000000083927114
522 0.000000080720119
523 0.000000077570840
524 0.000000074597559
525 0.000000071872092
526 0.000000069370156
527 0.000000066969466
528 0.000000064876901
529 0.000000063010799
530 0.000000061076216
531 0.000000059528266
532 0.000000058412099
533 0.000000057386873
534 0.000000056363091
535 0.000000055181127
536 0.000000053757126
537 0.000000052316237
538 0.000000050818673
539 0.000000049158359
540 0.000000047264990
541 0.000000045184904
542 0.000000043342308
543 0.000000041703104
544 0.000000040458562
545 0.000000039445260
546 0.000000038518568
547 0.000000037800375
548 0.000000037220896
549 0.000000036735483
550 0.000000036324561
551 0.000000035963237
552 0.000000035647758
553 0.000000035367166
554 0.000000035132820
555 0.000000034928237
556 0.000000034760981
557 0.000000034640128
558 0.000000034529074
559 0.000000034399549
560 0.000000034258182
561 0.000000034105436
562 0.000000033931090
563 0.000000033719015
564 0.000000033496952
565 0.000000033285438
566 0.000000033090839
567 0.000000032898284
568 0.000000032689313
569 0.000000032525155
570 0.000000032407067
571 0.000000032303149
572 0.000000032206673
573 0.000000032119102
574 0.000000032030789
575 0.000000031945981
576 0.000000031870839
577 0.000000031786276
578 0.000000031705100
579 0.000000031629255
580 0.000000031544794
581 0.000000031464542
582 0.000000031385029
583 0.000000031289519
584 0.000000031165733
585 0.000000030973472
586 0.000000030735356
587 0.000000030478707
588 0.000000030122400
589 0.000000029708084
590 0.000000029278128
591 0.000000028820151
592 0.000000028400448
593 0.000000028021155
594 0.000000027630107
595 0.000000027287434
596 0.000000027003869
597 0.000000026690880
598 0.000000026364977
599 0.000000026068080
600 0.000000025731240
601 0.000000025353578
602 0.000000024989017
603 0.000000024606940
604 0.000000024209674
605 0.000000023799258
606 0.000000023361273
607 0.000000022886906
608 0.000000022329036
609 0.000000021672245
610 0.000000020770304
611 0.000000019675933
612 0.000000018596549
613 0.000000017456879
614 0.000000016448450
615 0.000000015629163
616 0.000000014903223
617 0.000000014240475
618 0.000000013730116
619 0.000000013361030
620 0.000000013056285
621 0.000000012787265
622 0.000000012518778
623 0.000000012250798
624 0.000000012008806
625 0.000000011780325
626 0.000000011549917
627 0.000000011331086
628 0.000000011122504
629 0.000000010897065
630 0.000000010667967
631 0.000000010460564
632 0.000000010250306
633 0.000000009992428
634 0.000000009698359
635 0.000000009395469
636 0.000000009071338
637 0.000000008780383
638 0.000000008514567
639 0.000000008266815
640 0.000000008088947
641 0.000000007963474
642 0.000000007864650
643 0.000000007767586
644 0.000000007672004
645 0.000000007599041
646 0.000000007539753
647 0.000000007471086
648 0.000000007385865
649 0.000000007299886
650 0.000000007217036
651 0.000000007141715
652 0.000000007060984
653 0.000000006962234
654 0.000000006862000
655 0.000000006767317
656 0.000000006663088
657 0.000000006553432
658 0.000000006439395
659 0.000000006312584
660 0.000000006189724
661 0.000000006065243
662 0.000000005950761
663 0.000000005866252
664 0.000000005803249
665 0.000000005756251
666 0.000000005717102
667 0.000000005680237
668 0.000000005649713
669 0.000000005619617
670 0.000000005587866
671 0.000000005559738
672 0.000000005531123
673 0.000000005496506
674 0.000000005462375
675 0.000000005431160
676 0.000000005395401
677 0.000000005355661
678 0.000000005324195
679 0.000000005297100
680 0.000000005266736
681 0.000000005232498
682 0.000000005195757
683 0.000000005160337
684 0.000000005131466
685 0.000000005103250
686 0.000000005073800
687 0.000000005050944
688 0.000000005034079
689 0.000000005019802
690 0.000000005006618
691 0.000000004994447
692 0.000000004980486
693 0.000000004965080
694 0.000000004951552
695 0.000000004937264
696 0.000000004917720
697 0.000000004893097
698 0.000000004869387
699 0.000000004846924
700 0.000000004822118
701 0.000000004795350
702 0.000000004769912
703 0.000000004747708
704 0.000000004722320
705 0.000000004686952
706 0.000000004650935
707 0.000000004612421
708 0.000000004569066
709 0.000000004525067
710 0.000000004477367
711 0.000000004428767
712 0.000000004381669
713 0.000000004331333
714 0.000000004276923
715 0.000000004222687
716 0.000000004159441
717 0.000000004086715
718 0.000000004013934
719 0.000000003918093
720 0.000000003804756
721 0.000000003705190
722 0.000000003609526
723 0.000000003514224
724 0.000000003419596
725 0.000000003331460
726 0.000000003262304
727 0.000000003199962
728 0.000000003125552
729 0.000000003026643
730 0.000000002918633
731 0.000000002808686
732 0.000000002692727
733 0.000000002574525
734 0.000000002430473
735 0.000000002278054
736 0.000000002148336
737 0.000000002036773
738 0.000000001926442
739 0.000000001810690
740 0.000000001712185
741 0.000000001622113
742 0.000000001531137
743 0.000000001448809
744 0.000000001376167
745 0.000000001317667
746 0.000000001274127
747 0.000000001240811
748 0.000000001213993
749 0.000000001189306
750 0.000000001168242
751 0.000000001151698
752 0.000000001137866
753 0.000000001123024
754 0.000000001106450
755 0.000000001088222
756 0.000000001066914
757 0.000000001044472
758 0.000000001025630
759 0.000000001008465
760 0.000000000992290


==> M2_PR_zoom.txt <==
400 0.000000604513107
401 0.000000581700267
402 0.000000563060087
403 0.000000547621450
404 0.000000533874048
405 0.000000520273811
406 0.000000505703794
407 0.000000490075737
408 0.000000474921028
409 0.000000458501537
410 0.000000437730010
411 0.000000417806294
412 0.000000400889113
413 0.000000384143264
414 0.000000367998193
415 0.000000352015864
416 0.000000337509275
417 0.000000324599527
418 0.000000311695998
419 0.000000299065829
420 0.000000287028116
421 0.000000277375485
422 0.000000269773853
423 0.000000262448112
424 0.000000256239924
425 0.000000252150936
426 0.000000249278865
427 0.000000246835755
428 0.000000244598198
429 0.000000242319545
430 0.000000239862444
431 0.000000237466618
432 0.000000235633869
433 0.000000233828687
434 0.000000231471875
435 0.000000229244837
436 0.000000227369392
437 0.000000225820556
438 0.000000224511849
439 0.000000223049585
440 0.000000221801616
441 0.000000220777732
442 0.000000219677250
443 0.000000218411444
444 0.000000217067681
445 0.000000215889256
446 0.000000214881966
447 0.000000213902849
448 0.000000212893779
449 0.000000211935308
450 0.000000211169608
451 0.000000210464353
452 0.000000209662644
453 0.000000208768452
454 0.000000207841258
455 0.000000206807209
456 0.000000205737243
457 0.000000204709303
458 0.000000203710770
459 0.000000202871042
460 0.000000202090012
461 0.000000201209661
462 0.000000200441418
463 0.000000199766328
464 0.000000199052001
465 0.000000198291009
466 0.000000197405165
467 0.000000196278660
468 0.000000194774449
469 0.000000193242491
470 0.000000191815509
471 0.000000190131501
472 0.000000188142292
473 0.000000186106410
474 0.000000184322304
475 0.000000182616414
476 0.000000180739629
477 0.000000178476027
478 0.000000176181643
479 0.000000173991828
480 0.000000171731212
481 0.000000169768267
482 0.000000168041240
483 0.000000166498219
484 0.000000165291593
485 0.000000164268410
486 0.000000163190614
487 0.000000161999468
488 0.000000160773459
489 0.000000159637641
490 0.000000158407089
491 0.000000156597422
492 0.000000154355580
493 0.000000151849717
494 0.000000149225517
495 0.000000146656809
496 0.000000143815457
497 0.000000141179181
498 0.000000138924967
499 0.000000136627855
500 0.000000134398280
501 0.000000132246449
502 0.000000130028913
503 0.000000127829578
504 0.000000125694934
505 0.000000123811808
506 0.000000122211568
507 0.000000120868810
508 0.000000119774868
509 0.000000118619686
510 0.000000117206405
511 0.000000115721705
512 0.000000114331109
513 0.000000112824205
514 0.000000110659879
515 0.000000107689931
516 0.000000104201127
517 0.000000100246933
518 0.000000096290525
519 0.000000092098403
520 0.000000087698843
521 0.000000083927114
522 0.000000080720119
523 0.000000077570840
524 0.000000074597559
525 0.000000071872092
526 0.000000069370156
527 0.000000066969466
528 0.000000064876901
529 0.000000063010799
530 0.000000061076216
531 0.000000059528266
532 0.000000058412099
533 0.000000057386873
534 0.000000056363091
535 0.000000055181127
536 0.000000053757126
537 0.000000052316237
538 0.000000050818673
539 0.000000049158359
540 0.000000047264990
541 0.000000045184904
542 0.000000043342308
543 0.000000041703104
544 0.000000040458562
545 0.000000039445260
546 0.000000038518568
547 0.000000037800375
548 0.000000037220896
549 0.000000036735483
550 0.000000036324561
551 0.000000035963237
552 0.000000035647758
553 0.000000035367166
554 0.000000035132820
555 0.000000034928237
556 0.000000034760981
557 0.000000034640128
558 0.000000034529074
559 0.000000034399549
560 0.000000034258182
561 0.000000034105436
562 0.000000033931090
563 0.000000033719015
564 0.000000033496952
565 0.000000033285438
566 0.000000033090839
567 0.000000032898284
568 0.000000032689313
569 0.000000032525155
570 0.000000032407067
571 0.000000032303149
572 0.000000032206673
573 0.000000032119102
574 0.000000032030789
575 0.000000031945981
576 0.000000031870839
577 0.000000031786276
578 0.000000031705100
579 0.000000031629255
580 0.000000031544794
581 0.000000031464542
582 0.000000031385029
583 0.000000031289519
584 0.000000031165733
585 0.000000030973472
586 0.000000030735356
587 0.000000030478707
588 0.000000030122400
589 0.000000029708084
590 0.000000029278128
591 0.000000028820151
592 0.000000028400448
593 0.000000028021155
594 0.000000027630107
595 0.000000027287434
596 0.000000027003869
597 0.000000026690880
598 0.000000026364977
599 0.000000026068080
600 0.000000025731240
601 0.000000025353578
602 0.000000024989017
603 0.000000024606940
604 0.000000024209674
605 0.000000023799258
606 0.000000023361273
607 0.000000022886906
608 0.000000022329036
609 0.000000021672245
610 0.000000020770304
611 0.000000019675933
612 0.000000018596549
613 0.000000017456879
614 0.000000016448450
615 0.000000015629163
616 0.000000014903223
617 0.000000014240475
618 0.000000013730116
619 0.000000013361030
620 0.000000013056285
621 0.000000012787265
622 0.000000012518778
623 0.000000012250798
624 0.000000012008806
625 0.000000011780325
626 0.000000011549917
627 0.000000011331086
628 0.000000011122504
629 0.000000010897065
630 0.000000010667967
631 0.000000010460564
632 0.000000010250306
633 0.000000009992428
634 0.000000009698359
635 0.000000009395469
636 0.000000009071338
637 0.000000008780383
638 0.000000008514567
639 0.000000008266815
640 0.000000008088947
641 0.000000007963474
642 0.000000007864650
643 0.000000007767586
644 0.000000007672004
645 0.000000007599041
646 0.000000007539753
647 0.000000007471086
648 0.000000007385865
649 0.000000007299886
650 0.000000007217036
651 0.000000007141715
652 0.000000007060984
653 0.000000006962234
654 0.000000006862000
655 0.000000006767317
656 0.000000006663088
657 0.000000006553432
658 0.000000006439395
659 0.000000006312584
660 0.000000006189724
661 0.000000006065243
662 0.000000005950761
663 0.000000005866252
664 0.000000005803249
665 0.000000005756251
666 0.000000005717102
667 0.000000005680237
668 0.000000005649713
669 0.000000005619617
670 0.000000005587866
671 0.000000005559738
672 0.000000005531123
673 0.000000005496506
674 0.000000005462375
675 0.000000005431160
676 0.000000005395401
677 0.000000005355661
678 0.000000005324195
679 0.000000005297100
680 0.000000005266736
681 0.000000005232498
682 0.000000005195757
683 0.000000005160337
684 0.000000005131466
685 0.000000005103250
686 0.000000005073800
687 0.000000005050944
688 0.000000005034079
689 0.000000005019802
690 0.000000005006618
691 0.000000004994447
692 0.000000004980486
693 0.000000004965080
694 0.000000004951552
695 0.000000004937264
696 0.000000004917720
697 0.000000004893097
698 0.000000004869387
699 0.000000004846924
700 0.000000004822118
701 0.000000004795350
702 0.000000004769912
703 0.000000004747708
704 0.000000004722320
705 0.000000004686952
706 0.000000004650935
707 0.000000004612421
708 0.000000004569066
709 0.000000004525067
710 0.000000004477367
711 0.000000004428767
712 0.000000004381669
713 0.000000004331333
714 0.000000004276923
715 0.000000004222687
716 0.000000004159441
717 0.000000004086715
718 0.000000004013934
719 0.000000003918093
720 0.000000003804756
721 0.000000003705190
722 0.000000003609526
723 0.000000003514224
724 0.000000003419596
725 0.000000003331460
726 0.000000003262304
727 0.000000003199962
728 0.000000003125552
729 0.000000003026643
730 0.000000002918633
731 0.000000002808686
732 0.000000002692727
733 0.000000002574525
734 0.000000002430473
735 0.000000002278054
736 0.000000002148336
737 0.000000002036773
738 0.000000001926442
739 0.000000001810690
740 0.000000001712185
741 0.000000001622113
742 0.000000001531137
743 0.000000001448809
744 0.000000001376167
745 0.000000001317667
746 0.000000001274127
747 0.000000001240811
748 0.000000001213993
749 0.000000001189306
750 0.000000001168242
751 0.000000001151698
752 0.000000001137866
753 0.000000001123024
754 0.000000001106450
755 0.000000001088222
756 0.000000001066914
757 0.000000001044472
758 0.000000001025630
759 0.000000001008465
760 0.000000000992290


==> M3_DY_2198.txt <==
0 14.225272545503906
1 11.586517031265849
2 10.538004940102532
3 9.905479245617251
4 9.483935332679458
5 9.173715426497786
6 8.937056857236094
7 8.746088052371938
8 8.589608690787010
9 8.462770308820289
10 8.357563577733039
11 8.266483451803232
12 8.184576522644754
13 8.108822537352701
14 8.037416682789299
15 7.969647146215330
16 7.905505196656115
17 7.844486397634157
18 7.785661706313753
19 7.729954042412196
20 7.679941503358300
21 7.636063244416455
22 7.596313263501422
23 7.558794351545743
24 7.522857610384484
25 7.488175571912244
26 7.453371487505009
27 7.416639739386127
28 7.377471704878168
29 7.336392703874075
30 7.293659486255073
31 7.250056185803906
32 7.207833286991807
33 7.168750971240051
34 7.132353938963945
35 7.096945135153170
36 7.061101963956887
37 7.024672095730686
38 6.988956964062766
39 6.955625268849637
40 6.925463611058127
41 6.898307587338167
42 6.873580236989028
43 6.850662930684422
44 6.829025212940266
45 6.808241285234132
46 6.787972417721335
47 6.767945855941925
48 6.747940103496028
49 6.727779680306114
50 6.707340217980096
51 6.686562778850849
52 6.665472360424829
53 6.644189613236485
54 6.622921126710970
55 6.601920198509141
56 6.581428269586574
57 6.561622503764340
58 6.542590568920133
59 6.524334639175365
60 6.506792412912716
61 6.489861823178074
62 6.473422047373667
63 6.457349043242125
64 6.441526660534315
65 6.425855002359469
66 6.410257201021103
67 6.394684785942474
68 6.379120758152489
69 6.363578804591874
70 6.348097388354596
71 6.332729012215438
72 6.317527131234598
73 6.302534501176218
74 6.287776134251750
75 6.273257938404704
76 6.258970020273715
77 6.244892608123045
78 6.231002622235295
79 6.217279502898826
80 6.203709498811705
81 6.190288035732166
82 6.177020077289967
83 6.163918656045077
84 6.151002030344927
85 6.138290149580975
86 6.125801189591321
87 6.113548797146855
88 6.101540406508683
89 6.089776674362646
90 6.078251837362245
91 6.066954684899905
92 6.055869836711544
93 6.044979085050727
94 6.034262648799547
95 6.023700264234122
96 6.013272092993397
97 6.002959457997157
98 5.992745432745423
99 5.982615310533326
100 5.972556974446235
101 5.962561179729775
102 5.952621749793259
103 5.942735677265922
104 5.932903114150967
105 5.923127231754869
106 5.913413933284929
107 5.903771410607320
108 5.894209551227910
109 5.884739220337707
110 5.875371462000224
111 5.866116677822248
112 5.856983848562002
113 5.847979859353728
114 5.839108975539631
115 5.830372494361939
116 5.821768576022265
117 5.813292236790595
118 5.804935473278213
119 5.796687480922941
120 5.788534929280580
121 5.780462263051625
122 5.772452004679003
123 5.764485045063971
124 5.756540917795853
125 5.748598061149202
126 5.740634080546720
127 5.732626031601946
128 5.724550751263280
129 5.716385271061924
130 5.708107351704001
131 5.699696181091539
132 5.691133273243345
133 5.682403590027796
134 5.673496872820870
135 5.664409115813712
136 5.655144024880016
137 5.645714216357725
138 5.636141823448540
139 5.626458171784904
140 5.616702288908876
141 5.606918248716241
142 5.597151664039394
143 5.587445902574373
144 5.577838692014588
145 5.568359650936905
146 5.559028999102146
147 5.549857398244221
148 5.540846660609063
149 5.531990984312728
150 5.523278401544744
151 5.514692211628095
152 5.506212265480087
153 5.497816046961873
154 5.489479549327548
155 5.481177976824569
156 5.472886314591108
157 5.464579814588987
158 5.456234443030723
159 5.447827329817791
160 5.439337252685640
161 5.430745178193270
162 5.422034870037280
163 5.413193555108485
164 5.404212617066833
165 5.395088260508032
166 5.385822064096899
167 5.376421320967324
168 5.366899062971306
169 5.357273684711217
170 5.347568132562870
171 5.337808690705181
172 5.328023473053932
173 5.318240787188770
174 5.308487559795608
175 5.298787995779556
176 5.289162589741089
177 5.279627539701700
178 5.270194548268883
179 5.260870949876463
180 5.251660078965003
181 5.242561792522359
182 5.233573070113600
183 5.224688633788837
184 5.215901547734489
185 5.207203774506844
186 5.198586675640222
187 5.190041453290370
188 5.181559532921497
189 5.173132889652038
190 5.164754319266237
191 5.156417654529868
192 5.148117924832889
193 5.139851456070367
194 5.131615906582610
195 5.123410235552988
196 5.115234602266362
197 5.107090198168251
198 5.098979018392029
199 5.090903584721950
200 5.082866636811808
201 5.074870812100286
202 5.066918336179221
203 5.059010744493570
204 5.051148652750364
205 5.043331588386899
206 5.035557889524355
207 5.027824672581119
208 5.020127864574690
209 5.012462293686724
210 5.004821829847096
211 4.997199567340566
212 4.989588042508529
213 4.981979481538623
214 4.974366074871241
215 4.966740276484884
216 4.959095126971668
217 4.951424598439765
218 4.943723957685130
219 4.935990139543783
220 4.928222116634473
221 4.920421244448967
222 4.912591551815574
223 4.904739938963679
224 4.896876241901538
225 4.889013122425638
226 4.881165753643238
227 4.873351292053748
228 4.865588154816358
229 4.857895153278221
230 4.850290560932322
231 4.842791209047469
232 4.835411701230647
233 4.828163817525940
234 4.821056148376705
235 4.814093963155919
236 4.807279288178748
237 4.800611149488489
238 4.794085926472043
239 4.787697765115091
240 4.781439007663053
241 4.775300606698124
242 4.769272503113228
243 4.763343957839680
244 4.757503833640499
245 4.751740830220690
246 4.746043677562994
247 4.740401294208390
248 4.734802918446881
249 4.729238219118109
250 4.723697392473277
251 4.718171250609089
252 4.712651305468817
253 4.707129851314228
254 4.701600047200628
255 4.696055999334718
256 4.690492841846833
257 4.684906812736124
258 4.679295320540334
259 4.673656995399185
260 4.667991718302034
261 4.662300621143586
262 4.656586051105577
263 4.650851494713848
264 4.645101459358479
265 4.639341313332409
266 4.633577089146769
267 4.627815259001515
268 4.622062494138845
269 4.616325421617020
270 4.610610392414259
271 4.604923273536443
272 4.599269274174191
273 4.593652812515252
274 4.588077425926890
275 4.582545723823046
276 4.577059379534710
277 4.571619155570595
278 4.566224955639690
279 4.560875896704040
280 4.555570394405436
281 4.550306256301702
282 4.545080778552013
283 4.539890842671610
284 4.534733009777305
285 4.529603611112201
286 4.524498833829000
287 4.519414802025921
288 4.514347652869411
289 4.509293608107981
290 4.504249041142998
291 4.499210539757811
292 4.494174964358692
293 4.489139501322775
294 4.484101710713503
295 4.479059567357375
296 4.474011493909309
297 4.468956384532035
298 4.463893617499458
299 4.458823055451909
300 4.453745032086658
301 4.448660324732238
302 4.443570112870539
303 4.438475923488824
304 4.433379565154816
305 4.428283053271947
306 4.423188529915727
307 4.418098181894663
308 4.413014160976346
309 4.407938509843419
310 4.402873097067648
311 4.397819563531449
312 4.392779281927396
313 4.387753329999363
314 4.382742477437937
315 4.377747185389737
316 4.372767617207359
317 4.367803658450029
318 4.362854943992019
319 4.357920890102640
320 4.353000729292333
321 4.348093545966996
322 4.343198311095200
323 4.338313914377366
324 4.333439192680189
325 4.328572953807168
326 4.323713994969559
327 4.318861115672490
328 4.314013124984086
329 4.309168843581091
330 4.304327101186495
331 4.299486730402990
332 4.294646558159457
333 4.289805396229312
334 4.284962032514315
335 4.280115224859578
336 4.275263699240860
337 4.270406154009521
338 4.265541271955847
339 4.260667741665593
340 4.255784289174578
341 4.250889721023512
342 4.245982978637024
343 4.241063204062620
344 4.236129815772230
345 4.231182592707711
346 4.226221763484247
347 4.221248096317538
348 4.216262984263118
349 4.211268518909826
350 4.206267544809144
351 4.201263686311606
352 4.196261339183231
353 4.191265620665007
354 4.186282274376111
355 4.181317530302060
356 4.176377924571980
357 4.171470088544730
358 4.166600520478120
359 4.161775355948926
360 4.157000153135542
361 4.152279708029788
362 4.147617910722566
363 4.143017649067154
364 4.138480761952749
365 4.134008038506302
366 4.129599256932735
367 4.125253255145772
368 4.120968023078987
369 4.116740808797829
370 4.112568229881767
371 4.108446384965859
372 4.104370960178620
373 4.100337328387795
374 4.096340639281088
375 4.092375900293959
376 4.088438048583008
377 4.084522015035695
378 4.080622781633117
379 4.076735433566377
380 4.072855207446530
381 4.068977536978032
382 4.065098097216286
383 4.061212848241873
384 4.057318078945791
385 4.053410450930997
386 4.049487042412522
387 4.045545391478782
388 4.041583537499392
389 4.037600058934267
390 4.033594105495105
391 4.029565422232352
392 4.025514362939312
393 4.021441890055172
394 4.017349558899063
395 4.013239484289329
396 4.009114288954152
397 4.004977033701422
398 4.000831131206091
399 3.996680246259658
400 3.992528186638694
401 3.988378789437377
402 3.984235808388142
403 3.980102807460725
404 3.975983065495335
405 3.971879495674109
406 3.967794582480977
407 3.963730337359259
408 3.959688273137644
409 3.955669396202971
410 3.951674214470465
411 3.947702758967267
412 3.943754616388915
413 3.939828970007724
414 3.935924646679851
415 3.932040167855014
416 3.928173803018886
417 3.924323624103259
418 3.920487560032988
419 3.916663450726027
420 3.912849100105767
421 3.909042327754186
422 3.905241019041064
423 3.901443173401212
424 3.897646950436823
425 3.893850713405193
426 3.890053069377736
427 3.886252905279648
428 3.882449418800448
429 3.878642143001898
430 3.874830963447693
431 3.871016126505765
432 3.867198237950504
433 3.863378250943832
434 3.859557443103540
435 3.855737382793521
436 3.851919885432835
437 3.848106961205026
438 3.844300756226147
439 3.840503489559602
440 3.836717388845365
441 3.832944627360540
442 3.829187265180451
443 3.825447196710698
444 3.821726106391189
445 3.818025433758748
446 3.814346348428224
447 3.810689734931366
448 3.807056186893128
449 3.803446009500689
450 3.799859229209353
451 3.796295609279120
452 3.792754669701523
453 3.789235710427562
454 3.785737836533656
455 3.782259984443925
456 3.778800948391527
457 3.775359406393697
458 3.771933945364573
459 3.768523084924901
460 3.765125299876026
461 3.761739041019290
462 3.758362754523738
463 3.754994899613493
464 3.751633964845034
465 3.748278482974612
466 3.744927044510128
467 3.741578310067055
468 3.738231021640090
469 3.734884012836012
470 3.731536218202670
471 3.728186681651856
472 3.724834564118183
473 3.721479150377220
474 3.718119855149837
475 3.714756228390790
476 3.711387959822780
477 3.708014882672515
478 3.704636976522387
479 3.701254369238349
480 3.697867337937581
481 3.694476308762781
482 3.691081855546258
483 3.687684697098611
484 3.684285693033075
485 3.680885838049434
486 3.677486254479611
487 3.674088183070189
488 3.670692971908530
489 3.667302063439678
490 3.663916979607457
491 3.660539305220730
492 3.657170669644039
493 3.653812727129868
494 3.650467135976896
495 3.647135536979292
496 3.643819531551557
497 3.640520660031001
498 3.637240380570525
499 3.633980049237863
500 3.630740901703867
501 3.627524037042548
502 3.624330403779133
503 3.621160788797930
504 3.618015808891897
505 3.614895905372784
506 3.611801341463384
507 3.608732202557675
508 3.605688398976405
509 3.602669671044730
510 3.599675596347154
511 3.596705598399311
512 3.593758957117679
513 3.590834820085163
514 3.587932214648468
515 3.585050060553066
516 3.582187182723381
517 3.579342324382438
518 3.576514159852607
519 3.573701307315822
520 3.570902341149697
521 3.568115804125803
522 3.565340219151793
523 3.562574100677622
524 3.559815965849388
525 3.557064345341253
526 3.554317793941372
527 3.551574900985983
528 3.548834300596056
529 3.546094681797463
530 3.543354798536392
531 3.540613479580749
532 3.537869638294048
533 3.535122282226268
534 3.532370522450087
535 3.529613582548969
536 3.526850807138331
537 3.524081669690467
538 3.521305779521761
539 3.518522887729901
540 3.515732891824122
541 3.512935838775086
542 3.510131926340854
543 3.507321502256858
544 3.504505061310908
545 3.501683239972920
546 3.498856808605169
547 3.496026661138607
548 3.493193802317535
549 3.490359332719464
550 3.487524431727714
551 3.484690338784887
552 3.481858333409697
553 3.479029714393228
554 3.476205778696922
555 3.473387800590373
556 3.470577011524306
557 3.467774581235346
558 3.464981600516417
559 3.462199065952369
560 3.459427866964091
561 3.456668775231442
562 3.453922436635324
563 3.451189365742117
564 3.448469942639186
565 3.445764412097489
566 3.443072884745732
567 3.440395340090674
568 3.437731631191035
569 3.435081490582448
570 3.432444537325729
571 3.429820284907557
572 3.427208149759373
573 3.424607460222106
574 3.422017465817099
575 3.419437346673178
576 3.416866222983735
577 3.414303164453301
578 3.411747199657391
579 3.409197325274526
580 3.406652515177306
581 3.404111729369141
582 3.401573922780258
583 3.399038053895019
584 3.396503093241300
585 3.393968031747264
586 3.391431888923620
587 3.388893720931080
588 3.386352628434373
589 3.383807764265271
590 3.381258340815151
591 3.378703637132382
592 3.376143005580644
593 3.373575878036903
594 3.371001771560927
595 3.368420293264002
596 3.365831144427176
597 3.363234123676179
598 3.360629129079406
599 3.358016159102249
600 3.355395312401747
601 3.352766786098861
602 3.350130872985318
603 3.347487957086493
604 3.344838508064250
605 3.342183074277926
606 3.339522274727862
607 3.336856789930891
608 3.334187351898215
609 3.331514733552915
610 3.328839737574320
611 3.326163185122688
612 3.323485904490305
613 3.320808719993650
614 3.318132441283247
615 3.315457853261123
616 3.312785706743227
617 3.310116710021092
618 3.307451521397361
619 3.304790742764709
620 3.302134914269452
621 3.299484510052416
622 3.296839935071468
623 3.294201522928198
624 3.291569534691895
625 3.288944158636532
626 3.286325510816475
627 3.283713636387809
628 3.281108511656598
629 3.278510046714118
630 3.275918088607675
631 3.273332425037601
632 3.270752788424062
633 3.268178860387266
634 3.265610276524313
635 3.263046631506057
636 3.260487484435352
637 3.257932364435099
638 3.255380776482006
639 3.252832207446346
640 3.250286132348116
641 3.247742020820063
642 3.245199343763645
643 3.242657580207769
644 3.240116224344071
645 3.237574792736346
646 3.235032831678360
647 3.232489924659411
648 3.229945699916783
649 3.227399837974076
650 3.224852079142863
651 3.222302230835616
652 3.219750174585272
653 3.217195872683440
654 3.214639374212673
655 3.212080820330073
656 3.209520448557932
657 3.206958595975308
658 3.204395701009055
659 3.201832303633253
660 3.199269043849846
661 3.196706658256652
662 3.194145974581389
663 3.191587904140100
664 3.189033432237828
665 3.186483606588055
666 3.183939523914212
667 3.181402315001201
668 3.178873128494402
669 3.176353113835795
670 3.173843403816534
671 3.171345097157911
672 3.168859241607876
673 3.166386818047641
674 3.163928725942718
675 3.161485770578331
676 3.159058652294014
677 3.156647957840022
678 3.154254154207948
679 3.151877584642371
680 3.149518466911388
681 3.147176893820060
682 3.144852835441142
683 3.142546143231371
684 3.140256555535572
685 3.137983704172079
686 3.135727185958267
687 3.133486464506127
688 3.131261082746292
689 3.129050203566116
690 3.126853325607343
691 3.124669350741897
692 3.122497757203760
693 3.120337230678210
694 3.118187253612298
695 3.116046343256343
696 3.113914010519245
697 3.111788653130368
698 3.109669833642918
699 3.107555878976243
700 3.105446425064592
701 3.103339775447616
702 3.101235659529657
703 3.099132402692334
704 3.097029846080545
705 3.094926379013664
706 3.092821970558589
707 3.090715111923053
708 3.088605913721722
709 3.086493001674569
710 3.084376638307468
711 3.082255609807277
712 3.080130336785800
713 3.077999783764476
714 3.075864530374183
715 3.073723727922797
716 3.071578109732563
717 3.069427011922222
718 3.067271309147060
719 3.065110509499249
720 3.062945609283041
721 3.060776265244336
722 3.058603568696917
723 3.056427292582406
724 3.054248590764807
725 3.052067313100942
726 3.049884639588967
727 3.047700454023293
728 3.045515924573827
729 3.043330925905693
730 3.041146577508641
731 3.038962705427771
732 3.036780347279432
733 3.034599247848099
734 3.032420335450936
735 3.030243250335879
736 3.028068791297500
737 3.025896481665370
738 3.023726978350169
739 3.021559686767134
740 3.019395117372731
741 3.017232567606683
742 3.015072404033582
743 3.012913835807673
744 3.010757094248142
745 3.008601327989510
746 3.006446646601070
747 3.004292172102694
748 3.002137909392033
749 2.999982991902435
750 2.997827339321518
751 2.995670136660699
752 2.993511239148106
753 2.991349923762570
754 2.989186002306354
755 2.987018882508288
756 2.984848353101491
757 2.982673987969775
758 2.980495571495979
759 2.978312840343300
760 2.976125593222186
761 2.973933680790800
762 2.971737017983727
763 2.969535588193523
764 2.967329446624021
765 2.965118722656165
766 2.962903621103365
767 2.960684422311466
768 2.958461480928740
769 2.956235223359450
770 2.954006143877749
771 2.951774799333705
772 2.949541802615968
773 2.947307814905521
774 2.945073536899038
775 2.942839699160785
776 2.940607051832899
777 2.938376353942751
778 2.936148362555706
779 2.933923822047078
780 2.931703453738258
781 2.929487946128262
782 2.927277945942954
783 2.925074050151871
784 2.922876799104543
785 2.920686670875718
786 2.918504076856877
787 2.916329358603903
788 2.914162785941059
789 2.912004556195029
790 2.909854794538418
791 2.907713555314338
792 2.905580824231286
793 2.903456521302324
794 2.901340504377281
795 2.899232573222967
796 2.897132473947934
797 2.895039903739324
798 2.892954515810267
799 2.890875924429032
800 2.888803710023964
801 2.886737424255664
802 2.884676595099727
803 2.882620731773194
804 2.880569329617927
805 2.878521874839578
806 2.876477849113961
807 2.874436734076752
808 2.872398015681320
809 2.870361188429357
810 2.868325759485039
811 2.866291252676568
812 2.864257212390562
813 2.862223207366242
814 2.860188834405577
815 2.858153721959688
816 2.856117533629721
817 2.854079971567486
818 2.852040779733777
819 2.849999747006365
820 2.847956710126880
821 2.845911556442609
822 2.843864226398672
823 2.841814715730962
824 2.839763077301249
825 2.837709422554127
826 2.835653922490607
827 2.833596808083890
828 2.831538370162484
829 2.829478958561246
830 2.827418980587169
831 2.825358898749180
832 2.823299227645670
833 2.821240530065900
834 2.819183412272636
835 2.817128518486733
836 2.815076524624850
837 2.813028131364661
838 2.810984056623035
839 2.808945027575461
840 2.806911772344272
841 2.804885011499479
842 2.802865452345031
843 2.800853826312022
844 2.798850792346776
845 2.796857075789347
846 2.794873210556581
847 2.792899888365980
848 2.790937485500422
849 2.788986635882232
850 2.787047531266843
851 2.785120728618438
852 2.783206215677687
853 2.781304459412425
854 2.779415232477724
855 2.777538905414779
856 2.775675033411140
857 2.773823890631228
858 2.771984820707068
859 2.770158007324753
860 2.768342595856389
861 2.766538690295043
862 2.764745257203728
863 2.762962335443383
864 2.761188737025144
865 2.759424452916370
866 2.757668168327342
867 2.755919845278697
868 2.754178072253829
869 2.752442802199177
870 2.750712558282572
871 2.748987304581881
872 2.747265530887404
873 2.745547232507725
874 2.743830897633806
875 2.742116572441418
876 2.740402774500922
877 2.738689619673053
878 2.736975684411966
879 2.735261171824710
880 2.733544744493756
881 2.731826708489244
882 2.730105836563126
883 2.728382550849076
884 2.726655753995736
885 2.724925993738431
886 2.723192316810191
887 2.721455401466685
888 2.719714445942863
889 2.717970258274171
890 2.716222187780275
891 2.714471165026950
892 2.712716681478589
893 2.710959776013397
894 2.709200064679798
895 2.707438673600684
896 2.705675317880932
897 2.703911183786026
898 2.702146053460055
899 2.700381141698941
900 2.698616261405022
901 2.696852621897314
902 2.695090029050412
903 2.693329652763808
904 2.691571255560973
905 2.689815936525932
906 2.688063382765691
907 2.686314595877271
908 2.684569162027870
909 2.682827964983879
910 2.681090472522406
911 2.679357437451479
912 2.677628200462266
913 2.675903377650442
914 2.674182182564074
915 2.672465095741813
916 2.670751211414803
917 2.669040881729174
918 2.667333096130420
919 2.665628090413257
920 2.663924769096987
921 2.662223267365519
922 2.660522428606221
923 2.658822305747577
924 2.657121707487022
925 2.655420624546586
926 2.653717858904649
927 2.652013360078229
928 2.650305951872106
929 2.648595563960818
930 2.646881070267284
931 2.645162401843358
932 2.643438510000422
933 2.641709347756056
934 2.639973969285037
935 2.638232368988582
936 2.636483726748153
937 2.634728095957577
938 2.632964801497543
939 2.631193970803800
940 2.629415088510690
941 2.627628367754511
942 2.625833462149330
943 2.624030677962573
944 2.622219840604110
945 2.620401351946370
946 2.618575204970277
947 2.616741894188827
948 2.614901568657423
949 2.613054807024533
950 2.611201895943530
951 2.609343484526335
952 2.607479972443294
953 2.605612061307760
954 2.603740234555119
955 2.601865225368321
956 2.599987568896069
957 2.598108007614528
958 2.596227095637239
959 2.594345562841120
960 2.592463950953203
961 2.590582957356858
962 2.588703083282077
963 2.586824977029856
964 2.584949075870156
965 2.583075966612427
966 2.581206004614387
967 2.579339707355466
968 2.577477336146551
969 2.575619335810387
970 2.573765867105884
971 2.571917302961886
972 2.570073702145542
973 2.568235369881400
974 2.566402265764857
975 2.564574634151668
976 2.562752341634976
977 2.560935580392972
978 2.559124132627353
979 2.557318148166985
980 2.555517335048918
981 2.553721811116958
982 2.551931221389609
983 2.550145662168788
984 2.548364726967840
985 2.546588500750872
986 2.544816537000990
987 2.543048919117290
988 2.541285171708559
989 2.539525385860038
990 2.537769067965513
991 2.536016325508164
992 2.534266656722373
993 2.532520193687681
994 2.530776435867097
995 2.529035547660754
996 2.527297038426127
997 2.525561112160865
998 2.523827295988511
999 2.522095840321015
1000 2.520366297012089
1001 2.518638969170944
1002 2.516913439261664
1003 2.515190068691894
1004 2.513468475081559
1005 2.511749082823059
1006 2.510031547579928
1007 2.508316360188857
1008 2.506603215202709
1009 2.504892671762804
1010 2.503184461704251
1011 2.501479212335632
1012 2.499776688324090
1013 2.498077582640143
1014 2.496381685187856
1015 2.494689749445186
1016 2.493001579672345
1017 2.491317981931331
1018 2.489638760761999
1019 2.487964764218511
1020 2.486295780225468
1021 2.484632685927629
1022 2.482975233602076
1023 2.481324314896611
1024 2.479679626234926
1025 2.478042058340975
1026 2.476411231580052
1027 2.474788020479686
1028 2.473171950416862
1029 2.471563865633939
1030 2.469963180108103
1031 2.468370695840214
1032 2.466785702595409
1033 2.465208951071943
1034 2.463639598423974
1035 2.462078338388928
1036 2.460524192013239
1037 2.458977794040727
1038 2.457438030969833
1039 2.455905480105116
1040 2.454378899870200
1041 2.452858815020520
1042 2.451343866922763
1043 2.449834535624269
1044 2.448329360483100
1045 2.446828787184096
1046 2.445331271573359
1047 2.443837237378631
1048 2.442345078287715
1049 2.440855210129484
1050 2.439365988071323
1051 2.437877835393898
1052 2.436389094108250
1053 2.434900211258061
1054 2.433409542217390
1055 2.431917574713388
1056 2.430422704522393
1057 2.428925477159908
1058 2.427424355601218
1059 2.425919959875380
1060 2.424410845769586
1061 2.422897723415794
1062 2.421379264683630
1063 2.419856283290507
1064 2.418327586748305
1065 2.416794102564587
1066 2.415254788230278
1067 2.413710690677071
1068 2.412160924960673
1069 2.410606657232393
1070 2.409047159604249
1071 2.407483710359436
1072 2.405915729152866
1073 2.404344591841209
1074 2.402769846873241
1075 2.401192945735112
1076 2.399613538332432
1077 2.398033123347972
1078 2.396451417818824
1079 2.394869934419987
1080 2.393288418472309
1081 2.391708361053929
1082 2.390129495471335
1083 2.388553255990146
1084 2.386979325436144
1085 2.385409049165602
1086 2.383842025941526
1087 2.382279485577392
1088 2.380720916499335
1089 2.379167413456223
1090 2.377618337109510
1091 2.376074635534124
1092 2.374535533612871
1093 2.373001829022947
1094 2.371472611952740
1095 2.369948533140665
1096 2.368428557277021
1097 2.366913197657873
1098 2.365401309389782
1099 2.363893282521722
1100 2.362387883666990
1101 2.360885397200285
1102 2.359384526020627
1103 2.357885468618932
1104 2.356386891340279
1105 2.354888927873347
1106 2.353390236472364
1107 2.351890907703002
1108 2.350389620626828
1109 2.348886444456333
1110 2.347380107676713
1111 2.345870679603479
1112 2.344356965826933
1113 2.342839056517683
1114 2.341315860437838
1115 2.339787508199159
1116 2.338253035408798
1117 2.336712630939189
1118 2.335165477604932
1119 2.333611837832436
1120 2.332051057643469
1121 2.330483484884880
1122 2.328908639303407
1123 2.327326961647685
1124 2.325738149357740
1125 2.324142738292139
1126 2.322540600157069
1127 2.320932362208147
1128 2.319318059157951
1129 2.317698399786252
1130 2.316073562862108
1131 2.314444322963666
1132 2.312810977099332
1133 2.311174344979037
1134 2.309534810668460
1135 2.307893214870894
1136 2.306249994220671
1137 2.304605984671980
1138 2.302961640016385
1139 2.301317766138972
1140 2.299674800064096
1141 2.298033494622182
1142 2.296394239775005
1143 2.294757716198696
1144 2.293124241757369
1145 2.291494410786974
1146 2.289868450267051
1147 2.288246859360882
1148 2.286629761951509
1149 2.285017558442981
1150 2.283410263732826
1151 2.281808180587937
1152 2.280211214670359
1153 2.278619576127632
1154 2.277033065834345
1155 2.275451809299959
1156 2.273875510722441
1157 2.272304220997839
1158 2.270737558419960
1159 2.269175510527354
1160 2.267617622263906
1161 2.266063829644885
1162 2.264513617887353
1163 2.262966883418962
1164 2.261423065888053
1165 2.259882033863867
1166 2.258343195747699
1167 2.256806403609481
1168 2.255271048853828
1169 2.253736977984140
1170 2.252203579451759
1171 2.250670704717130
1172 2.249137753038127
1173 2.247604590996737
1174 2.246070642077889
1175 2.244535797841941
1176 2.242999519009516
1177 2.241461731684652
1178 2.239921946298608
1179 2.238380132727222
1180 2.236835862853134
1181 2.235289159080871
1182 2.233739665449448
1183 2.232187464939791
1184 2.230632283002208
1185 2.229074270178977
1186 2.227513240612716
1187 2.225949417869678
1188 2.224382709478242
1189 2.222813415425925
1190 2.221241538074104
1191 2.219667454587068
1192 2.218091259725298
1193 2.216513405400256
1194 2.214934071937890
1195 2.213353779964081
1196 2.211772783836473
1197 2.210191663062446
1198 2.208610729819746
1199 2.207030608974279
1200 2.205451650058052
1201 2.203874506559323
1202 2.202299541502029
1203 2.200727417898015
1204 2.199158486267258
1205 2.197593398853485
1206 2.196032467110740
1207 2.194476312408490
1208 2.192925181720547
1209 2.191379647044343
1210 2.189839868274568
1211 2.188306352447363
1212 2.186779154027157
1213 2.185258703426776
1214 2.183744936622894
1215 2.182238200308980
1216 2.180738304785564
1217 2.179245510715560
1218 2.177759501501548
1219 2.176280454081407
1220 2.174807929381785
1221 2.173342027065836
1222 2.171882195012444
1223 2.170428465538521
1224 2.168980187083108
1225 2.167537337273984
1226 2.166099181996707
1227 2.164665658838146
1228 2.163235970408948
1229 2.161810030228558
1230 2.160386998487354
1231 2.158966781368314
1232 2.157548518341599
1233 2.156132125263944
1234 2.154716742772088
1235 2.153302313267645
1236 2.151888000003360
1237 2.150473788249997
1238 2.149058884255076
1239 2.147643331491203
1240 2.146226397824137
1241 2.144808198744798
1242 2.143388079841955
1243 2.141966240304704
1244 2.140542116191888
1245 2.139115999223549
1246 2.137687424442888
1247 2.136256781337131
1248 2.134823707380988
1249 2.133388690765848
1250 2.131951469100706
1251 2.130512625378671
1252 2.129071988919080
1253 2.127630228524836
1254 2.126187250718310
1255 2.124743796187666
1256 2.123299828633641
1257 2.121856142402471
1258 2.120412733949294
1259 2.118970429847550
1260 2.117529232090988
1261 2.116089976326670
1262 2.114652642026172
1263 2.113218050727639
1264 2.111786132541226
1265 2.110357673382488
1266 2.108932530318029
1267 2.107511435284941
1268 2.106094153364573
1269 2.104681348422709
1270 2.103272680428439
1271 2.101868735972090
1272 2.100469063098217
1273 2.099074166943822
1274 2.097683483081092
1275 2.096297435754458
1276 2.094915353283490
1277 2.093537583721222
1278 2.092163358313513
1279 2.090792956988516
1280 2.089425528084227
1281 2.088061294004241
1282 2.086699337319139
1283 2.085339835251332
1284 2.083981823756254
1285 2.082625448263101
1286 2.081269718413928
1287 2.079914761694582
1288 2.078559582133174
1289 2.077204303106214
1290 2.075847943472816
1291 2.074490635915673
1292 2.073131433731568
1293 2.071770491544733
1294 2.070406915307061
1295 2.069040893082104
1296 2.067671599764267
1297 2.066299266839202
1298 2.064923151951831
1299 2.063543538075294
1300 2.062159776389251
1301 2.060772207085414
1302 2.059380282125737
1303 2.057984401926383
1304 2.056584122514089
1305 2.055179904493912
1306 2.053771406996283
1307 2.052359147561859
1308 2.050942883157965
1309 2.049523181811487
1310 2.048099888961524
1311 2.046673613736296
1312 2.045244277088763
1313 2.043812517438617
1314 2.042378315489010
1315 2.040942325449180
1316 2.039504570217268
1317 2.038065705487384
1318 2.036625778150800
1319 2.035185431231774
1320 2.033744717927483
1321 2.032304255495902
1322 2.030864087324836
1323 2.029424793636913
1324 2.027986394319839
1325 2.026549423675888
1326 2.025113867410269
1327 2.023680207710399
1328 2.022248388715688
1329 2.020818837052992
1330 2.019391451225573
1331 2.017966601446489
1332 2.016544139606857
1333 2.015124380926117
1334 2.013707132416229
1335 2.012292657578151
1336 2.010880722500517
1337 2.009471543634760
1338 2.008064851800036
1339 2.006660822006793
1340 2.005259156641223
1341 2.003859995408007
1342 2.002463019806633
1343 2.001068340544997
1344 1.999675626082606
1345 1.998284964328974
1346 1.996896018509283
1347 1.995508859606900
1348 1.994123153104447
1349 1.992738958448662
1350 1.991355950346808
1351 1.989974181511364
1352 1.988593342158943
1353 1.987213482418220
1354 1.985834313504576
1355 1.984455886428712
1356 1.983077938021090
1357 1.981700522947200
1358 1.980323407348557
1359 1.978946651634338
1360 1.977570054009689
1361 1.976193682055595
1362 1.974817367849411
1363 1.973441186946623
1364 1.972065006178589
1365 1.970688909296797
1366 1.969312797878104
1367 1.967936763563465
1368 1.966560741827706
1369 1.965184831427536
1370 1.963809000115312
1371 1.962433352590416
1372 1.961057886568774
1373 1.959682711191718
1374 1.958307851221448
1375 1.956933418488795
1376 1.955559461380808
1377 1.954186092490758
1378 1.952813380009694
1379 1.951441435269238
1380 1.950070342153012
1381 1.948700208685302
1382 1.947331129893023
1383 1.945963208765733
1384 1.944596545625728
1385 1.943231240117456
1386 1.941867390423774
1387 1.940505092502555
1388 1.939144439350557
1389 1.937785520297219
1390 1.936428420335844
1391 1.935073219502442
1392 1.933719992297732
1393 1.932368807166611
1394 1.931019726031323
1395 1.929672803883498
1396 1.928328088453107
1397 1.926985619927258
1398 1.925645430753107
1399 1.924307545506103
1400 1.922971980831036
1401 1.921638745459234
1402 1.920307840299145
1403 1.918979258700951
1404 1.917652987534929
1405 1.916329006066633
1406 1.915007288170166
1407 1.913687799443714
1408 1.912370502492770
1409 1.911055351075227
1410 1.909742298732148
1411 1.908431289686419
1412 1.907122271047015
1413 1.905815180229077
1414 1.904509960905884
1415 1.903206546760302
1416 1.901904881311246
1417 1.900604897843131
1418 1.899306543192040
1419 1.898009753728942
1420 1.896714483158021
1421 1.895420674451380
1422 1.894128291685071
1423 1.892837287840429
1424 1.891547640683797
1425 1.890259316357067
1426 1.888972309301579
1427 1.887686601558592
1428 1.886402206740982
1429 1.885119124957257
1430 1.883837390848043
1431 1.882557024034099
1432 1.881278081257385
1433 1.880000602237480
1434 1.878724665988102
1435 1.877450331947557
1436 1.876177700581145
1437 1.874906849630591
1438 1.873637899157849
1439 1.872370942741171
1440 1.871106117159997
1441 1.869843528352298
1442 1.868583325983856
1443 1.867325623972732
1444 1.866070580222043
1445 1.864818311517162
1446 1.863568978726434
1447 1.862322695882142
1448 1.861079621165750
1449 1.859839859997237
1450 1.858603562115249
1451 1.857370818521545
1452 1.856141764941867
1453 1.854916472502488
1454 1.853695057812907
1455 1.852477567289398
1456 1.851264094040104
1457 1.850054655795795
1458 1.848849318699003
1459 1.847648068857509
1460 1.846450943050677
1461 1.845257893979259
1462 1.844068927806276
1463 1.842883963243239
1464 1.841702975743189
1465 1.840525850632055
1466 1.839352533675211
1467 1.838182878533580
1468 1.837016803330933
1469 1.835854132786899
1470 1.834694760327658
1471 1.833538485315550
1472 1.832385180170711
1473 1.831234623181366
1474 1.830086670040060
1475 1.828941082774200
1476 1.827797705049981
1477 1.826656287809151
1478 1.825516667654327
1479 1.824378589815048
1480 1.823241888900952
1481 1.822106309844237
1482 1.820971690292623
1483 1.819837780188685
1484 1.818704425070869
1485 1.817571384949275
1486 1.816438517793827
1487 1.815305598352850
1488 1.814172501127068
1489 1.813039019756225
1490 1.811905048808029
1491 1.810770404323911
1492 1.809635003794696
1493 1.808498688416357
1494 1.807361400674971
1495 1.806223008815451
1496 1.805083481518132
1497 1.803942715033465
1498 1.802800704498786
1499 1.801657374136560
1500 1.800512744833831
1501 1.799366767748417
1502 1.798219487846055
1503 1.797070881206729
1504 1.795921014290734
1505 1.794769885186575
1506 1.793617578448938
1507 1.792464110483728
1508 1.791309579866990
1509 1.790154017021614
1510 1.788997529981813
1511 1.787840158481565
1512 1.786682015173604
1513 1.785523144221095
1514 1.784363658010101
1515 1.783203600313698
1516 1.782043078554132
1517 1.780882131591703
1518 1.779720857595763
1519 1.778559286501654
1520 1.777397503538815
1521 1.776235526395645
1522 1.775073424433337
1523 1.773911200600473
1524 1.772748906331813
1525 1.771586528263235
1526 1.770424098780538
1527 1.769261587596660
1528 1.768099007880920
1529 1.766936312774327
1530 1.765773496994981
1531 1.764610498382403
1532 1.763447294843864
1533 1.762283811034301
1534 1.761120010481463
1535 1.759955807519319
1536 1.758791154412208
1537 1.757625958666942
1538 1.756460164964999
1539 1.755293677980326
1540 1.754126438926264
1541 1.752958353999013
1542 1.751789365354760
1543 1.750619385282789
1544 1.749448361446120
1545 1.748276216861811
1546 1.747102909267596
1547 1.745928376950950
1548 1.744752592141502
1549 1.743575512685290
1550 1.742397129412574
1551 1.741217423595948
1552 1.740036408303730
1553 1.738854091516380
1554 1.737670511544437
1555 1.736485705606952
1556 1.735299739471145
1557 1.734112681220907
1558 1.732924625362401
1559 1.731735671431423
1560 1.730545942902957
1561 1.729355570207964
1562 1.728164704882005
1563 1.726973506487738
1564 1.725782152536283
1565 1.724590828740070
1566 1.723399735339207
1567 1.722209080047421
1568 1.721019081504437
1569 1.719829964226300
1570 1.718641959984218
1571 1.717455304028881
1572 1.716270235261696
1573 1.715086992973120
1574 1.713905816717173
1575 1.712726942787846
1576 1.711550604732430
1577 1.710377028784940
1578 1.709206435954357
1579 1.708039035643345
1580 1.706875030223806
1581 1.705714606089415
1582 1.704557941585797
1583 1.703405194777773
1584 1.702256515535488
1585 1.701112029340500
1586 1.699971854248730
1587 1.698836080111462
1588 1.697704791044075
1589 1.696578039499059
1590 1.695455874770609
1591 1.694338311424850
1592 1.693225364270276
1593 1.692117010721084
1594 1.691013232567009
1595 1.689913971919871
1596 1.688819180023017
1597 1.687728766505764
1598 1.686642655390727
1599 1.685560727448113
1600 1.684482883487206
1601 1.683408979669707
1602 1.682338898107780
1603 1.681272475052673
1604 1.680209578771901
1605 1.679150030579272
1606 1.678093689923273
1607 1.677040368263910
1608 1.675989921275168
1609 1.674942155604420
1610 1.673896928072175
1611 1.672854045369100
1612 1.671813370126102
1613 1.670774713615096
1614 1.669737948558819
1615 1.668702894905906
1616 1.667669439253480
1617 1.666637413763780
1618 1.665606722082934
1619 1.664577211459061
1620 1.663548805055854
1621 1.662521367322412
1622 1.661494842618538
1623 1.660469113877568
1624 1.659444147480507
1625 1.658419845246620
1626 1.657396195512810
1627 1.656373118486052
1628 1.655350623501924
1629 1.654328647777078
1630 1.653307219834055
1631 1.652286291704669
1632 1.651265908514269
1633 1.650246034207647
1634 1.649226727282333
1635 1.648207960138855
1636 1.647189800936140
1637 1.646172226707314
1638 1.645155311280661
1639 1.644139032348932
1640 1.643123465355472
1641 1.642108584759086
1642 1.641094463725757
1643 1.640081069891814
1644 1.639068470629446
1645 1.638056623676029
1646 1.637045587658712
1647 1.636035308024439
1648 1.635025832419721
1649 1.634017092424322
1650 1.633009123287088
1651 1.632001842035741
1652 1.630995270976264
1653 1.629989312814089
1654 1.628983977238256
1655 1.627979153748015
1656 1.626974840562724
1657 1.625970915901199
1658 1.624967368390379
1659 1.623964067586655
1660 1.622960995004462
1661 1.621958014699267
1662 1.620955104001922
1663 1.619952124999045
1664 1.618949054043796
1665 1.617945754970954
1666 1.616942206455562
1667 1.615938277788473
1668 1.614933953175907
1669 1.613929110871723
1670 1.612923743551590
1671 1.611917741555615
1672 1.610911108527667
1673 1.609903749467207
1674 1.608895680897781
1675 1.607886824358616
1676 1.606877210455721
1677 1.605866778348101
1678 1.604855573131502
1679 1.603843551794775
1680 1.602830773492627
1681 1.601817212362043
1682 1.600802940351514
1683 1.599787947202472
1684 1.598772315612315
1685 1.597756048603799
1686 1.596739236904384
1687 1.595721893848015
1688 1.594704114950126
1689 1.593685920414501
1690 1.592667406967394
1691 1.591648597977368
1692 1.590629587681278
1693 1.589610398869198
1694 1.588591119685546
1695 1.587571768786269
1696 1.586552424931696
1697 1.585533099485630
1698 1.584513859032946
1699 1.583494705065824
1700 1.582475689857702
1701 1.581456803164727
1702 1.580438081576808
1703 1.579419502054911
1704 1.578401084955878
1705 1.577382794228328
1706 1.576364634278768
1707 1.575346556655909
1708 1.574328550894059
1709 1.573310557526895
1710 1.572292553014080
1711 1.571274468938249
1712 1.570256271093399
1713 1.569237884732473
1714 1.568219267873964
1715 1.567200342480085
1716 1.566181062020767
1717 1.565161348471044
1718 1.564141154166009
1719 1.563120404506250
1720 1.562099054140496
1721 1.561077035263807
1722 1.560054308175566
1723 1.559030815043258
1724 1.558006524905743
1725 1.556981392755723
1726 1.555955399088170
1727 1.554928514128854
1728 1.553900732066936
1729 1.552872040224237
1730 1.551842448157061
1731 1.550811961524474
1732 1.549780606295826
1733 1.548748407034367
1734 1.547715406505596
1735 1.546681648048157
1736 1.545647190935874
1737 1.544612096465407
1738 1.543576439482990
1739 1.542540297774387
1740 1.541503760224550
1741 1.540466919054083
1742 1.539429875132853
1743 1.538392732567054
1744 1.537355601734880
1745 1.536318595695484
1746 1.535281831551274
1747 1.534245428120435
1748 1.533209506261763
1749 1.532174187228016
1750 1.531139592606856
1751 1.530105842758353
1752 1.529073057032882
1753 1.528041351686767
1754 1.527010841037374
1755 1.525981634248275
1756 1.524953838071305
1757 1.523927551899199
1758 1.522902872723414
1759 1.521879887866476
1760 1.520858682757144
1761 1.519839330776215
1762 1.518821904415518
1763 1.517806461699600
1764 1.516793061255377
1765 1.515781744806539
1766 1.514772556636558
1767 1.513765521692392
1768 1.512760669876052
1769 1.511758009338138
1770 1.510757555983943
1771 1.509759301583820
1772 1.508763248828217
1773 1.507769373932803
1774 1.506777667522755
1775 1.505788091461810
1776 1.504800625793749
1777 1.503815219575849
1778 1.502831844051805
1779 1.501850437320904
1780 1.500870963865850
1781 1.499893352937342
1782 1.498917564508986
1783 1.497943521304784
1784 1.496971181204884
1785 1.496000462887721
1786 1.495031324662691
1787 1.494063683741437
1788 1.493097501429602
1789 1.492132696077675
1790 1.491169234526950
1791 1.490207038821559
1792 1.489246083768485
1793 1.488286297521825
1794 1.487327665086490
1795 1.486370122909840
1796 1.485413668134370
1797 1.484458247351625
1798 1.483503871391065
1799 1.482550498407157
1800 1.481598153980400
1801 1.480646808721538
1802 1.479696503453802
1803 1.478747221530007
1804 1.477799018865760
1805 1.476851891174249
1806 1.475905908624199
1807 1.474961078207627
1808 1.474017482804335
1809 1.473075138907923
1810 1.472134139888162
1811 1.471194509312269
1812 1.470256348205076
1813 1.469319684216472
1814 1.468384622685512
1815 1.467451191920198
1816 1.466519497872156
1817 1.465589565813509
1818 1.464661498421790
1819 1.463735314158370
1820 1.462811108549758
1821 1.461888889592679
1822 1.460968741993064
1823 1.460050659948458
1824 1.459134714072434
1825 1.458220881928803
1826 1.457309217329936
1827 1.456399679023136
1828 1.455492302005347
1829 1.454587024788111
1830 1.453683862322499
1831 1.452782732296619
1832 1.451883629214691
1833 1.450986450206763
1834 1.450091169759361
1835 1.449197665542492
1836 1.448305893246960
1837 1.447415712955504
1838 1.446527063506906
1839 1.445639789956729
1840 1.444753816861528
1841 1.443868977387616
1842 1.442985184892080
1843 1.442102264243367
1844 1.441220121070224
1845 1.440338575855449
1846 1.439457530228857
1847 1.438576804383544
1848 1.437696299803918
1849 1.436815840535075
1850 1.435935331761883
1851 1.435054605430068
1852 1.434173574130511
1853 1.433292081530261
1854 1.432410051061808
1855 1.431527341573783
1856 1.430643890380885
1857 1.429759574486930
1858 1.428874347616386
1859 1.427988107298980
1860 1.427100825576645
1861 1.426212422171609
1862 1.425322888641709
1863 1.424432167784062
1864 1.423540271096094
1865 1.422647164496780
1866 1.421752879037854
1867 1.420857402955875
1868 1.419960785665729
1869 1.419063036091735
1870 1.418164220060341
1871 1.417264364798491
1872 1.416363549920270
1873 1.415461817928275
1874 1.414559259058684
1875 1.413655927573501
1876 1.412751920786825
1877 1.411847300898195
1878 1.410942168564688
1879 1.410036589995379
1880 1.409130665463096
1881 1.408224461356326
1882 1.407318074037114
1883 1.406411566532810
1884 1.405505028143764
1885 1.404598515451653
1886 1.403692108064902
1887 1.402785853621005
1888 1.401879820032704
1889 1.400974044169224
1890 1.400068580933187
1891 1.399163455319382
1892 1.398258708615224
1893 1.397354353554064
1894 1.396450417893469
1895 1.395546902401719
1896 1.394643822030098
1897 1.393741166495658
1898 1.392838939228909
1899 1.391937120338852
1900 1.391035703489763
1901 1.390134661054944
1902 1.389233979052058
1903 1.388333624312679
1904 1.387433577588560
1905 1.386533802576871
1906 1.385634277300412
1907 1.384734964838437
1908 1.383835843079630
1909 1.382936877011780
1910 1.382038046949624
1911 1.381139322234198
1912 1.380240688046683
1913 1.379342120358963
1914 1.378443611460789
1915 1.377545145988144
1916 1.376646725310934
1917 1.375748344446698
1918 1.374850015480824
1919 1.373951745148872
1920 1.373053557491396
1921 1.372155471860481
1922 1.371257525042672
1923 1.370359749417183
1924 1.369462194815497
1925 1.368564906528128
1926 1.367667947205511
1927 1.366771374381365
1928 1.365875262756290
1929 1.364979680878150
1930 1.364084714185388
1931 1.363190440461402
1932 1.362296954047054
1933 1.361404339667729
1934 1.360512698253004
1935 1.359622118721127
1936 1.358732705867460
1937 1.357844549684934
1938 1.356957755796927
1939 1.356072411893642
1940 1.355188621190230
1941 1.354306465567909
1942 1.353426042533435
1943 1.352547424669581
1944 1.351670700555047
1945 1.350795930153986
1946 1.349923190125324
1947 1.349052524813288
1948 1.348183996334917
1949 1.347317630871387
1950 1.346453473871101
1951 1.345591531387221
1952 1.344731830671826
1953 1.343874356356551
1954 1.343019116645117
1955 1.342166074188967
1956 1.341315218012085
1957 1.340466488992540
1958 1.339619857578185
1959 1.338775243845156
1960 1.337932600988132
1961 1.337091829987770
1962 1.336252868785365
1963 1.335415601651356
1964 1.334579953886141
1965 1.333745796037498
1966 1.332913043906551
1967 1.332081557813240
1968 1.331251247632274
1969 1.330421967349253
1970 1.329593624804971
1971 1.328766071821221
1972 1.327939218295086
1973 1.327112918199141
1974 1.326287087641049
1975 1.325461587058719
1976 1.324636342844535
1977 1.323811226061423
1978 1.322986177226731
1979 1.322161081868721
1980 1.321335898072995
1981 1.320510529184347
1982 1.319684953736157
1983 1.318859095580343
1984 1.318032955851059
1985 1.317206480774587
1986 1.316379695360538
1987 1.315552569111325
1988 1.314725151183850
1989 1.313897434183851
1990 1.313069490599943
1991 1.312241334834098
1992 1.311413060773042
1993 1.310584702176918
1994 1.309756371315565
1995 1.308928117812385
1996 1.308100068333204
1997 1.307272283964537
1998 1.306444900991444
1999 1.305617986878978
2000 1.304791682212581
2001 1.303966055346095
2002 1.303141245598624
2003 1.302317316635445
2004 1.301494401012427
2005 1.300672552368233
2006 1.299851891384719
2007 1.299032456884447
2008 1.298214353236538
2009 1.297397600474561
2010 1.296582283119740
2011 1.295768399464386
2012 1.294956011715222
2013 1.294145094620106
2014 1.293335686759910
2015 1.292527738735181
2016 1.291721265357090
2017 1.290916193652286
2018 1.290112515630639
2019 1.289310136408382
2020 1.288509027164785
2021 1.287709073724251
2022 1.286910229259050
2023 1.286112363706941
2024 1.285315415735134
2025 1.284519243399735
2026 1.283723774856107
2027 1.282928860687647
2028 1.282134422833842
2029 1.281340309024280
2030 1.280546439395408
2031 1.279752663462929
2032 1.278958903911821
2033 1.278165016526053
2034 1.277370930661597
2035 1.276576512525338
2036 1.275781701880618
2037 1.274986379027567
2038 1.274190497342865
2039 1.273393954264492
2040 1.272596719328270
2041 1.271798709405608
2042 1.270999911969625
2043 1.270200264771269
2044 1.269399774149470
2045 1.268598399264114
2046 1.267796165349168
2047 1.266993052555847
2048 1.266189104135812
2049 1.265384319882294
2050 1.264578759317622
2051 1.263772439660116
2052 1.262965434173616
2053 1.262157774530365
2054 1.261349544557774
2055 1.260540786816719
2056 1.259731592046258
2057 1.258922009733411
2058 1.258112133607760
2059 1.257302015943544
2060 1.256491749491254
2061 1.255681385225557
2062 1.254871011120287
2063 1.254060673035625
2064 1.253250450745938
2065 1.252440381648981
2066 1.251630534443386
2067 1.250820935341039
2068 1.250011639765745
2069 1.249202660755685
2070 1.248394039021314
2071 1.247585773237546
2072 1.246777888758103
2073 1.245970369518574
2074 1.245163225659354
2075 1.244356426785920
2076 1.243549968708869
2077 1.242743807836248
2078 1.241937927196787
2079 1.241132271770013
2080 1.240326813918777
2081 1.239521489494251
2082 1.238716262770247
2083 1.237911063187397
2084 1.237105849853258
2085 1.236300548816551
2086 1.235495117173421
2087 1.234689480782400
2088 1.233883598002159
2089 1.233077397772327
2090 1.232270842997352
2091 1.231463868927463
2092 1.230656446199824
2093 1.229848519454912
2094 1.229040070049990
2095 1.228231054841437
2096 1.227421468594159
2097 1.226611282850023
2098 1.225800508072673
2099 1.224989132505897
2100 1.224177184113792
2101 1.223364669314016
2102 1.222551634798947
2103 1.221738106005901
2104 1.220924148935886
2105 1.220109808198778
2106 1.219295168980075
2107 1.218480294475299
2108 1.217665288192350
2109 1.216850230565711
2110 1.216035241819739
2111 1.215220417533786
2112 1.214405892328038
2113 1.213591774133953
2114 1.212778208997342
2115 1.211965313799034
2116 1.211153242495008
2117 1.210342117026549
2118 1.209532095338332
2119 1.208723300217088
2120 1.207915889435739
2121 1.207109982267532
2122 1.206305732102429
2123 1.205503250394436
2124 1.204702682081454
2125 1.203904126743303
2126 1.203107717127651
2127 1.202313537319149
2128 1.201521704635923
2129 1.200732284639422
2130 1.199945376615773
2131 1.199161025290167
2132 1.198379310050740
2133 1.197600253268462
2134 1.196823913360070
2135 1.196050289655602
2136 1.195279419332834
2137 1.194511278817643
2138 1.193745884560172
2139 1.192983190997609
2140 1.192223195081517
2141 1.191465830877227
2142 1.190711077698097
2143 1.189958851456673
2144 1.189209116213235
2145 1.188461772434465
2146 1.187716771722343
2147 1.186974002169791
2148 1.186233406004035
2149 1.185494862258331
2150 1.184758307038479
2151 1.184023613752018
2152 1.183290715690646
2153 1.182559484074055
2154 1.181829852631893
2155 1.181101693727022
2156 1.180374944621228
2157 1.179649481942995
2158 1.178925249325900
2159 1.178202130482774
2160 1.177480077917842
2161 1.176758984856299
2162 1.176038814751237
2163 1.175319472302071
2164 1.174600933500138
2165 1.173883115950623
2166 1.173166009228822
2167 1.172449544698715
2168 1.171733725983550
2169 1.171018498451417
2170 1.170303879638098
2171 1.169589828547835
2172 1.168876375900552
2173 1.168163493375815
2174 1.167451223589879
2175 1.166739549391671
2176 1.166028523507563
2177 1.165318137982062
2178 1.164608453453766
2179 1.163899468822997
2180 1.163191250142027
2181 1.162483800582571
2182 1.161777188938402
2183 1.161071419959761
2184 1.160366562471694
2185 1.159662620140516
2186 1.158959659209494
2187 1.158257679764233
2188 1.157556743076007
2189 1.156856843437346
2190 1.156158035088254
2191 1.155460304699140
2192 1.154763697833083
2193 1.154068192162349
2194 1.153373823396436
2195 1.152680559327962
2196 1.151988425129474
2197 1.151297378336835
2198 1.150607433393027


==> M3_FR.txt <==
0 14.225272545503948
1 11.634500231032014
2 10.582765742637399
3 9.937546850796487
4 9.505894745278887
5 9.186886586538968
6 8.943830819414224
7 8.748410757837696
8 8.588477685078850
9 8.459155867772814
10 8.352234106450901
11 8.259933697012677
12 8.177125267971142
13 8.100680033640280
14 8.028732708146691
15 7.960586779019934
16 7.896281074962815
17 7.835281988154229
18 7.776666038163050
19 7.721507825891500
20 7.672307057671453
21 7.629173685416255
22 7.589967144117225
23 7.552863323267943
24 7.517295047087465
25 7.482860983074175
26 7.448049897106849
27 7.411128734696703
28 7.371780309564812
29 7.330507679821793
30 7.287523502147145
31 7.243885543900078
32 7.202078003444669
33 7.163621761641942
34 7.127777374515965
35 7.092841285369161
36 7.057577569394290
37 7.022044789637377
38 6.987548184124940
39 6.955505542108433
40 6.926466754383881
41 6.900202608347904
42 6.876179225687494
43 6.853847090917291
44 6.832737550554185
45 6.812472884739250
46 6.792750599049391
47 6.773324923847149
48 6.753993747789231
49 6.734593464020087
50 6.715002420272540
51 6.695152453629760
52 6.675044443251181
53 6.654760375604795
54 6.634460154838230
55 6.614354650441740
56 6.594659515140407
57 6.575548238680547
58 6.557123676914408
59 6.539414150589906
60 6.522386785063247
61 6.505966939606672
62 6.490056775754539
63 6.474549509063387
64 6.459340068453216
65 6.444332971024259
66 6.429448374454815
67 6.414627247900000
68 6.399835148649224
69 6.385063791265317
70 6.370329378700895
71 6.355667094948700
72 6.341122045257940
73 6.326739094717887
74 6.312554261815862
75 6.298589621454056
76 6.284852344183712
77 6.271337282049053
78 6.258031248157479
79 6.244917808783903
80 6.231981776247018
81 6.219212332586153
82 6.206604804872178
83 6.194161115159396
84 6.181888846952383
85 6.169799449109043
86 6.157905860101060
87 6.146220227304056
88 6.134751923409866
89 6.123506306286899
90 6.112484094924397
91 6.101681430657145
92 6.091090414920991
93 6.080699903295688
94 6.070496330690155
95 6.060464650746219
96 6.050589164645196
97 6.040854162933556
98 6.031244551539224
99 6.021746308315798
100 6.012346800529727
101 6.003035190150335
102 5.993802545025325
103 5.984641999903253
104 5.975548818920139
105 5.966520400204097
106 5.957556171614158
107 5.948657375005276
108 5.939826838805345
109 5.931068667659417
110 5.922387731628106
111 5.913789337432583
112 5.905278715749887
113 5.896860534151209
114 5.888538475296244
115 5.880314932393738
116 5.872190653031979
117 5.864164602293876
118 5.856233806851371
119 5.848393352347834
120 5.840636460100917
121 5.832954433981058
122 5.825336963198716
123 5.817772204897118
124 5.810246901392688
125 5.802746635084496
126 5.795256009513352
127 5.787758813044348
128 5.780238236098917
129 5.772677149759588
130 5.765058325012092
131 5.757364866062346
132 5.749580585585726
133 5.741690542548120
134 5.733681691842023
135 5.725543645225855
136 5.717269469241806
137 5.708856676524988
138 5.700307932000506
139 5.691631806924768
140 5.682842992513450
141 5.673962119302196
142 5.665014923995898
143 5.656030818091821
144 5.647040883533833
145 5.638075757381415
146 5.629163553231564
147 5.620328100819926
148 5.611587845527765
149 5.602955228689098
150 5.594436684715973
151 5.586033137614692
152 5.577740602499048
153 5.569551025014782
154 5.561453104433951
155 5.553433032684502
156 5.545475244320485
157 5.537562955353927
158 5.529678744161963
159 5.521804923017534
160 5.513923990680794
161 5.506018945562225
162 5.498073621845144
163 5.490073110933224
164 5.482003991209616
165 5.473854836339626
166 5.465616459137500
167 5.457282398617537
168 5.448849143023963
169 5.440316484082089
170 5.431687651767071
171 5.422969391698651
172 5.414171780176410
173 5.405307926750275
174 5.396393489440953
175 5.387445867504148
176 5.378483510756340
177 5.369524965582272
178 5.360588104313756
179 5.351689323601562
180 5.342842996070850
181 5.334061021013355
182 5.325352554235998
183 5.316724019219826
184 5.308179128490139
185 5.299719166719846
186 5.291343240559641
187 5.283048638467221
188 5.274831192842406
189 5.266685659524143
190 5.258606031229512
191 5.250585919671366
192 5.242618864362413
193 5.234698563870118
194 5.226819184721293
195 5.218975510278838
196 5.211163137053923
197 5.203378620538416
198 5.195619503424389
199 5.187884395750388
200 5.180172945180644
201 5.172485751172921
202 5.164824207721416
203 5.157190420918788
204 5.149586904283815
205 5.142016370762832
206 5.134481521044918
207 5.126984720110620
208 5.119527830380370
209 5.112112007733863
210 5.104737531425990
211 5.097403771515800
212 5.090109058378772
213 5.082850717632326
214 5.075625181083431
215 5.068427970566518
216 5.061253904732553
217 5.054097170743688
218 5.046951564704692
219 5.039810615024187
220 5.032667793530244
221 5.025516726522142
222 5.018351393240614
223 5.011166302309022
224 5.003956732359988
225 4.996718922101465
226 4.989450230286046
227 4.982149367847676
228 4.974816559342948
229 4.967453581612858
230 4.960063951883249
231 4.952652890900062
232 4.945227320447948
233 4.937795759167770
234 4.930368141827842
235 4.922955520689136
236 4.915569874966799
237 4.908223625900682
238 4.900929320864066
239 4.893699116835094
240 4.886544530854735
241 4.879475918907183
242 4.872502335989267
243 4.865631199866343
244 4.858868164459885
245 4.852217107708995
246 4.845680093822779
247 4.839257410777023
248 4.832947821039610
249 4.826748618989868
250 4.820655829405851
251 4.814664424756870
252 4.808768533330763
253 4.802961606102507
254 4.797236587561322
255 4.791586100141245
256 4.786002538489896
257 4.780478253300302
258 4.775005654245390
259 4.769577274325542
260 4.764185868344690
261 4.758824550155552
262 4.753486777514709
263 4.748166478507713
264 4.742858085023201
265 4.737556599967071
266 4.732257653104938
267 4.726957535709616
268 4.721653251109736
269 4.716342516681884
270 4.711023846911480
271 4.705696482058414
272 4.700360489179637
273 4.695016641677483
274 4.689666439406984
275 4.684312021898002
276 4.678956141703090
277 4.673601989790718
278 4.668253180744628
279 4.662913585648177
280 4.657587228160395
281 4.652278136797840
282 4.646990289055339
283 4.641727440347040
284 4.636493040380600
285 4.631290188992679
286 4.626121557018379
287 4.620989307925946
288 4.615895106443851
289 4.610840122950549
290 4.605824982360893
291 4.600849795969829
292 4.595914226992178
293 4.591017493402447
294 4.586158372518149
295 4.581335321186437
296 4.576546429770595
297 4.571789526937401
298 4.567062176346802
299 4.562361767001597
300 4.557685506241988
301 4.553030483812826
302 4.548393681970843
303 4.543772038759656
304 4.539162462430482
305 4.534561884288792
306 4.529967227392007
307 4.525375510152656
308 4.520783835315363
309 4.516189399073518
310 4.511589568600421
311 4.506981847276407
312 4.502363952066752
313 4.497733810212821
314 4.493089591625662
315 4.488429735993421
316 4.483752956796742
317 4.479058249756470
318 4.474344967451778
319 4.469612754088303
320 4.464861634168678
321 4.460091929323163
322 4.455304352123377
323 4.450499899503434
324 4.445679918768249
325 4.440846002777448
326 4.436000066181698
327 4.431144243631771
328 4.426280849912061
329 4.421412341303785
330 4.416541304463678
331 4.411670301283465
332 4.406801908599519
333 4.401938606321963
334 4.397082733036385
335 4.392236434251764
336 4.387401587204444
337 4.382579750357571
338 4.377772156517921
339 4.372979646982031
340 4.368202653697850
341 4.363441184131375
342 4.358694819297618
343 4.353962654602689
344 4.349243429822693
345 4.344535442913944
346 4.339836601711525
347 4.335144493661623
348 4.330456354685886
349 4.325769220012248
350 4.321079867660202
351 4.316384993849965
352 4.311681181464898
353 4.306965044120417
354 4.302233311557472
355 4.297482869063082
356 4.292710956123678
357 4.287915198229740
358 4.283093789492824
359 4.278245566492558
360 4.273370165210373
361 4.268468122913198
362 4.263541012977534
363 4.258591465342754
364 4.253623273099585
365 4.248641352829495
366 4.243651694169394
367 4.238661217506746
368 4.233677668550058
369 4.228709300109003
370 4.223764618086520
371 4.218852141814367
372 4.213980002509963
373 4.209155744515272
374 4.204385999053670
375 4.199676359141286
376 4.195031230048777
377 4.190453716873670
378 4.185945713049669
379 4.181507877588956
380 4.177139725624166
381 4.172839791873528
382 4.168605691648004
383 4.164434322260050
384 4.160321938319647
385 4.156264309189126
386 4.152256845337995
387 4.148294658708259
388 4.144372703257666
389 4.140485840836540
390 4.136628864139375
391 4.132796652184751
392 4.128984147340446
393 4.125186395755613
394 4.121398617049429
395 4.117616282244697
396 4.113835070308248
397 4.110050935669207
398 4.106260171502541
399 4.102459421773794
400 4.098645710657323
401 4.094816475664821
402 4.090969602435578
403 4.087103453125970
404 4.083216921910854
405 4.079309406930186
406 4.075380845908875
407 4.071431736428742
408 4.067463071474492
409 4.063476373247916
410 4.059473617050379
411 4.055457215822493
412 4.051429917534797
413 4.047394786816412
414 4.043355069261779
415 4.039314106417983
416 4.035275298855090
417 4.031241955110623
418 4.027217237145173
419 4.023204129830020
420 4.019205263679531
421 4.015223004515299
422 4.011259327643479
423 4.007315832398803
424 4.003393731635057
425 3.999493817669922
426 3.995616550035933
427 3.991762018361818
428 3.987929999071852
429 3.984119993105963
430 3.980331236699030
431 3.976562737729225
432 3.972813365783082
433 3.969081865787423
434 3.965366890084312
435 3.961667030164918
436 3.957980869423899
437 3.954306991623199
438 3.950644055429194
439 3.946990788869869
440 3.943346011873643
441 3.939708685905977
442 3.936077887864037
443 3.932452875477317
444 3.928833043847291
445 3.925217983831779
446 3.921607428010439
447 3.918001274939108
448 3.914399593798841
449 3.910802567405298
450 3.907210525252715
451 3.903623888323843
452 3.900043164989192
453 3.896468907738580
454 3.892901700512674
455 3.889342149025424
456 3.885790824911496
457 3.882248272890955
458 3.878714960101370
459 3.875191307605185
460 3.871677621887002
461 3.868174140585978
462 3.864680991735767
463 3.861198165769764
464 3.857725583437329
465 3.854263067376770
466 3.850810352690040
467 3.847367078761984
468 3.843932836493138
469 3.840507093692032
470 3.837089342776537
471 3.833678989735525
472 3.830275442129825
473 3.826878063118002
474 3.823486255339311
475 3.820099400114600
476 3.816716894472080
477 3.813338169737484
478 3.809962715961944
479 3.806590009940429
480 3.803219608776004
481 3.799851121127652
482 3.796484187544579
483 3.793118519702517
484 3.789753873880109
485 3.786390079891198
486 3.783026984136484
487 3.779664522938333
488 3.776302647242851
489 3.772941394316177
490 3.769580808832771
491 3.766220996060298
492 3.762862104822410
493 3.759504307399631
494 3.756147834203624
495 3.752792924430722
496 3.749439861187803
497 3.746088982179614
498 3.742740612609850
499 3.739395147455042
500 3.736053004016007
501 3.732714623464638
502 3.729380522625739
503 3.726051201765770
504 3.722727245174738
505 3.719409247651903
506 3.716097865206628
507 3.712793768787876
508 3.709497686454590
509 3.706210354449482
510 3.702932560055658
511 3.699665111402680
512 3.696408832140101
513 3.693164539152136
514 3.689933082864428
515 3.686715289491104
516 3.683511937588925
517 3.680323820720744
518 3.677151664364345
519 3.673996151123539
520 3.670857902057740
521 3.667737446993108
522 3.664635253103604
523 3.661551684193007
524 3.658486998718345
525 3.655441373277355
526 3.652414859596007
527 3.649407399858923
528 3.646418844251876
529 3.643448916380393
530 3.640497235060280
531 3.637563326572803
532 3.634646626592996
533 3.631746470019237
534 3.628862105733639
535 3.625992715171932
536 3.623137422660058
537 3.620295269893141
538 3.617465278885888
539 3.614646422170459
540 3.611837642487728
541 3.609037862347115
542 3.606246004097692
543 3.603461000080415
544 3.600681771314960
545 3.597907259814086
546 3.595136467741803
547 3.592368420007510
548 3.589602176633626
549 3.586836875089638
550 3.584071710256090
551 3.581305960878382
552 3.578538959744606
553 3.575770159606442
554 3.572999090960579
555 3.570225382602025
556 3.567448782225782
557 3.564669123947731
558 3.561886367672635
559 3.559100585016729
560 3.556311953137254
561 3.553520742573788
562 3.550727350900686
563 3.547932255004916
564 3.545136032843125
565 3.542339348670325
566 3.539542908886752
567 3.536747513637856
568 3.533953995149595
569 3.531163228338713
570 3.528376084014859
571 3.525593445732454
572 3.522816201914694
573 3.520045179126392
574 3.517281199507586
575 3.514525025720040
576 3.511777361462435
577 3.509038798676812
578 3.506309904978124
579 3.503591114173005
580 3.500882775496443
581 3.498185164514275
582 3.495498434980000
583 3.492822641548635
584 3.490157740643291
585 3.487503593526021
586 3.484859978722660
587 3.482226556159965
588 3.479602909980784
589 3.476988565416100
590 3.474382960295614
591 3.471785467583651
592 3.469195394473886
593 3.466612011286891
594 3.464034525976160
595 3.461462139700920
596 3.458893999534027
597 3.456329237765857
598 3.453766982128968
599 3.451206354988486
600 3.448646475159165
601 3.446086494437175
602 3.443525558027901
603 3.440962835229605
604 3.438397554980455
605 3.435828976182606
606 3.433256416975134
607 3.430679232043701
608 3.428096862932833
609 3.425508803827988
610 3.422914623259736
611 3.420313985702123
612 3.417706630702035
613 3.415092386498813
614 3.412471167904215
615 3.409842991557042
616 3.407207954520359
617 3.404566255739802
618 3.401918169635728
619 3.399264056714934
620 3.396604365375381
621 3.393939611760992
622 3.391270382072747
623 3.388597335254296
624 3.385921121790396
625 3.383242496936425
626 3.380562214102561
627 3.377881022858581
628 3.375199697492732
629 3.372519027627511
630 3.369839747050911
631 3.367162580796716
632 3.364488222067557
633 3.361817315390951
634 3.359150452021112
635 3.356488168413627
636 3.353830926585196
637 3.351179148194781
638 3.348533153707443
639 3.345893209509100
640 3.343259508350130
641 3.340632172400191
642 3.338011249625467
643 3.335396714051861
644 3.332788480160673
645 3.330186395243437
646 3.327590244852637
647 3.324999756113421
648 3.322414639825062
649 3.319834513582286
650 3.317258971916026
651 3.314687582024916
652 3.312119884267432
653 3.309555394193431
654 3.306993600382313
655 3.304433991417390
656 3.301876041748748
657 3.299319234898547
658 3.296763058897739
659 3.294207022017652
660 3.291650642112458
661 3.289093477557358
662 3.286535119550791
663 3.283975182151174
664 3.281413341094698
665 3.278849314346864
666 3.276282907458459
667 3.273713960371133
668 3.271142394491626
669 3.268568213445846
670 3.265991480839915
671 3.263412356959094
672 3.260831093600423
673 3.258248019443094
674 3.255663550327377
675 3.253078217603651
676 3.250492588396476
677 3.247907374444885
678 3.245323333187386
679 3.242741275492349
680 3.240162112937625
681 3.237586800783326
682 3.235016339828206
683 3.232451749481228
684 3.229894079549815
685 3.227344398528416
686 3.224803745308577
687 3.222273154364700
688 3.219753607942295
689 3.217246046078529
690 3.214751348893245
691 3.212270311879664
692 3.209803660314336
693 3.207352017212251
694 3.204915919470402
695 3.202495771975300
696 3.200091898328552
697 3.197704504335356
698 3.195333674115219
699 3.192979399611154
700 3.190641568752667
701 3.188319946490736
702 3.186014247729723
703 3.183724061080632
704 3.181448894123243
705 3.179188230603238
706 3.176961232255806
707 3.174790447927350
708 3.172697585645899
709 3.170703444599056
710 3.168827859349854
711 3.167089655787478
712 3.165506618166475
713 3.164095466483865
714 3.162871843381488
715 3.161850309736025
716 3.161044348105271
717 3.160466373234996
718 3.160127748883696
719 3.160038810295106
720 0.000000000000000
721 0.795619211245508
722 0.439045378003712
723 0.334363962180774
724 0.261488257191871
725 0.215633484355564
726 0.184128759867100
727 0.162536302746851
728 0.145888510443804
729 0.134453355026537
730 0.126424946030653
731 0.119702834913561
732 0.114039928926303
733 0.109206252386159
734 0.105875209511311
735 0.103347847417083
736 0.101252793272714
737 0.099307850520908
738 0.097678964949075
739 0.096143978916118
740 0.094381331075901
741 0.092151941047781
742 0.089970171933636
743 0.088016812749473
744 0.086257274560353
745 0.084563538230690
746 0.083199978852825
747 0.082234747290499
748 0.081624795619014
749 0.081192170174020
750 0.080844947268460
751 0.080534785910977
752 0.080293452484426
753 0.080088557835502
754 0.079873869009752
755 0.079616290632032
756 0.079309123401558
757 0.078977501405348
758 0.078622184990600
759 0.078204153919032
760 0.077712624482807
761 0.077232857888802
762 0.076826589636731
763 0.076510857136888
764 0.076251020873784
765 0.076032017348105
766 0.075830922639476
767 0.075619259771010
768 0.075347677312514
769 0.075005078820595
770 0.074664297524656
771 0.074345300856230
772 0.074058978316501
773 0.073808009600953
774 0.073579755171274
775 0.073381652349134
776 0.073237196081969
777 0.073133238452222
778 0.073041696027069
779 0.072945986576180
780 0.072851281056785
781 0.072762591597964
782 0.072671279270523
783 0.072557303967471
784 0.072424277599886
785 0.072291650055796
786 0.072166829486413
787 0.072041970215786
788 0.071940723445401
789 0.071849879239593
790 0.071753236298854
791 0.071638623773140
792 0.071506698795439
793 0.071371921743136
794 0.071243922831421
795 0.071115242161198
796 0.070978710718954
797 0.070832414695850
798 0.070687212294452
799 0.070543008487277
800 0.070407092471569
801 0.070290550807421
802 0.070180974826087
803 0.070062091705282
804 0.069925488757185
805 0.069775253646384
806 0.069602228552064
807 0.069396737805583
808 0.069180004422648
809 0.068996663750795
810 0.068863829136347
811 0.068763911806649
812 0.068689171415180
813 0.068633973470831
814 0.068587351757422
815 0.068545721128011
816 0.068503279166954
817 0.068455661223709
818 0.068393438448510
819 0.068311342484677
820 0.068221192075896
821 0.068132551743801
822 0.068034701511465
823 0.067922216435115
824 0.067812275259385
825 0.067717325830166
826 0.067640833759825
827 0.067581928072116
828 0.067526284529528
829 0.067471660105547
830 0.067419427934368
831 0.067358669617093
832 0.067287631933716
833 0.067212487592442
834 0.067139391984469
835 0.067077401639970
836 0.067024100882954
837 0.066975678228246
838 0.066934658563390
839 0.066896555395410
840 0.066853395383511
841 0.066807269235305
842 0.066767901787905
843 0.066732162100529
844 0.066699349650321
845 0.066673529366447
846 0.066650831264525
847 0.066630841298334
848 0.066615337654753
849 0.066603385818802
850 0.066594961223743
851 0.066588263052346
852 0.066582336132441
853 0.066577158167007
854 0.066572042091693
855 0.066566293792341
856 0.066560033004478
857 0.066553610352969
858 0.066547117491226
859 0.066541453984136
860 0.066536608586937
861 0.066532327570734
862 0.066528539312863
863 0.066524709727787
864 0.066520232319782
865 0.066515734140999
866 0.066511893037976
867 0.066508331334838
868 0.066504657612562
869 0.066500800531593
870 0.066496795359463
871 0.066492623114968
872 0.066487657129457
873 0.066481839307194
874 0.066476200052428
875 0.066470929565902
876 0.066465881300005
877 0.066461373737773
878 0.066457650390220
879 0.066454804419351
880 0.066452513537946
881 0.066450541542714
882 0.066448861996115
883 0.066447418708229
884 0.066446035114197
885 0.066444597576698
886 0.066443140103296
887 0.066441658224299
888 0.066440118067646
889 0.066438466894546
890 0.066436610296080
891 0.066434718136364
892 0.066433049034458
893 0.066431699376260
894 0.066430630009762
895 0.066429740080828
896 0.066428822151181
897 0.066427807295753
898 0.066426739652314
899 0.066425502170027
900 0.066424152675928
901 0.066422800691804
902 0.066421347002844
903 0.066419594383689
904 0.066417484152041
905 0.066415403939736
906 0.066413342598594
907 0.066410624592926
908 0.066406242181962
909 0.066398730703924
910 0.066385840294416
911 0.066364350540617
912 0.066341178631362
913 0.066323139215719
914 0.066308630008365
915 0.066296153056591
916 0.066285020400869
917 0.066274888385763
918 0.066265552979019
919 0.066256875251867
920 0.066248751634546
921 0.066241099226410
922 0.066233852591722
923 0.066226956884748
924 0.066220368022840
925 0.066214049018598
926 0.066207969363525
927 0.066202103922656
928 0.066196431358719
929 0.066190934547897
930 0.066185596829818
931 0.066180406268970
932 0.066175351067436
933 0.066170421966099
934 0.066165610364337
935 0.066160908239681
936 0.066156308813319
937 0.066151806389527
938 0.066147394967601
939 0.066143069709938
940 0.066138825971748
941 0.066134659523428
942 0.066130566174316
943 0.066126542690370
944 0.066122585044674
945 0.066118690677030
946 0.066114856157334
947 0.066111079048284
948 0.066107356454452
949 0.066103686101926
950 0.066100065415633
951 0.066096492401762
952 0.066092965373649
953 0.066089481662097
954 0.066086039598972
955 0.066082637659918
956 0.066079274002341
957 0.066075947325359
958 0.066072656118635
959 0.066069399087908
960 0.066066174869867
961 0.066062982207441
962 0.066059819978925
963 0.066056686764519
964 0.066053581870499
965 0.066050504420531
966 0.066047453009212
967 0.066044427165714
968 0.066041425863951
969 0.066038448653302
970 0.066035494259985
971 0.066032562629744
972 0.066029652501499
973 0.066026763555904
974 0.066023894714633
975 0.066021045938832
976 0.066018216360668
977 0.066015405563945
978 0.066012612901240
979 0.066009838188847
980 0.066007080621489
981 0.066004339848433
982 0.066001615588853
983 0.065998907229350
984 0.065996214577048
985 0.065993536979185
986 0.065990874379558
987 0.065988226227091
988 0.065985592000494
989 0.065982971858453
990 0.065980365184380
991 0.065977771857739
992 0.065975191554656
993 0.065972623682484
994 0.065970067990420
995 0.065967524538841
996 0.065964992810642
997 0.065962472859788
998 0.065959964176329
999 0.065957466471133
1000 0.065954979602068
1001 0.065952503305176
1002 0.065950037741267
1003 0.065947582226144
1004 0.065945136618161
1005 0.065942700739285
1006 0.065940274706179
1007 0.065937857751337
1008 0.065935450188526
1009 0.065933051608305
1010 0.065930661821184
1011 0.065928280829610
1012 0.065925908474469
1013 0.065923544188344
1014 0.065921188263289
1015 0.065918840315987
1016 0.065916499902606
1017 0.065914167244337
1018 0.065911842233334
1019 0.065909524436009
1020 0.065907213977553
1021 0.065904910506632
1022 0.065902614090149
1023 0.065900324378113
1024 0.065898041386866
1025 0.065895764725582
1026 0.065893494444730
1027 0.065891230603683
1028 0.065888973141931
1029 0.065886721648610
1030 0.065884476037375
1031 0.065882236533952
1032 0.065880002444061
1033 0.065877773672497
1034 0.065875550656926
1035 0.065873333112734
1036 0.065871120582919
1037 0.065868913342008
1038 0.065866711282659
1039 0.065864513916658
1040 0.065862321478853
1041 0.065860133800570
1042 0.065857950887398
1043 0.065855772347170
1044 0.065853598402391
1045 0.065851428838009
1046 0.065849263488801
1047 0.065847102631629
1048 0.065844945576487
1049 0.065842792817108
1050 0.065840643924098
1051 0.065838499017453
1052 0.065836357904857
1053 0.065834220584939
1054 0.065832086780759
1055 0.065829956572969
1056 0.065827829649969
1057 0.065825706541482
1058 0.065823586318182
1059 0.065821469530754
1060 0.065819355809815
1061 0.065817245300252
1062 0.065815137874658
1063 0.065813033251210
1064 0.065810931726794
1065 0.065808833000219
1066 0.065806736944076
1067 0.065804643668208
1068 0.065802553186785
1069 0.065800465030435
1070 0.065798379272941
1071 0.065796296085118
1072 0.065794215062304
1073 0.065792136395295
1074 0.065790060091977
1075 0.065787985775245
1076 0.065785913655070
1077 0.065783843395508
1078 0.065781775107290
1079 0.065779708759592
1080 0.065777644406189
1081 0.065775581752455
1082 0.065773520507811
1083 0.065771460980763
1084 0.065769403164026
1085 0.065767346773328
1086 0.065765291534952
1087 0.065763237871167
1088 0.065761185524764
1089 0.065759134112561
1090 0.065757084066249
1091 0.065755034943258
1092 0.065752987069246
1093 0.065750939943456
1094 0.065748893519277
1095 0.065746847986610
1096 0.065744803248300
1097 0.065742759240337
1098 0.065740715684534
1099 0.065738672752801
1100 0.065736630254591
1101 0.065734588020675
1102 0.065732546116529
1103 0.065730504813196
1104 0.065728463631764
1105 0.065726422577633
1106 0.065724381614530
1107 0.065722340325664
1108 0.065720299124486
1109 0.065718257716505
1110 0.065716216132053
1111 0.065714174431115
1112 0.065712132329402
1113 0.065710089747874
1114 0.065708046618830
1115 0.065706002882649
1116 0.065703958806701
1117 0.065701913816270
1118 0.065699868279872
1119 0.065697821910973
1120 0.065695774590303
1121 0.065693726511043
1122 0.065691677422656
1123 0.065689627355091
1124 0.065687575830964
1125 0.065685523105643
1126 0.065683469149498
1127 0.065681413979050
1128 0.065679357239496
1129 0.065677299222237
1130 0.065675239882069
1131 0.065673178775221
1132 0.065671116213402
1133 0.065669051911321
1134 0.065666985713470
1135 0.065664917916955
1136 0.065662848100814
1137 0.065660776376006
1138 0.065658702657863
1139 0.065656627111721
1140 0.065654549564435
1141 0.065652469839037
1142 0.065650387917678
1143 0.065648303938630
1144 0.065646217713613
1145 0.065644129324504
1146 0.065642038549207
1147 0.065639945579449
1148 0.065637850310452
1149 0.065635752593089
1150 0.065633652641942
1151 0.065631550548943
1152 0.065629445919541
1153 0.065627339033021
1154 0.065625229872651
1155 0.065623118144330
1156 0.065621004424223
1157 0.065618888189718
1158 0.065616769942054
1159 0.065614649193030
1160 0.065612526437853
1161 0.065610401317315
1162 0.065608274345756
1163 0.065606145367759
1164 0.065604014078900
1165 0.065601881114894
1166 0.065599746419984
1167 0.065597609923174
1168 0.065595471813964
1169 0.065593332458057
1170 0.065591191754649
1171 0.065589049898357
1172 0.065586907224173
1173 0.065584763709971
1174 0.065582619347957
1175 0.065580474455203
1176 0.065578329538013
1177 0.065576184283422
1178 0.065574039109087
1179 0.065571894353930
1180 0.065569750198577
1181 0.065567606785478
1182 0.065565464394744
1183 0.065563323324412
1184 0.065561183838426
1185 0.065559045971959
1186 0.065556910088773
1187 0.065554776301262
1188 0.065552644849241
1189 0.065550515990772
1190 0.065548390082277
1191 0.065546267222061
1192 0.065544147351424
1193 0.065542030524966
1194 0.065539916949049
1195 0.065537806699133
1196 0.065535699899137
1197 0.065533596611047
1198 0.065531496795984
1199 0.065529399798542
1200 0.065527306016428
1201 0.065525214885810
1202 0.065523126282891
1203 0.065521040084342
1204 0.065518955642453
1205 0.065516872606302
1206 0.065514790665006
1207 0.065512709119574
1208 0.065510628181940
1209 0.065508546770587
1210 0.065506464677689
1211 0.065504381914721
1212 0.065502298033131
1213 0.065500212706660
1214 0.065498125790810
1215 0.065496037736942
1216 0.065493948572346
1217 0.065491858681533
1218 0.065489768806124
1219 0.065487679917403
1220 0.065485592725544
1221 0.065483508491099
1222 0.065481428645583
1223 0.065479354819466
1224 0.065477288924939
1225 0.065475232756732
1226 0.065473188354431
1227 0.065471156989652
1228 0.065469140632445
1229 0.065467141089407
1230 0.065465159772970
1231 0.065463198289166
1232 0.065461257501354
1233 0.065459338862169
1234 0.065457443192365
1235 0.065455570840264
1236 0.065453722235489
1237 0.065451897747366
1238 0.065450096978033
1239 0.065448320268629
1240 0.065446567015265
1241 0.065444836865183
1242 0.065443129463752
1243 0.065441443779541
1244 0.065439779157103
1245 0.065438135269673
1246 0.065436510859158
1247 0.065434905465118
1248 0.065433318130466
1249 0.065431748036481
1250 0.065430194351777
1251 0.065428655855925
1252 0.065427132108617
1253 0.065425622326359
1254 0.065424125838696
1255 0.065422641777047
1256 0.065421169315229
1257 0.065419708060396
1258 0.065418257438374
1259 0.065416816725666
1260 0.065415385506270
1261 0.065413963127092
1262 0.065412549055353
1263 0.065411143022672
1264 0.065409744707601
1265 0.065408353490128
1266 0.065406969258660
1267 0.065405591990519
1268 0.065404221162105
1269 0.065402856418117
1270 0.065401497796117
1271 0.065400144948285
1272 0.065398797537803
1273 0.065397455627284
1274 0.065396118993682
1275 0.065394787381265
1276 0.065393460513924
1277 0.065392138154046
1278 0.065390819959553
1279 0.065389505800944
1280 0.065388195253476
1281 0.065386888116542
1282 0.065385583976003
1283 0.065384282394284
1284 0.065382982981511
1285 0.065381685302597
1286 0.065380388824437
1287 0.065379093050971
1288 0.065377797168097
1289 0.065376500705128
1290 0.065375203079704
1291 0.065373903828196
1292 0.065372602360995
1293 0.065371297824171
1294 0.065369989886001
1295 0.065368677938643
1296 0.065367361268770
1297 0.065366039449955
1298 0.065364712086101
1299 0.065363378984728
1300 0.065362039712426
1301 0.065360693663315
1302 0.065359340829382
1303 0.065357981021108
1304 0.065356614174377
1305 0.065355240519608
1306 0.065353859678943
1307 0.065352472025587
1308 0.065351077939511
1309 0.065349677316760
1310 0.065348270629343
1311 0.065346858110679
1312 0.065345440073024
1313 0.065344017312100
1314 0.065342590003034
1315 0.065341158340857
1316 0.065339722832888
1317 0.065338283972331
1318 0.065336841952664
1319 0.065335396983940
1320 0.065333949611890
1321 0.065332499849681
1322 0.065331047846172
1323 0.065329593820884
1324 0.065328137766883
1325 0.065326680021620
1326 0.065325220231536
1327 0.065323758497421
1328 0.065322294524783
1329 0.065320828424397
1330 0.065319359738012
1331 0.065317888466048
1332 0.065316414573807
1333 0.065314937743430
1334 0.065313457951909
1335 0.065311974913527
1336 0.065310488559348
1337 0.065308998515100
1338 0.065307504951690
1339 0.065306007684832
1340 0.065304506596156
1341 0.065303001727436
1342 0.065301493124068
1343 0.065299980801740
1344 0.065298464839209
1345 0.065296945298400
1346 0.065295422545674
1347 0.065293896515669
1348 0.065292367258323
1349 0.065290835053240
1350 0.065289300464855
1351 0.065287763315297
1352 0.065286224039056
1353 0.065284682783762
1354 0.065283139960648
1355 0.065281595769754
1356 0.065280050415033
1357 0.065278503994506
1358 0.065276957030093
1359 0.065275409494092
1360 0.065273861545620
1361 0.065272313588011
1362 0.065270765876697
1363 0.065269218503893
1364 0.065267671385591
1365 0.065266124801639
1366 0.065264578955500
1367 0.065263033737651
1368 0.065261489343406
1369 0.065259946036882
1370 0.065258403683771
1371 0.065256862389802
1372 0.065255322062150
1373 0.065253782869654
1374 0.065252244918703
1375 0.065250708021196
1376 0.065249172227468
1377 0.065247637580477
1378 0.065246104082540
1379 0.065244571306764
1380 0.065243039659670
1381 0.065241509237609
1382 0.065239979636445
1383 0.065238450846174
1384 0.065236923029936
1385 0.065235396085548
1386 0.065233870020826
1387 0.065232344770735
1388 0.065230820639314
1389 0.065229297304143
1390 0.065227774653621
1391 0.065226252775737
1392 0.065224731685973
1393 0.065223211527822
1394 0.065221692144590
1395 0.065220173754085
1396 0.065218655921534
1397 0.065217138995045
1398 0.065215622877766
1399 0.065214107776569
1400 0.065212593476161
1401 0.065211080058610
1402 0.065209567472913
1403 0.065208055796084
1404 0.065206545079157
1405 0.065205035340881
1406 0.065203526758239
1407 0.065202019533864
1408 0.065200513058770
1409 0.065199007720793
1410 0.065197503529639
1411 0.065196000547161
1412 0.065194498812481
1413 0.065192998059487
1414 0.065191498594253
1415 0.065190000347137
1416 0.065188503315589
1417 0.065187007543152
1418 0.065185513067647
1419 0.065184019983363
1420 0.065182528071425
1421 0.065181037707823
1422 0.065179548303952
1423 0.065178060253032
1424 0.065176573212078
1425 0.065175087511506
1426 0.065173602758833
1427 0.065172119170825
1428 0.065170636788544
1429 0.065169155203968
1430 0.065167674846528
1431 0.065166195315463
1432 0.065164716845644
1433 0.065163239243589
1434 0.065161762213840
1435 0.065160286064206
1436 0.065158810725471
1437 0.065157335734469
1438 0.065155861206890
1439 0.065154387281012
1440 0.065152913720354
1441 0.065151440567284
1442 0.065149967547036
1443 0.065148494744470
1444 0.065147021983485
1445 0.065145549463921
1446 0.065144076828368
1447 0.065142604225350
1448 0.065141131601969
1449 0.065139658917047
1450 0.065138185955469
1451 0.065136712691888
1452 0.065135239208637
1453 0.065133765374220
1454 0.065132291189471
1455 0.065130816759343
1456 0.065129341846486
1457 0.065127866840065
1458 0.065126391273338
1459 0.065124915649662
1460 0.065123439675816
1461 0.065121963169844
1462 0.065120486511539
1463 0.065119009599300
1464 0.065117532599494
1465 0.065116055309531
1466 0.065114577943532
1467 0.065113100900469
1468 0.065111623768182
1469 0.065110146919018
1470 0.065108670293100
1471 0.065107194058058
1472 0.065105718215754
1473 0.065104243197354
1474 0.065102768730107
1475 0.065101295007096
1476 0.065099822331163
1477 0.065098350573486
1478 0.065096879862054
1479 0.065095410532145
1480 0.065093942640921
1481 0.065092476152259
1482 0.065091011356472
1483 0.065089548360227
1484 0.065088087386506
1485 0.065086628249851
1486 0.065085171327226
1487 0.065083716537977
1488 0.065082264039958
1489 0.065080814062163
1490 0.065079366693638
1491 0.065077921756107
1492 0.065076479648077
1493 0.065075040390653
1494 0.065073603829646
1495 0.065072170388078
1496 0.065070739827014
1497 0.065069312552531
1498 0.065067888208851
1499 0.065066466993784
1500 0.065065049201174
1501 0.065063634612478
1502 0.065062223392133
1503 0.065060815500594
1504 0.065059410876835
1505 0.065058009985982
1506 0.065056612133297
1507 0.065055217685092
1508 0.065053826807073
1509 0.065052439170067
1510 0.065051055221566
1511 0.065049674545001
1512 0.065048297408865
1513 0.065046923469410
1514 0.065045552970524
1515 0.065044185925579
1516 0.065042822342896
1517 0.065041461959922
1518 0.065040104872821
1519 0.065038751004636
1520 0.065037400414553
1521 0.065036053252975
1522 0.065034708950897
1523 0.065033367961021
1524 0.065032029989936
1525 0.065030695199766
1526 0.065029363435364
1527 0.065028034609860
1528 0.065026723157366
1529 0.065025453411870
1530 0.065024250650787
1531 0.065023141159045
1532 0.065022152301275
1533 0.065021312601310
1534 0.065020651830750
1535 0.065020201106798
1536 0.065019993000526
1537 0.000000000000000
1538 0.062232651904985
1539 0.059289382475377
1540 0.056831037303574
1541 0.055081010997654
1542 0.053763498517625
1543 0.052935261144590
1544 0.052048260335653
1545 0.051007876684508
1546 0.049559309223845
1547 0.047982547185072
1548 0.046496901623897
1549 0.045166758670725
1550 0.043765240045808
1551 0.042333608092406
1552 0.041049459877172
1553 0.039747674896880
1554 0.038674874232889
1555 0.037663615628162
1556 0.036952420180505
1557 0.036360353650679
1558 0.035911539471762
1559 0.035528061228710
1560 0.035189819258946
1561 0.034804643008435
1562 0.034416555628319
1563 0.034010505262216
1564 0.033559913593905
1565 0.033071604885592
1566 0.032571896447294
1567 0.032066156758169
1568 0.031570791161855
1569 0.031120236728476
1570 0.030709959192812
1571 0.030358039151288
1572 0.029993237740115
1573 0.029569810462284
1574 0.029118582052725
1575 0.028631794255304
1576 0.028157071622203
1577 0.027785193751924
1578 0.027514810489222
1579 0.027296072681786
1580 0.027135201864631
1581 0.027025322453291
1582 0.026942583075453
1583 0.026868423170512
1584 0.026793339859822
1585 0.026701375850358
1586 0.026595668256022
1587 0.026478442144175
1588 0.026334955344545
1589 0.026167033560100
1590 0.025980990028515
1591 0.025788541292130
1592 0.025635150917793
1593 0.025527159652427
1594 0.025437909880658
1595 0.025357619919419
1596 0.025278698980600
1597 0.025193202066724
1598 0.025094242353866
1599 0.024989649865489
1600 0.024872777523740
1601 0.024739115567648
1602 0.024568213152456
1603 0.024353832177923
1604 0.024162955311169
1605 0.024013172984496
1606 0.023870087816789
1607 0.023709984029253
1608 0.023540439435315
1609 0.023375792219767
1610 0.023215935296626
1611 0.023046539115640
1612 0.022858728712777
1613 0.022648372402983
1614 0.022441411606110
1615 0.022267714876165
1616 0.022136401733647
1617 0.022038849096369
1618 0.021964239442276
1619 0.021903353027213
1620 0.021849224565592
1621 0.021796438646845
1622 0.021740586808605
1623 0.021673013167607
1624 0.021588669923972
1625 0.021492072325536
1626 0.021408034865367
1627 0.021333535299483
1628 0.021261289820593
1629 0.021197343730286
1630 0.021143750839023
1631 0.021100485001668
1632 0.021066129048506
1633 0.021038439775914
1634 0.021013794216707
1635 0.020987839498801
1636 0.020959106783685
1637 0.020927699736198
1638 0.020892160290948
1639 0.020854185172766
1640 0.020817552596931
1641 0.020783359498132
1642 0.020753167962475
1643 0.020725873451838
1644 0.020702114551867
1645 0.020681925353550
1646 0.020662955140693
1647 0.020642017479688
1648 0.020616226467340
1649 0.020587630172749
1650 0.020560157801093
1651 0.020535845650343
1652 0.020513660477839
1653 0.020492499295862
1654 0.020475407886046
1655 0.020464484809217
1656 0.020457075703192
1657 0.020451429380074
1658 0.020446982242220
1659 0.020443256723553
1660 0.020439593240766
1661 0.020435917662603
1662 0.020432300247251
1663 0.020428884158235
1664 0.020425728487233
1665 0.020423078354604
1666 0.020420809679550
1667 0.020418669473479
1668 0.020416622404717
1669 0.020414528395506
1670 0.020412088214300
1671 0.020409105320859
1672 0.020405917935278
1673 0.020403044101535
1674 0.020400570670688
1675 0.020398483091249
1676 0.020396588244886
1677 0.020394873628284
1678 0.020393313939039
1679 0.020391566161294
1680 0.020389423034437
1681 0.020387395560235
1682 0.020385628578474
1683 0.020383959818957
1684 0.020382270622456
1685 0.020380577591709
1686 0.020378975701270
1687 0.020377452937552
1688 0.020375877345259
1689 0.020374146167690
1690 0.020372134039619
1691 0.020369729681249
1692 0.020367128165461
1693 0.020364573168138
1694 0.020362392747678
1695 0.020360495736732
1696 0.020358707283265
1697 0.020357275485075
1698 0.020356246144587
1699 0.020355442545323
1700 0.020354755431185
1701 0.020354168634739
1702 0.020353628612114
1703 0.020353084494737
1704 0.020352517040337
1705 0.020351885708820
1706 0.020351076777324
1707 0.020350132756654
1708 0.020349169665160
1709 0.020348128087250
1710 0.020347044726215
1711 0.020345974953905
1712 0.020344910628133
1713 0.020343919751305
1714 0.020343067955473
1715 0.020342315236036
1716 0.020341604639668
1717 0.020340819220841
1718 0.020339942578360
1719 0.020339088915726
1720 0.020338293284702
1721 0.020337572377585
1722 0.020337062912951
1723 0.020336708401253
1724 0.020336421764242
1725 0.020336189380771
1726 0.020335998625292
1727 0.020335832209064
1728 0.020335666410730
1729 0.020335477670407
1730 0.020335262534182
1731 0.020335029884734
1732 0.020334789734811
1733 0.020334534290164
1734 0.020334258951060
1735 0.020333969249691
1736 0.020333695755234
1737 0.020333449429302
1738 0.020333253330080
1739 0.020333088776461
1740 0.020332914548092
1741 0.020332713235540
1742 0.020332491572361
1743 0.020332262013177
1744 0.020332040295472
1745 0.020331810367658
1746 0.020331590658110
1747 0.020331407366101
1748 0.020331249806922
1749 0.020331123681039
1750 0.020331023590010
1751 0.020330929154873
1752 0.020330838208984
1753 0.020330751575436
1754 0.020330665072564
1755 0.020330571049286
1756 0.020330462263928
1757 0.020330333962768
1758 0.020330203672628
1759 0.020330092000634
1760 0.020330006793294
1761 0.020329941113609
1762 0.020329885287794
1763 0.020329836766770
1764 0.020329800218647
1765 0.020329771905580
1766 0.020329746699524
1767 0.020329723678373
1768 0.020329698519028
1769 0.020329667325143
1770 0.020329631876173
1771 0.020329595521368
1772 0.020329560192486
1773 0.020329525719411
1774 0.020329490879831
1775 0.020329450289019
1776 0.020329407828179
1777 0.020329366997515
1778 0.020329322233671
1779 0.020329269999259
1780 0.020329213666876
1781 0.020329156431380
1782 0.020329099027443
1783 0.020329049904376
1784 0.020329011052198
1785 0.020328977346821
1786 0.020328948496157
1787 0.020328927035727
1788 0.020328911367777
1789 0.020328898368561
1790 0.020328887662188
1791 0.020328879026209
1792 0.020328871359446
1793 0.020328864472106
1794 0.020328858324014
1795 0.020328853228690
1796 0.020328848879451
1797 0.020328844680208
1798 0.020328840668078
1799 0.020328836895800
1800 0.020328833498382
1801 0.020328830190046
1802 0.020328826392820
1803 0.020328822426627
1804 0.020328818916134
1805 0.020328815828627
1806 0.020328813121772
1807 0.020328810966099
1808 0.020328809163090
1809 0.020328807477114
1810 0.020328805776018
1811 0.020328803977755
1812 0.020328802003021
1813 0.020328799700742
1814 0.020328796832580
1815 0.020328793249661
1816 0.020328789677023
1817 0.020328786928808
1818 0.020328784577785
1819 0.020328782384432
1820 0.020328780304688
1821 0.020328778227636
1822 0.020328776147380
1823 0.020328773817695
1824 0.020328771073018
1825 0.020328767866616
1826 0.020328764235209
1827 0.020328760731971
1828 0.020328757678143
1829 0.020328755236250
1830 0.020328753415946
1831 0.020328751999273
1832 0.020328750795734
1833 0.020328749656954
1834 0.020328748374737
1835 0.020328746710028
1836 0.020328744783235
1837 0.020328742747587
1838 0.020328740773557
1839 0.020328738965716
1840 0.020328737254935
1841 0.020328735537561
1842 0.020328733691962
1843 0.020328731908265
1844 0.020328730340736
1845 0.020328728800912
1846 0.020328727181600
1847 0.020328725427639
1848 0.020328723382853
1849 0.020328720913405
1850 0.020328718002609
1851 0.020328714953159
1852 0.020328712136319
1853 0.020328709394867
1854 0.020328706725365
1855 0.020328704311076
1856 0.020328702050413
1857 0.020328699892943
1858 0.020328697856890
1859 0.020328695662080
1860 0.020328693107146
1861 0.020328690234045
1862 0.020328686934107
1863 0.020328683285008
1864 0.020328679586555
1865 0.020328675946466
1866 0.020328672772351
1867 0.020328670681515
1868 0.020328669330837
1869 0.020328668229844
1870 0.020328667227545
1871 0.020328666245881
1872 0.020328665185318
1873 0.020328664015395
1874 0.020328662747836
1875 0.020328661440338
1876 0.020328660170463
1877 0.020328658952039
1878 0.020328657773121
1879 0.020328656580851
1880 0.020328655385093
1881 0.020328654276305
1882 0.020328653242650
1883 0.020328652226269
1884 0.020328651239076
1885 0.020328650228009
1886 0.020328649183654
1887 0.020328648237530
1888 0.020328647336527
1889 0.020328646457301
1890 0.020328645643531
1891 0.020328644837463
1892 0.020328644034294
1893 0.020328643295649
1894 0.020328642596681
1895 0.020328641882216
1896 0.020328641125019
1897 0.020328640262541
1898 0.020328639232133
1899 0.020328638019905
1900 0.020328636687267
1901 0.020328635261180
1902 0.020328633632914
1903 0.020328632029894
1904 0.020328630583045
1905 0.020328629154015
1906 0.020328627764911
1907 0.020328626408599
1908 0.020328625135399
1909 0.020328624066565
1910 0.020328623123767
1911 0.020328622215018
1912 0.020328621297601
1913 0.020328620280409
1914 0.020328619191453
1915 0.020328618137079
1916 0.020328617051881
1917 0.020328615874490
1918 0.020328614387672
1919 0.020328612239886
1920 0.020328609528335
1921 0.020328606643055
1922 0.020328603738328
1923 0.020328600659653
1924 0.020328597380043
1925 0.020328594277473
1926 0.020328591440027
1927 0.020328588585670
1928 0.020328585507635
1929 0.020328582056855
1930 0.020328578066298
1931 0.020328574192618
1932 0.020328570762643
1933 0.020328567525397
1934 0.020328564357946
1935 0.020328561093670
1936 0.020328558113981
1937 0.020328555828719
1938 0.020328553974103
1939 0.020328552386800
1940 0.020328550881693
1941 0.020328549106651
1942 0.020328546610962
1943 0.020328543220224
1944 0.020328539333150
1945 0.020328535171920
1946 0.020328531113371
1947 0.020328527030351
1948 0.020328522901373
1949 0.020328519247997
1950 0.020328516357409
1951 0.020328513856256
1952 0.020328511135361
1953 0.020328507853861
1954 0.020328504045487
1955 0.020328499940504
1956 0.020328495799518
1957 0.020328491483298
1958 0.020328487045767
1959 0.020328482721730
1960 0.020328478855724
1961 0.020328475744215
1962 0.020328473019312
1963 0.020328470205861
1964 0.020328467043228
1965 0.020328463533076
1966 0.020328459519021
1967 0.020328454480591
1968 0.020328448678377
1969 0.020328442880974
1970 0.020328437686175
1971 0.020328434025302
1972 0.020328431603886
1973 0.020328429729403
1974 0.020328428349245
1975 0.020328427256743
1976 0.020328426275789
1977 0.020328425314531
1978 0.020328424256121
1979 0.020328423000052
1980 0.020328421450188
1981 0.020328419728727
1982 0.020328417872619
1983 0.020328415998009
1984 0.020328414059335
1985 0.020328411967647
1986 0.020328409782721
1987 0.020328407273574
1988 0.020328404514665
1989 0.020328401851849
1990 0.020328399629847
1991 0.020328397408740
1992 0.020328394799940
1993 0.020328392074894
1994 0.020328389700659
1995 0.020328387732157
1996 0.020328386186335
1997 0.020328385025124
1998 0.020328384099265
1999 0.020328383360471
2000 0.020328382828730
2001 0.020328382410227
2002 0.020328382027515
2003 0.020328381670225
2004 0.020328381329605
2005 0.020328381016682
2006 0.020328380719995
2007 0.020328380412082
2008 0.020328380105525
2009 0.020328379837217
2010 0.020328379617119
2011 0.020328379427482
2012 0.020328379246578
2013 0.020328379070932
2014 0.020328378913099
2015 0.020328378776696
2016 0.020328378640791
2017 0.020328378510115
2018 0.020328378404919
2019 0.020328378314737
2020 0.020328378232300
2021 0.020328378153103
2022 0.020328378084805
2023 0.020328378022633
2024 0.020328377952183
2025 0.020328377870044
2026 0.020328377777297
2027 0.020328377682084
2028 0.020328377593984
2029 0.020328377516861
2030 0.020328377451683
2031 0.020328377392630
2032 0.020328377332412
2033 0.020328377266623
2034 0.020328377191852
2035 0.020328377106644
2036 0.020328377014444
2037 0.020328376917170
2038 0.020328376822917
2039 0.020328376748175
2040 0.020328376693350
2041 0.020328376651719
2042 0.020328376620512
2043 0.020328376595110
2044 0.020328376572387
2045 0.020328376552008
2046 0.020328376533421
2047 0.020328376515955
2048 0.020328376498590
2049 0.020328376481409
2050 0.020328376463560
2051 0.020328376442386
2052 0.020328376418462
2053 0.020328376394332
2054 0.020328376370678
2055 0.020328376348147
2056 0.020328376325956
2057 0.020328376303262
2058 0.020328376280879
2059 0.020328376258796
2060 0.020328376235049
2061 0.020328376209456
2062 0.020328376181801
2063 0.020328376150800
2064 0.020328376117490
2065 0.020328376086084
2066 0.020328376057307
2067 0.020328376033113
2068 0.020328376013879
2069 0.020328375996272
2070 0.020328375978977
2071 0.020328375961974
2072 0.020328375942107
2073 0.020328375915192
2074 0.020328375881405
2075 0.020328375841579
2076 0.020328375796865
2077 0.020328375755192
2078 0.020328375720112
2079 0.020328375689807
2080 0.020328375664647
2081 0.020328375643679
2082 0.020328375627287
2083 0.020328375614881
2084 0.020328375604201
2085 0.020328375593742
2086 0.020328375582118
2087 0.020328375569925
2088 0.020328375557575
2089 0.020328375545034
2090 0.020328375533403
2091 0.020328375522780
2092 0.020328375513067
2093 0.020328375504882
2094 0.020328375498380
2095 0.020328375492710
2096 0.020328375487395
2097 0.020328375481519
2098 0.020328375474897
2099 0.020328375467649
2100 0.020328375460501
2101 0.020328375453900
2102 0.020328375447406
2103 0.020328375441380
2104 0.020328375436542
2105 0.020328375432442
2106 0.020328375429060
2107 0.020328375426040
2108 0.020328375422842
2109 0.020328375419588
2110 0.020328375416348
2111 0.020328375413143
2112 0.020328375409569
2113 0.020328375405832
2114 0.020328375402762
2115 0.020328375399998
2116 0.020328375397554
2117 0.020328375395351
2118 0.020328375393454
2119 0.020328375391685
2120 0.020328375390058
2121 0.020328375388672
2122 0.020328375387486
2123 0.020328375386313
2124 0.020328375385141
2125 0.020328375384025
2126 0.020328375382995
2127 0.020328375382000
2128 0.020328375381084
2129 0.020328375380203
2130 0.020328375379179
2131 0.020328375378085
2132 0.020328375376920
2133 0.020328375375733
2134 0.020328375374568
2135 0.020328375373417
2136 0.020328375372436
2137 0.020328375371435
2138 0.020328375370646
2139 0.020328375369672
2140 0.020328375368784
2141 0.020328375367946
2142 0.020328375367022
2143 0.020328375366120
2144 0.020328375365224
2145 0.020328375364436
2146 0.020328375363739
2147 0.020328375363064
2148 0.020328375362446
2149 0.020328375361956
2150 0.020328375361572
2151 0.020328375361274
2152 0.020328375361061
2153 0.020328375360862
2154 0.020328375360585
2155 0.020328375360357
2156 0.020328375360172
2157 0.020328375359860
2158 0.020328375359590
2159 0.020328375359291
2160 0.020328375359057
2161 0.020328375358858
2162 0.020328375358567
2163 0.020328375358304
2164 0.020328375358176
2165 0.020328375358069
2166 0.020328375357998
2167 0.020328375357892
2168 0.020328375357835
2169 0.020328375357764
2170 0.020328375357650
2171 0.020328375357614
2172 0.020328375357522
2173 0.020328375357437
2174 0.020328375357352
2175 0.020328375357231
2176 0.020328375357160
2177 0.020328375357074
2178 0.020328375356947
2179 0.020328375356883
2180 0.020328375356783
2181 0.020328375356698
2182 0.020328375356627
2183 0.020328375356591
2184 0.020328375356534
2185 0.020328375356442
2186 0.020328375356357
2187 0.000000000000000
2188 0.020328375356293
2189 0.020328375356186
2190 0.020328375356144
2191 0.020328375356080
2192 0.020328375356065
2193 0.020328375356002
2194 0.020328375355923
2195 0.020328375355909
2196 0.020328375355838
2197 0.020328375355803
2198 0.020328375355717


==> M3_HS.txt <==
0 14.225272545503948
1 11.785474241360255
2 10.068337468625238
3 9.180294866023893
4 8.662341285669832
5 8.305066568659647
6 8.009559230659406
7 7.837972002992075
8 7.735512887099389
9 7.653016892259977
10 7.568238469765404
11 7.463496216313025
12 7.321499959462969
13 7.135817024441884
14 6.933594597446444
15 6.725553616838546
16 6.549269425124912
17 6.282300871401596
18 5.999536637040428
19 5.716362690866362
20 5.392849428218938
21 5.058532766723346
22 4.683187002623676
23 4.332140817556670
24 3.961979470674734
25 3.652398997565300
26 3.362065532534302
27 3.040693708390705
28 2.675414926344423
29 2.291224668743375
30 1.976210939310533
31 1.696990544494085
32 1.473368020145180
33 1.257170191905452
34 1.070858213634907
35 0.911585301991629
36 0.780654972757034
37 0.672349319431483
38 0.577819970248321
39 0.498608419808988
40 0.446436945970326
41 0.407880876997851
42 0.379489721047719
43 0.355505024803783
44 0.334663185307548
45 0.315463238977706
46 0.302098602919429
47 0.293685049323301
48 0.287213307285143
49 0.281847563346567
50 0.277675378684322
51 0.274842298139127
52 0.272356395964287
53 0.270099454957737
54 0.267652956087403
55 0.265054312805781
56 0.262130028092493
57 0.259508099089302
58 0.256979192739024
59 0.254587558644637
60 0.252215251896068
61 0.250226391056280
62 0.247926622486609
63 0.245239376195627
64 0.242383179625065
65 0.239245449748815
66 0.235715411427748
67 0.232298155581205
68 0.229026611040688
69 0.226434770238853
70 0.224234906571056
71 0.222333226332438
72 0.220622690988357
73 0.218993936362608
74 0.217382827472406
75 0.215993918367552
76 0.214495781321794
77 0.212813679178936
78 0.211085396295111
79 0.209357842904843
80 0.207665678494699
81 0.205897822203404
82 0.203990692509876
83 0.201729045334936
84 0.198838144400327
85 0.195194446073224
86 0.190897347785807
87 0.186141869454815
88 0.180273763522010
89 0.174273789738706
90 0.167454362380880
91 0.161103824501957
92 0.154988401016361
93 0.150070555376537
94 0.146362818107875
95 0.143160236324142
96 0.139605182425747
97 0.135264464709948
98 0.129755738463849
99 0.124202748451957
100 0.118355973211003
101 0.112810844771978
102 0.107834501519370
103 0.103379235172618
104 0.099164456688221
105 0.095788910333766
106 0.092865628078300
107 0.090067767480697
108 0.087013352077079
109 0.084133496879041
110 0.081860012551395
111 0.080052070565962
112 0.078300348180676
113 0.076488337293682
114 0.074532082376336
115 0.072376404644572
116 0.069749920855827
117 0.066639468593408
118 0.063005037374602
119 0.059036010285936
120 0.055367175348479
121 0.052305032623629
122 0.050098811241909
123 0.048368794862540
124 0.046888827463810
125 0.045555826330471
126 0.044369975917228
127 0.043362593612258
128 0.042375015964744
129 0.041392042975609
130 0.040218557721161
131 0.038928547811786
132 0.037421583743480
133 0.035806624326163
134 0.034046689030838
135 0.032444835539351
136 0.030782813717551
137 0.028972118312126
138 0.026863640813019
139 0.024639220540401
140 0.022552964782804
141 0.020970532822524
142 0.019661265793168
143 0.018376068503272
144 0.017067551462489
145 0.015832563792550
146 0.014772772018617
147 0.013889876615885
148 0.013086244197261
149 0.012315459264371
150 0.011607393946427
151 0.011007327737019
152 0.010514847244757
153 0.010093070676618
154 0.009709020576736
155 0.009332779322847
156 0.008988117289057
157 0.008683908406326
158 0.008355448264552
159 0.008003362591914
160 0.007611468315908
161 0.007199763261632
162 0.006762905758215
163 0.006300605179554
164 0.005827206412640
165 0.005349453334652
166 0.004844650256764
167 0.004374293968937
168 0.003938916354983
169 0.003558214177971
170 0.003219344680559
171 0.002913213070443
172 0.002642595762353
173 0.002399660215005
174 0.002184102441149
175 0.001990755930578
176 0.001806523575809
177 0.001646628514330
178 0.001516208725533
179 0.001414132350867
180 0.001325547233989
181 0.001245282044181
182 0.001172427277922
183 0.001105099183761
184 0.001041375179675
185 0.000981528639791
186 0.000925604043545
187 0.000874933120400
188 0.000824289564015
189 0.000771264793805
190 0.000715355994167
191 0.000662084439782
192 0.000614077967704
193 0.000567660453370
194 0.000522065575026
195 0.000479812602514
196 0.000443087977757
197 0.000409427109730
198 0.000376716938398
199 0.000348259705078
200 0.000322884850725
201 0.000298680820464
202 0.000276877597130
203 0.000257769902625
204 0.000240629386759
205 0.000224842252862
206 0.000210690898072
207 0.000198537449819
208 0.000188205659391
209 0.000179156679991
210 0.000170504659636
211 0.000162140297292
212 0.000154328867197
213 0.000147195785964
214 0.000140796548834
215 0.000134750503868
216 0.000128824950970
217 0.000123041556506
218 0.000117677020654
219 0.000112853982039
220 0.000108435222543
221 0.000104116153672
222 0.000099740274358
223 0.000095624868571
224 0.000092038301304
225 0.000088903529921
226 0.000086094433023
227 0.000083235902260
228 0.000080168897590
229 0.000077126390948
230 0.000074207950156
231 0.000071499768481
232 0.000069068763686
233 0.000066718091752
234 0.000064195470493
235 0.000061530132051
236 0.000058979671152
237 0.000056516610677
238 0.000054019625743
239 0.000051504652447
240 0.000049072285861
241 0.000046771765433
242 0.000044728953462
243 0.000043037535143
244 0.000041565014023
245 0.000040127533872
246 0.000038748092983
247 0.000037595182647
248 0.000036735967427
249 0.000036040142511
250 0.000035406583635
251 0.000034803707059
252 0.000034229544269
253 0.000033732311138
254 0.000033299402837
255 0.000032884015233
256 0.000032476374045
257 0.000032096595184
258 0.000031760607719
259 0.000031472733795
260 0.000031219450591
261 0.000030976760399
262 0.000030724404688
263 0.000030463953486
264 0.000030208457346
265 0.000029969888359
266 0.000029745347078
267 0.000029526345131
268 0.000029302834029
269 0.000029062740452
270 0.000028828303904
271 0.000028623221134
272 0.000028449135563
273 0.000028300474561
274 0.000028165927077
275 0.000028046552153
276 0.000027950245212
277 0.000027875518079
278 0.000027810862314
279 0.000027744827442
280 0.000027674334227
281 0.000027603150833
282 0.000027534459242
283 0.000027464435675
284 0.000027392715509
285 0.000027320810098
286 0.000027243982743
287 0.000027163763512
288 0.000027085496619
289 0.000027006741469
290 0.000026928247550
291 0.000026852715422
292 0.000026782420889
293 0.000026716276032
294 0.000026651525694
295 0.000026589137377
296 0.000026528262758
297 0.000026467735239
298 0.000026409204189
299 0.000026354846277
300 0.000026305484873
301 0.000026262853872
302 0.000026228127425
303 0.000026199399599
304 0.000026174930518
305 0.000026154706234
306 0.000026137183895
307 0.000026120491981
308 0.000026104886480
309 0.000026089720855
310 0.000026074105698
311 0.000026058503025
312 0.000026042908672
313 0.000026026804811
314 0.000026009310510
315 0.000025990037209
316 0.000025969442319
317 0.000025948082254
318 0.000025927402810
319 0.000025907218870
320 0.000025887337387
321 0.000025869545681
322 0.000025854027861
323 0.000025840081967
324 0.000025827428061
325 0.000025815194327
326 0.000025802922089
327 0.000025791496391
328 0.000025781673578
329 0.000025773278118
330 0.000025765821562
331 0.000025759157595
332 0.000025752986467
333 0.000025746827440
334 0.000025740420341
335 0.000025733799717
336 0.000025727087497
337 0.000025720176097
338 0.000025712819792
339 0.000025704575762
340 0.000025695275681
341 0.000025683919695
342 0.000025669331258
343 0.000025651907372
344 0.000025631281630
345 0.000025605460316
346 0.000025572152786
347 0.000025529686035
348 0.000025475981701
349 0.000025408897443
350 0.000025333403926
351 0.000025250232333
352 0.000025152603428
353 0.000025030082178
354 0.000024892754304
355 0.000024757053026
356 0.000024633266115
357 0.000024515646786
358 0.000024404817601
359 0.000024293306275
360 0.000024188155272
361 0.000024100350174
362 0.000024028628602
363 0.000023957001119
364 0.000023874467530
365 0.000023790104159
366 0.000023716814091
367 0.000023652040468
368 0.000023591652756
369 0.000023530183988
370 0.000023462467290
371 0.000023390700299
372 0.000023319178482
373 0.000023244551549
374 0.000023160865510
375 0.000023065250957
376 0.000022958661589
377 0.000022832537411
378 0.000022681065431
379 0.000022499732481
380 0.000022289002942
381 0.000022039770059
382 0.000021740839863
383 0.000021403812170
384 0.000021067290682
385 0.000020739680870
386 0.000020423486440
387 0.000020108113759
388 0.000019811079795
389 0.000019518241821
390 0.000019259130106
391 0.000019023747747
392 0.000018777850492
393 0.000018512128200
394 0.000018217747403
395 0.000017910821093
396 0.000017627011815
397 0.000017334606071
398 0.000017048766388
399 0.000016702652900
400 0.000016310230045
401 0.000015895716331
402 0.000015488597391
403 0.000015069291543
404 0.000014587574050
405 0.000014010926790
406 0.000013424329957
407 0.000012777934991
408 0.000012138441100
409 0.000011442827244
410 0.000010747752945
411 0.000009990728223
412 0.000009312574228
413 0.000008694064213
414 0.000008202868173
415 0.000007718264776
416 0.000007263594746
417 0.000006781871349
418 0.000006288238751
419 0.000005846654247
420 0.000005393166603
421 0.000004997432811
422 0.000004618826374
423 0.000004264248439
424 0.000003950545398
425 0.000003682475068
426 0.000003414566386
427 0.000003167835317
428 0.000002913024765
429 0.000002718762190
430 0.000002554370404
431 0.000002409410598
432 0.000002285118633
433 0.000002170452774
434 0.000002055245091
435 0.000001945716832
436 0.000001841200657
437 0.000001751914731
438 0.000001679346603
439 0.000001611902753
440 0.000001547370822
441 0.000001488729758
442 0.000001435324499
443 0.000001386121667
444 0.000001333225939
445 0.000001270621546
446 0.000001205423118
447 0.000001140296398
448 0.000001079412044
449 0.000001021368426
450 0.000000958172734
451 0.000000889594091
452 0.000000819413813
453 0.000000753863219
454 0.000000695101541
455 0.000000640060776
456 0.000000587371673
457 0.000000538007114
458 0.000000495855708
459 0.000000460425277
460 0.000000427822471
461 0.000000394951130
462 0.000000361448208
463 0.000000329392421
464 0.000000301837190
465 0.000000276958218
466 0.000000253915005
467 0.000000234033436
468 0.000000217921418
469 0.000000203844905
470 0.000000190191471
471 0.000000176531969
472 0.000000163779845
473 0.000000152008653
474 0.000000140578855
475 0.000000129624766
476 0.000000119541475
477 0.000000109782100
478 0.000000100457541
479 0.000000091779448
480 0.000000083920469
481 0.000000076650927
482 0.000000069742697
483 0.000000063680048
484 0.000000058647309
485 0.000000054593158
486 0.000000051105239
487 0.000000047991314
488 0.000000045212118
489 0.000000042647684
490 0.000000040241048
491 0.000000038063028
492 0.000000035964241
493 0.000000034043119
494 0.000000032358010
495 0.000000030836098
496 0.000000029378498
497 0.000000027971822
498 0.000000026619176
499 0.000000025273039
500 0.000000023910751
501 0.000000022483924
502 0.000000020917710
503 0.000000019392509
504 0.000000018040026
505 0.000000016746142
506 0.000000015462014
507 0.000000014153045
508 0.000000012918484
509 0.000000011781978
510 0.000000010829361
511 0.000000010006382
512 0.000000009240999
513 0.000000008556441
514 0.000000007985207
515 0.000000007517784
516 0.000000007107701
517 0.000000006726687
518 0.000000006379452
519 0.000000006080796
520 0.000000005824553
521 0.000000005599929
522 0.000000005403166
523 0.000000005224820
524 0.000000005062205
525 0.000000004909410
526 0.000000004765930
527 0.000000004622002
528 0.000000004467111
529 0.000000004295941
530 0.000000004101338
531 0.000000003889532
532 0.000000003674486
533 0.000000003460336
534 0.000000003232394
535 0.000000002982759
536 0.000000002709982
537 0.000000002445972
538 0.000000002204203
539 0.000000001977000
540 0.000000001763524
541 0.000000001560657
542 0.000000001372889
543 0.000000001210672
544 0.000000001067463
545 0.000000000937042


==> M3_HS_zoom.txt <==
542 0.000000001372889
543 0.000000001210672
544 0.000000001067463
545 0.000000000937042



==> M3_PR.txt <==
0 14.225272545503948
1 11.842373540283980
2 10.079822177988696
3 9.185757157565995
4 8.667148454476852
5 8.309356208084147
6 8.012067807443110
7 7.839428454836465
8 7.736521606090101
9 7.653854795413309
10 7.569024660719144
11 7.464496961459524
12 7.323162309493078
13 7.138450749419206
14 6.935222630994922
15 6.726300201774855
16 6.550279387388116
17 6.283793638026758
18 6.001929101153294
19 5.717866505947867
20 5.393801474297526
21 5.059783338417198
22 4.685941757116346
23 4.335630826587881
24 3.964904022945433
25 3.655004894009792
26 3.365235842272753
27 3.044339515438402
28 2.680100060015327
29 2.295935377953043
30 1.980021294874966
31 1.699663890012360
32 1.476098695537267
33 1.259755178355377
34 1.074174398979324
35 0.915320518943417
36 0.782971343907384
37 0.673632469667965
38 0.578852653250500
39 0.499359973716864
40 0.447197796552992
41 0.408535788015364
42 0.379993095608597
43 0.355830907012994
44 0.335015896402297
45 0.315878249793030
46 0.302487515973574
47 0.293997688655253
48 0.287488494927317
49 0.282117820209464
50 0.277934680670739
51 0.275086144325911
52 0.272573163676931
53 0.270283786487646
54 0.267815053314116
55 0.265218840898093
56 0.262307350430973
57 0.259707832131014
58 0.257166070628031
59 0.254770856382464
60 0.252389634562135
61 0.250403688317171
62 0.248126438906347
63 0.245470277460107
64 0.242618529034672
65 0.239465399547996
66 0.235908878094001
67 0.232498984609592
68 0.229221918794508
69 0.226597466999095
70 0.224393002389895
71 0.222476016295808
72 0.220755225553887
73 0.219134256929841
74 0.217524262608208
75 0.216137048599180
76 0.214638034130729
77 0.212960271109061
78 0.211242273921691
79 0.209522215258360
80 0.207848847696887
81 0.206093338024786
82 0.204200924827674
83 0.201989664385444
84 0.199170671408673
85 0.195578005029141
86 0.191309004075315
87 0.186620414273996
88 0.180791538122662
89 0.174821783131975
90 0.168054105751274
91 0.161660202814673
92 0.155530515731741
93 0.150495831169820
94 0.146684998604506
95 0.143487097002584
96 0.139956710070983
97 0.135707031886021
98 0.130314319177977
99 0.124737710921529
100 0.118981122862301
101 0.113346223858102
102 0.108258456099257
103 0.103813848879284
104 0.099478040920097
105 0.096072242224345
106 0.093103344890807
107 0.090294465546300
108 0.087284329195469
109 0.084332033896175
110 0.082007293544109
111 0.080179760837581
112 0.078413352202524
113 0.076632442481255
114 0.074681934112739
115 0.072558560454439
116 0.069988441828983
117 0.066890628826826
118 0.063322769749647
119 0.059348087162874
120 0.055622832059790
121 0.052514850845959
122 0.050228585942456
123 0.048491744849805
124 0.046987390082016
125 0.045644997366942
126 0.044446207299067
127 0.043424875673189
128 0.042446077983200
129 0.041464423252599
130 0.040313742091136
131 0.039039500756608
132 0.037545191034063
133 0.035964895073775
134 0.034183391936011
135 0.032586679906750
136 0.030927917136680
137 0.029115998284801
138 0.027064146154061
139 0.024817836466468
140 0.022730276573128
141 0.021123950690743
142 0.019789593768706
143 0.018527812819656
144 0.017201685602679
145 0.015958342232381
146 0.014885635318031
147 0.013976753232058
148 0.013179870840915
149 0.012394902703633
150 0.011681682791298
151 0.011075103462851
152 0.010568437554561
153 0.010145891525944
154 0.009755029697857
155 0.009377820220237
156 0.009029537226283
157 0.008720677804412
158 0.008397247526759
159 0.008044526264605
160 0.007655020704568
161 0.007245970032436
162 0.006806803027203
163 0.006348074210273
164 0.005870419830835
165 0.005392529760869
166 0.004888612817425
167 0.004410534105233
168 0.003973474593970
169 0.003587252796081
170 0.003243607232854
171 0.002935913532809
172 0.002659599517813
173 0.002415324156708
174 0.002196797385935
175 0.002001391239290
176 0.001817065373800
177 0.001653640892805
178 0.001521040967056
179 0.001417262178173
180 0.001327954439276
181 0.001247723660768
182 0.001174192803070
183 0.001107058290550
184 0.001043384693119
185 0.000983584472664
186 0.000927978093877
187 0.000877222904357
188 0.000827145827827
189 0.000774671733460
190 0.000719063557987
191 0.000665896284076
192 0.000617513059936
193 0.000571179510835
194 0.000525361870849
195 0.000482597217783
196 0.000445605522216
197 0.000411845203104
198 0.000379007458022
199 0.000350125222646
200 0.000324448663029
201 0.000300193897750
202 0.000278100152187
203 0.000258829020488
204 0.000241584771842
205 0.000225643344478
206 0.000211405295985
207 0.000199104724700
208 0.000188683501392
209 0.000179626608649
210 0.000170983055881
211 0.000162655212691
212 0.000154832236575
213 0.000147695325531
214 0.000141319831727
215 0.000135291605439
216 0.000129401926856
217 0.000123601820384
218 0.000118184454969
219 0.000113316255437
220 0.000108851007020
221 0.000104528650589
222 0.000100124783906
223 0.000095941599021
224 0.000092300104768
225 0.000089103266042
226 0.000086267790266
227 0.000083408478176
228 0.000080333098452
229 0.000077271745155
230 0.000074334422358
231 0.000071608936196
232 0.000069161725854
233 0.000066819600228
234 0.000064325812836
235 0.000061667165994
236 0.000059118179394
237 0.000056667392563
238 0.000054199563031
239 0.000051705076025
240 0.000049287936356
241 0.000047001324923
242 0.000044944744687
243 0.000043236879776
244 0.000041758463581
245 0.000040322188788
246 0.000038932903756
247 0.000037753473570
248 0.000036873264158
249 0.000036167235159
250 0.000035527830718
251 0.000034919369597
252 0.000034336269486
253 0.000033827863845
254 0.000033388920201
255 0.000032971230233
256 0.000032560099683
257 0.000032174865979
258 0.000031833406481
259 0.000031540421013
260 0.000031284321196
261 0.000031040434983
262 0.000030787675549
263 0.000030526000003
264 0.000030267869299
265 0.000030027659918
266 0.000029801698197
267 0.000029582775333
268 0.000029360280173
269 0.000029120075986
270 0.000028883447399
271 0.000028675013496
272 0.000028498376913
273 0.000028348135253
274 0.000028212243024
275 0.000028090994114
276 0.000027992185231
277 0.000027916059686
278 0.000027851085569
279 0.000027785211792
280 0.000027714525082
281 0.000027642665401
282 0.000027573631840
283 0.000027504008770
284 0.000027432357690
285 0.000027360673933
286 0.000027283885309
287 0.000027203578831
288 0.000027125298203
289 0.000027046792894
290 0.000026968712334
291 0.000026892875169
292 0.000026822277604
293 0.000026756197677
294 0.000026691299617
295 0.000026628926058
296 0.000026568111174
297 0.000026507448702
298 0.000026448720909
299 0.000026393738061
300 0.000026344012930
301 0.000026300759245
302 0.000026265312535
303 0.000026236252502
304 0.000026211298824
305 0.000026190785327
306 0.000026173117647
307 0.000026156336475
308 0.000026140613926
309 0.000026125411303
310 0.000026109780976
311 0.000026094089286
312 0.000026078421605
313 0.000026062333149
314 0.000026044861947
315 0.000026025654392
316 0.000026004947173
317 0.000025983475069
318 0.000025962576174
319 0.000025942299040
320 0.000025922310783
321 0.000025904173405
322 0.000025888473594
323 0.000025874317060
324 0.000025861585080
325 0.000025849314405
326 0.000025836963381
327 0.000025825374237
328 0.000025815320114
329 0.000025806795257
330 0.000025799271164
331 0.000025792504566
332 0.000025786309770
333 0.000025780099712
334 0.000025773742792
335 0.000025767136059
336 0.000025760483560
337 0.000025753643754
338 0.000025746352883
339 0.000025738229617
340 0.000025729063040
341 0.000025717983569
342 0.000025703821862
343 0.000025686676885
344 0.000025666517921
345 0.000025641238992
346 0.000025608729175
347 0.000025567328649
348 0.000025514858969
349 0.000025449299848
350 0.000025374176467
351 0.000025292023935
352 0.000025196396365
353 0.000025076388447
354 0.000024940557964
355 0.000024804587106
356 0.000024680373983
357 0.000024562503889
358 0.000024451219183
359 0.000024339698477
360 0.000024233401810
361 0.000024143796942
362 0.000024071182018
363 0.000024000207816
364 0.000023918600974
365 0.000023833493444
366 0.000023759066309
367 0.000023693491400
368 0.000023632807910
369 0.000023571389818
370 0.000023503745268
371 0.000023431788911
372 0.000023359912923
373 0.000023285453771
374 0.000023202051324
375 0.000023106372225
376 0.000022999873849
377 0.000022874272119
378 0.000022724346117
379 0.000022544115815
380 0.000022334179121
381 0.000022087345563
382 0.000021789675401
383 0.000021452291989
384 0.000021114141461
385 0.000020783962206
386 0.000020467298157
387 0.000020150118679
388 0.000019852639959
389 0.000019562331623
390 0.000019303173929
391 0.000019071345704
392 0.000018831700068
393 0.000018571431816
394 0.000018285625025
395 0.000017984498214
396 0.000017707437308
397 0.000017421810142
398 0.000017141683912
399 0.000016808425400
400 0.000016424514421
401 0.000016017467019
402 0.000015616553050
403 0.000015199522650
404 0.000014728492019
405 0.000014153385301
406 0.000013559273462
407 0.000012920764419
408 0.000012265214743
409 0.000011564970677
410 0.000010865859771
411 0.000010086473161
412 0.000009405543672
413 0.000008761052740
414 0.000008256914157
415 0.000007772849607
416 0.000007303416439
417 0.000006829884256
418 0.000006335708761
419 0.000005887416840
420 0.000005444264957
421 0.000005041594520
422 0.000004668693705
423 0.000004318866999
424 0.000004000454318
425 0.000003735738083
426 0.000003470696029
427 0.000003223016968
428 0.000002970577690
429 0.000002769781815
430 0.000002603346466
431 0.000002457047835
432 0.000002329573128
433 0.000002213263443
434 0.000002095833267
435 0.000001982964434
436 0.000001875353846
437 0.000001781848233
438 0.000001705647705
439 0.000001635554760
440 0.000001568364702
441 0.000001507014332
442 0.000001451558937
443 0.000001400940548
444 0.000001347273063
445 0.000001284135436
446 0.000001217772478
447 0.000001151681396
448 0.000001090212471
449 0.000001032027512
450 0.000000969758894
451 0.000000901725286
452 0.000000831614457
453 0.000000765918692
454 0.000000707090642
455 0.000000652147996
456 0.000000599420993
457 0.000000549443214
458 0.000000506512372
459 0.000000470429555
460 0.000000437570684
461 0.000000404524684
462 0.000000370338427
463 0.000000337388435
464 0.000000308696016
465 0.000000283162095
466 0.000000259481233
467 0.000000238615627
468 0.000000221735363
469 0.000000207149711
470 0.000000193191497
471 0.000000179364051
472 0.000000166320710
473 0.000000154354254
474 0.000000142839561
475 0.000000131798203
476 0.000000121685673
477 0.000000111960880
478 0.000000102624881
479 0.000000093958185
480 0.000000086067018
481 0.000000078775678
482 0.000000071832865
483 0.000000065657041
484 0.000000060500938
485 0.000000056316587
486 0.000000052728986
487 0.000000049523457
488 0.000000046636636
489 0.000000043987853
490 0.000000041452502
491 0.000000039184762
492 0.000000036989576
493 0.000000034957630
494 0.000000033196685
495 0.000000031587973
496 0.000000030072989
497 0.000000028611417
498 0.000000027193039
499 0.000000025815503
500 0.000000024407967
501 0.000000022957742
502 0.000000021389738
503 0.000000019810642
504 0.000000018434513
505 0.000000017132258
506 0.000000015817506
507 0.000000014519458
508 0.000000013249057
509 0.000000012090950
510 0.000000011122452
511 0.000000010264941
512 0.000000009493846
513 0.000000008788611
514 0.000000008194085
515 0.000000007712302
516 0.000000007285799
517 0.000000006887831
518 0.000000006528836
519 0.000000006214449
520 0.000000005949786
521 0.000000005714092
522 0.000000005510621
523 0.000000005326953
524 0.000000005159407
525 0.000000005002079
526 0.000000004852097
527 0.000000004707765
528 0.000000004550998
529 0.000000004382088
530 0.000000004192444
531 0.000000003980496
532 0.000000003765408
533 0.000000003556394
534 0.000000003333867
535 0.000000003088388
536 0.000000002823676
537 0.000000002561563
538 0.000000002316447
539 0.000000002088619
540 0.000000001866518
541 0.000000001658407
542 0.000000001465146
543 0.000000001292676
544 0.000000001142212
545 0.000000001004388
546 0.000000000878188


==> M3_PR_zoom.txt <==
542 0.000000001465146
543 0.000000001292676
544 0.000000001142212
545 0.000000001004388
546 0.000000000878188



==> M3_RG_2198.txt <==
0 14.225272545503948
1 11.105496006059390
2 9.940812189000432
3 9.231234131298372
4 8.794329071520998
5 8.445145546657479
6 8.223419952622329
7 8.060766696198087
8 7.959268914551352
9 7.883356084029408
10 7.830361727613415
11 7.786223609791811
12 7.750939325771917
13 7.718461154131880
14 7.689742872194131
15 7.661212628299751
16 7.633963445108030
17 7.604519013800875
18 7.573700708904802
19 7.535370004828415
20 7.489125866129648
21 7.420547320875428
22 7.330087726422995
23 7.208838270114406
24 7.087658542493493
25 6.953026357118446
26 6.832033900368657
27 6.672790562050615
28 6.498293903266756
29 6.277834882982532
30 6.089561956329852
31 5.900200308720734
32 5.753806383794988
33 5.593325910442189
34 5.442911719925434
35 5.252480917345920
36 5.064941925709839
37 4.881355863568110
38 4.749726548301879
39 4.625526377535223
40 4.525016943584063
41 4.426025549769221
42 4.337831268525875
43 4.238528712890762
44 4.135469443944977
45 4.004359360759203
46 3.875123146320213
47 3.748895879238539
48 3.648724750230002
49 3.531599984087144
50 3.403984264174376
51 3.209507403720714
52 2.998002699139214
53 2.772888368016474
54 2.600585950512418
55 2.401014097249593
56 2.222287287739924
57 2.049471817224408
58 1.924924330108126
59 1.812967723933966
60 1.730093051276789
61 1.658361797745449
62 1.604531087019339
63 1.558980066707704
64 1.524210277604958
65 1.494343508299302
66 1.470432144306777
67 1.448667301573607
68 1.429796224716185
69 1.411206636347409
70 1.393617564290437
71 1.375141696540503
72 1.356495868443503
73 1.336168088642587
74 1.314912824802349
75 1.291471538007769
76 1.266695979635472
77 1.239582774019624
78 1.211037414382396
79 1.180585978523396
80 1.149060539630518
81 1.116447520922847
82 1.083292107874442
83 1.049865256768648
84 1.016541714431824
85 0.983195549083774
86 0.950358859764776
87 0.917452255785641
88 0.885432884546127
89 0.853203038597329
90 0.822104773694079
91 0.790849265542626
92 0.761003611670027
93 0.731157217027992
94 0.702893075410024
95 0.674907521871667
96 0.648655794395602
97 0.622958933521296
98 0.599015269043825
99 0.575913651740933
100 0.554537629694948
101 0.534209224651114
102 0.515462615340311
103 0.497905846209690
104 0.481764683289811
105 0.466814500455065
106 0.453054727794331
107 0.440383982083333
108 0.428703705783697
109 0.417911239141269
110 0.407914050943177
111 0.398601294477629
112 0.389939985706050
113 0.381784734941348
114 0.374161963744712
115 0.366922520442600
116 0.360133813001752
117 0.353641978165484
118 0.347533067356373
119 0.341666456729854
120 0.336133728362007
121 0.330804205392099
122 0.325764841639241
123 0.320903101058079
124 0.316297776956723
125 0.311850231488393
126 0.307627411504370
127 0.303549384096321
128 0.299670760890734
129 0.295926531722458
130 0.292357149317148
131 0.288916138430253
132 0.285630071237563
133 0.282467448055300
134 0.279439926794829
135 0.276533236478421
136 0.273745403509572
137 0.271074113093476
138 0.268505080578187
139 0.266046774843694
140 0.263676954862156
141 0.261407062097994
142 0.259211559183321
143 0.257102063059875
144 0.255055291042915
145 0.253077394600453
146 0.251150783315083
147 0.249276383122272
148 0.247444085542142
149 0.245648335514730
150 0.243886027259144
151 0.242147198458326
152 0.240434805240689
153 0.238734601670799
154 0.237054012299794
155 0.235376276934439
156 0.233712249852694
157 0.232042639088704
158 0.230380593406316
159 0.228705450510930
160 0.227032131695957
161 0.225338367589188
162 0.223640208064225
163 0.221914635622184
164 0.220178651363042
165 0.218408356157617
166 0.216621214659604
167 0.214793612315425
168 0.212943320873300
169 0.211047419181028
170 0.209123397866264
171 0.207151256473360
172 0.205147784734287
173 0.203097724397217
174 0.201015896025382
175 0.198895920684599
176 0.196749334102918
177 0.194581408133303
178 0.192397956114974
179 0.190219305167169
180 0.188043565741133
181 0.185904089660347
182 0.183789784484681
183 0.181742625270196
184 0.179743917918593
185 0.177834096275454
186 0.175991261315538
187 0.174247798831225
188 0.172583907877765
189 0.171019342256351
190 0.169539698515372
191 0.168153635897404
192 0.166852684112172
193 0.165636509084820
194 0.164501161699228
195 0.163440926310507
196 0.162454674893908
197 0.161533435184886
198 0.160677532738042
199 0.159876830164734
200 0.159132394624926
201 0.158433898798407
202 0.157782711019557
203 0.157169149840975
204 0.156594794237542
205 0.156050843081971
206 0.155538965503801
207 0.155051439144664
208 0.154590038548029
209 0.154148063694919
210 0.153727304713470
211 0.153322028205579
212 0.152934057110471
213 0.152558467533012
214 0.152197047737658
215 0.151845574044394
216 0.151505828284314
217 0.151174130578688
218 0.150852217648222
219 0.150536890761636
220 0.150229841011843
221 0.149928261375535
222 0.149633750025721
223 0.149343806333832
224 0.149059991010553
225 0.148780060532509
226 0.148505490230868
227 0.148234276221949
228 0.147967821706089
229 0.147704304673958
230 0.147445045344163
231 0.147188425990485
232 0.146935672769757
233 0.146685317808213
234 0.146438490243931
235 0.146193899505342
236 0.145952575991316
237 0.145713410801058
238 0.145477277684357
239 0.145243259781395
240 0.145012101987568
241 0.144783101272211
242 0.144556794295013
243 0.144332723481476
244 0.144111231969617
245 0.143892098080414
246 0.143675426996573
247 0.143461284950853
248 0.143249528617019
249 0.143040504722528
250 0.142833775426595
251 0.142629963358488
252 0.142428386840493
253 0.142229893428294
254 0.142033548323951
255 0.141840379296433
256 0.141649295023996
257 0.141461398591950
258 0.141275483056674
259 0.141092637927443
260 0.140911690222829
261 0.140733613531417
262 0.140557314076204
263 0.140383605769152
264 0.140211573900274
265 0.140041806558031
266 0.139873597865360
267 0.139707337397894
268 0.139542546472306
269 0.139379382027890
270 0.139217589448513
271 0.139057168146941
272 0.138898046273340
273 0.138740059573394
274 0.138583300173693
275 0.138427500621766
276 0.138272877805797
277 0.138119056052588
278 0.137966360411191
279 0.137814352679804
280 0.137663436394263
281 0.137513116716967
282 0.137363851002668
283 0.137215110287066
284 0.137067398031967
285 0.136920152782210
286 0.136773906714069
287 0.136628075377288
288 0.136483223200948
289 0.136338741264993
290 0.136195217229137
291 0.136052051221021
292 0.135909827961449
293 0.135767930011873
294 0.135626957971262
295 0.135486296431893
296 0.135346547705545
297 0.135207091055072
298 0.135068529722261
299 0.134930255809323
300 0.134792868843221
301 0.134655763258827
302 0.134519528429841
303 0.134383571733792
304 0.134248477533411
305 0.134113663780276
306 0.133979701299218
307 0.133846017870695
308 0.133713175867555
309 0.133580617160902
310 0.133448888778972
311 0.133317452705406
312 0.133186839157197
313 0.133056524334613
314 0.132927020830209
315 0.132797831513578
316 0.132669449324545
317 0.132541410771992
318 0.132414168947292
319 0.132287292400264
320 0.132161209203908
321 0.132035515400382
322 0.131910605373889
323 0.131786122674249
324 0.131662422920073
325 0.131539206383970
326 0.131416766126300
327 0.131294868702398
328 0.131173747675732
329 0.131053236120863
330 0.130933496330329
331 0.130814450944222
332 0.130696182163199
333 0.130578703448272
334 0.130461997315912
335 0.130346190634086
336 0.130231162072135
337 0.130117133917125
338 0.130003881362583
339 0.129891742557852
340 0.129780380591228
341 0.129670216627133
342 0.129560820741176
343 0.129452687022436
344 0.129345317182910
345 0.129239236819842
346 0.129133898958820
347 0.129029839828696
348 0.128926506400411
349 0.128824400254665
350 0.128722987755197
351 0.128622715835881
352 0.128523110938637
353 0.128424517856814
354 0.128326552363561
355 0.128229479450304
356 0.128133004534000
357 0.128037301702470
358 0.127942161215628
359 0.127847665627115
360 0.127753704779373
361 0.127660281498898
362 0.127567364622784
363 0.127474900734995
364 0.127382922514876
365 0.127291317713400
366 0.127200177140615
367 0.127109346289856
368 0.127018965632914
369 0.126928850604507
370 0.126839169817451
371 0.126749706480254
372 0.126660667667146
373 0.126571809135541
374 0.126483362065322
375 0.126395069817164
376 0.126307181257594
377 0.126219425615680
378 0.126132065767699
379 0.126044826858596
380 0.125957977135464
381 0.125871230141058
382 0.125784864677918
383 0.125698597252061
384 0.125612706801860
385 0.125526901981878
386 0.125441469038613
387 0.125356111573211
388 0.125271121290126
389 0.125186204152378
390 0.125101649207004
391 0.125017156231202
392 0.124933021936712
393 0.124848949887678
394 0.124765230556243
395 0.124681568526057
396 0.124598256581692
397 0.124514996531545
398 0.124432081744885
399 0.124349220986225
400 0.124266703678344
401 0.124184249707803
402 0.124102135719312
403 0.124020073986060
404 0.123938348749036
405 0.123856684272184
406 0.123775352576075
407 0.123694089045919
408 0.123613156007153
409 0.123532285044405
410 0.123451741062567
411 0.123371277114224
412 0.123291139678685
413 0.123211082586920
414 0.123131349088069
415 0.123051705033909
416 0.122972382165159
417 0.122893167950721
418 0.122814273161474
419 0.122735497824657
420 0.122657041913087
421 0.122578715395619
422 0.122500706320800
423 0.122422844856416
424 0.122345302725662
425 0.122267934473712
426 0.122190884032157
427 0.122114046697909
428 0.122037529421085
429 0.121961254969285
430 0.121885300317011
431 0.121809633055442
432 0.121734290349927
433 0.121659283763357
434 0.121584602912812
435 0.121510313904807
436 0.121436355361929
437 0.121362842894399
438 0.121289662809275
439 0.121216988134499
440 0.121144652236133
441 0.121072872551096
442 0.121001432196053
443 0.120930591200505
444 0.120860090978049
445 0.120790222956806
446 0.120720692656846
447 0.120651809705585
448 0.120583260841563
449 0.120515348214091
450 0.120447759338163
451 0.120380780082300
452 0.120314115065533
453 0.120248015686343
454 0.120182214625515
455 0.120116926665766
456 0.120051925410543
457 0.119987372655352
458 0.119923089666450
459 0.119859191100062
460 0.119795548756407
461 0.119732234865552
462 0.119669162045625
463 0.119606357529740
464 0.119543781490457
465 0.119481422316731
466 0.119419280518194
467 0.119357308650464
468 0.119295545088271
469 0.119233916943870
470 0.119172487425637
471 0.119111166548983
472 0.119050038560445
473 0.118988994141198
474 0.118928135852627
475 0.118867339450624
476 0.118806725040884
477 0.118746154574914
478 0.118685760376579
479 0.118625397349120
480 0.118565207506798
481 0.118505038592765
482 0.118445039137313
483 0.118385050760516
484 0.118325229804832
485 0.118265408828599
486 0.118205751796843
487 0.118146098256240
488 0.118086606739524
489 0.118027106926384
490 0.117967765676873
491 0.117908414834808
492 0.117849221941235
493 0.117790014883383
494 0.117730963978708
495 0.117671890054680
496 0.117612970330832
497 0.117554030075198
498 0.117495241819654
499 0.117436428959046
500 0.117377767961273
501 0.117319082343123
502 0.117260546166825
503 0.117201982664845
504 0.117143568057543
505 0.117085132930235
506 0.117026845502707
507 0.116968529665435
508 0.116910360125395
509 0.116852167636992
510 0.116794120141975
511 0.116736044175816
512 0.116678113152041
513 0.116620159574040
514 0.116562349797917
515 0.116504514014736
516 0.116446821261576
517 0.116389111008758
518 0.116331542305751
519 0.116273959387506
520 0.116216517580185
521 0.116159065751980
522 0.116101754025017
523 0.116044432819074
524 0.115987252521556
525 0.115930067581075
526 0.115873023391323
527 0.115815988160939
528 0.115759093572507
529 0.115702210403690
530 0.115645468111914
531 0.115588752709343
532 0.115532179637128
533 0.115475645927233
534 0.115419255759832
535 0.115362921600834
536 0.115306731528989
537 0.115250617043266
538 0.115194648424350
539 0.115138780407236
540 0.115083062664880
541 0.115027479159345
542 0.114972047229436
543 0.114916776033851
544 0.114861661430687
545 0.114806743765847
546 0.114751985977954
547 0.114697465758226
548 0.114643108930203
549 0.114589030056841
550 0.114535118788893
551 0.114481525163662
552 0.114428105120084
553 0.114375036314875
554 0.114322142019418
555 0.114269625552559
556 0.114217286399054
557 0.114165337671764
558 0.114113564916011
559 0.114062186812973
560 0.114010983286377
561 0.113960167086589
562 0.113909520355577
563 0.113859242396664
564 0.113809128197332
565 0.113759348075646
566 0.113709724023671
567 0.113660400785662
568 0.113611225551693
569 0.113562312372167
570 0.113513538065327
571 0.113464977801762
572 0.113416547386670
573 0.113368292665562
574 0.113320160602882
575 0.113272172985724
576 0.113224300410479
577 0.113176541825219
578 0.113128892545305
579 0.113081324634294
580 0.113033860464590
581 0.112986457267105
582 0.112939152360255
583 0.112891888357481
584 0.112844719612958
585 0.112797580954030
586 0.112750533967443
587 0.112703497581393
588 0.112656550660411
589 0.112609598545866
590 0.112562732277269
591 0.112515855617303
592 0.112469063613226
593 0.112422252829312
594 0.112375524255420
595 0.112328770244673
596 0.112282096577893
597 0.112235390885921
598 0.112188764980857
599 0.112142104841197
600 0.112095523458692
601 0.112048899611061
602 0.112002353653125
603 0.111955763265826
604 0.111909249860837
605 0.111862689718862
606 0.111816205172467
607 0.111769674111720
608 0.111723218102121
609 0.111676711522584
610 0.111630279672355
611 0.111583796880126
612 0.111537387499247
613 0.111490927219911
614 0.111444540533334
615 0.111398106447155
616 0.111351745316568
617 0.111305336340337
618 0.111258999195591
619 0.111212611315366
620 0.111166296330396
621 0.111119930688083
622 0.111073637236373
623 0.111027295153164
624 0.110981025413722
625 0.110934700701591
626 0.110888448389055
627 0.110842146781820
628 0.110795916088257
629 0.110749635180809
630 0.110703425400800
631 0.110657170171109
632 0.110610986214041
633 0.110564755615393
634 0.110518596480837
635 0.110472395422498
636 0.110426266340554
637 0.110380095254300
638 0.110333995705581
639 0.110287857482568
640 0.110241790284611
641 0.110195691311560
642 0.110149663908608
643 0.110103611167631
644 0.110057630468177
645 0.110011631974984
646 0.109965706875293
647 0.109919769668345
648 0.109873907511243
649 0.109828042272774
650 0.109782251933446
651 0.109736475177442
652 0.109690775452812
653 0.109645099591440
654 0.109599503104988
655 0.109553950757451
656 0.109508479441615
657 0.109463068305622
658 0.109417740649029
659 0.109372497621756
660 0.109327341833698
661 0.109282290051546
662 0.109237328523413
663 0.109192499285250
664 0.109147765081801
665 0.109103195544968
666 0.109058725010449
667 0.109014448862894
668 0.108970276086275
669 0.108926329796333
670 0.108882490018395
671 0.108838898747734
672 0.108795417418818
673 0.108752216170814
674 0.108709126627154
675 0.108666319621953
676 0.108623625527713
677 0.108581218079692
678 0.108538921612933
679 0.108496907890185
680 0.108455003404607
681 0.108413371176852
682 0.108371844574826
683 0.108330565283012
684 0.108289386989476
685 0.108248429409905
686 0.108207566961354
687 0.108166894497963
688 0.108126311447890
689 0.108085889522144
690 0.108045550513467
691 0.108005340388715
692 0.107965207752301
693 0.107925174835245
694 0.107885214030738
695 0.107845330261235
696 0.107805514129268
697 0.107765751549366
698 0.107726052142965
699 0.107686387649210
700 0.107646783244853
701 0.107607196382688
702 0.107567666934564
703 0.107528144443705
704 0.107488677143593
705 0.107449205164222
706 0.107409785865990
707 0.107370352512035
708 0.107330970153654
709 0.107291571927362
710 0.107252224168612
711 0.107212852848981
712 0.107173530552217
713 0.107134178380448
714 0.107094873967419
715 0.107055533358647
716 0.107016239685358
717 0.106976904573969
718 0.106937615634500
719 0.106898287410203
720 0.106859005546639
721 0.106819677633162
722 0.106780394947648
723 0.106741066243117
724 0.106701782435401
725 0.106662447686475
726 0.106623158197017
727 0.106583817817722
728 0.106544521671353
729 0.106505174171133
730 0.106465870158971
731 0.106426515831473
732 0.106387205601770
733 0.106347838651892
734 0.106308515703311
735 0.106269137403721
736 0.106229801937232
737 0.106190411068496
738 0.106151063537794
739 0.106111667653963
740 0.106072314925555
741 0.106032909121176
742 0.105993546335803
743 0.105954132103093
744 0.105914761310125
745 0.105875335968534
746 0.105835954133454
747 0.105796518244347
748 0.105757125472074
749 0.105717677848787
750 0.105678273986008
751 0.105638815357075
752 0.105599400712606
753 0.105559936989884
754 0.105520515995494
755 0.105481042770386
756 0.105441613942958
757 0.105402139659347
758 0.105362709532002
759 0.105323234612705
760 0.105283804616953
761 0.105244334012184
762 0.105204908558072
763 0.105165444558843
764 0.105126026613164
765 0.105086573902668
766 0.105047166773943
767 0.105007729964065
768 0.104968340131585
769 0.104928929295951
770 0.104889567031378
771 0.104850191716878
772 0.104810866127451
773 0.104771536559419
774 0.104732258325463
775 0.104692985830738
776 0.104653766458547
777 0.104614566740125
778 0.104575421605958
779 0.104536307760782
780 0.104497251015019
781 0.104458246689923
782 0.104419302679524
783 0.104380432003019
784 0.104341624327645
785 0.104302908875091
786 0.104264259538624
787 0.104225731154230
788 0.104187272654272
789 0.104148957599939
790 0.104110716705847
791 0.104072645420267
792 0.104034651559957
793 0.103996848895356
794 0.103959126432237
795 0.103921618202307
796 0.103884193110581
797 0.103846999123789
798 0.103809889261029
799 0.103773017506853
800 0.103736230443914
801 0.103699678556026
802 0.103663210426923
803 0.103626972331675
804 0.103590815722953
805 0.103554872997300
806 0.103519008792830
807 0.103483336406505
808 0.103447737666087
809 0.103412306303873
810 0.103376944347943
811 0.103341725292339
812 0.103306571167039
813 0.103271537738152
814 0.103236564456665
815 0.103201685160720
816 0.103166861870314
817 0.103132114007373
818 0.103097418578436
819 0.103062778190292
820 0.103028187494289
821 0.102993634951140
822 0.102959127556453
823 0.102924644322890
824 0.102890204427943
825 0.102855770361721
826 0.102821377755646
827 0.102786989647342
828 0.102752641435309
829 0.102718285244556
830 0.102683967049757
831 0.102649631901784
832 0.102615333869842
833 0.102581018604937
834 0.102546738931707
835 0.102512430403365
836 0.102478156737334
837 0.102443852160434
838 0.102409581187935
839 0.102375279069307
840 0.102341011272038
841 0.102306703881091
842 0.102272429236855
843 0.102238118206550
844 0.102203839741428
845 0.102169520661988
846 0.102135234295318
847 0.102100901828805
848 0.102066601492503
849 0.102032256339086
850 0.101997943099384
851 0.101963581674568
852 0.101929252159344
853 0.101894875885478
854 0.101860531443698
855 0.101826139589214
856 0.101791779318383
857 0.101757370120403
858 0.101722992716958
859 0.101688569707470
860 0.101654178463917
861 0.101619735466024
862 0.101585323663429
863 0.101550864360568
864 0.101516436847220
865 0.101481964413800
866 0.101447523957312
867 0.101413031028706
868 0.101378570425055
869 0.101344058280866
870 0.101309578525473
871 0.101275050764585
872 0.101240554771280
873 0.101206011294217
874 0.101171500043201
875 0.101136943997894
876 0.101102420294055
877 0.101067849550525
878 0.101033311181808
879 0.100998727089490
880 0.100964175526300
881 0.100929576553220
882 0.100895010907031
883 0.100860401222448
884 0.100825825670832
885 0.100791208951811
886 0.100756626083850
887 0.100722003189489
888 0.100687414237740
889 0.100652790062050
890 0.100618200637022
891 0.100583582765388
892 0.100549000551574
893 0.100514388989176
894 0.100479812986045
895 0.100445213492883
896 0.100410650424742
897 0.100376068666264
898 0.100341524913894
899 0.100306970478428
900 0.100272455355402
901 0.100237938634528
902 0.100203462298481
903 0.100168999404872
904 0.100134578784100
905 0.100100176954996
906 0.100065819225975
907 0.100031500943587
908 0.099997229191978
909 0.099963005266716
910 0.099928830462005
911 0.099894733767371
912 0.099860688831342
913 0.099826734083358
914 0.099792834434297
915 0.099759047909210
916 0.099725319395695
917 0.099691726886050
918 0.099658195864151
919 0.099624822593313
920 0.099591514414101
921 0.099558380535512
922 0.099525314358942
923 0.099492441450323
924 0.099459638311899
925 0.099427033695797
926 0.099394499538079
927 0.099362170457759
928 0.099329911497655
929 0.099297859346315
930 0.099265876416382
931 0.099234083433139
932 0.099202357256303
933 0.099170809137689
934 0.099139324658232
935 0.099107997208975
936 0.099076729653106
937 0.099045599868546
938 0.099014526860536
939 0.098983574745283
940 0.098952674230986
941 0.098921870592655
942 0.098891115116103
943 0.098860434781443
944 0.098829799529824
945 0.098799219429054
946 0.098768681295986
947 0.098738184440165
948 0.098707726475951
949 0.098677294937104
950 0.098646900488042
951 0.098616521022699
952 0.098586175707560
953 0.098555834630467
954 0.098525526610629
955 0.098495214721964
956 0.098464934762973
957 0.098434645144771
958 0.098404386183525
959 0.098374109713227
960 0.098343862793790
961 0.098313594966619
962 0.098283355253621
963 0.098253092253735
964 0.098222857130281
965 0.098192591497899
966 0.098162352961488
967 0.098132088033445
968 0.098101850473618
969 0.098071583380957
970 0.098041343132387
971 0.098011065907066
972 0.097980815659191
973 0.097950532547401
974 0.097920276211525
975 0.097889982135761
976 0.097859714301521
977 0.097829410075093
978 0.097799131968671
979 0.097768813737218
980 0.097738522382961
981 0.097708190680031
982 0.097677885193860
983 0.097647540104106
984 0.097617221490026
985 0.097586859008992
986 0.097556523167803
987 0.097526145424901
988 0.097495794530786
989 0.097465402637383
990 0.097435036485862
991 0.097404625663039
992 0.097374241043589
993 0.097343815091079
994 0.097313415541173
995 0.097282974074567
996 0.097252559218369
997 0.097222102528910
998 0.097191672508664
999 0.097161201042155
1000 0.097130755764681
1001 0.097100271301983
1002 0.097069813831091
1003 0.097039313903799
1004 0.097008841071307
1005 0.096978330662800
1006 0.096947847572920
1007 0.096917326621984
1008 0.096886833121822
1009 0.096856299951398
1010 0.096825794071293
1011 0.096795252474756
1012 0.096764739037098
1013 0.096734189914223
1014 0.096703667844842
1015 0.096673114557646
1016 0.096642589896270
1017 0.096612034300961
1018 0.096581507182755
1019 0.096550951803657
1020 0.096520426193933
1021 0.096489872839577
1022 0.096459349765695
1023 0.096428804362432
1024 0.096398289124657
1025 0.096367750539009
1026 0.096337243566154
1027 0.096306720637486
1028 0.096276229909307
1029 0.096245730127173
1030 0.096215262491661
1031 0.096184790114265
1032 0.096154350817557
1033 0.096123914524625
1034 0.096093513071914
1035 0.096063124783193
1036 0.096032772907641
1037 0.096002445416971
1038 0.095972156832559
1039 0.095941908098496
1040 0.095911700256956
1041 0.095881550649153
1042 0.095851443601042
1043 0.095821402930071
1044 0.095791408098435
1045 0.095761499504242
1046 0.095731639414574
1047 0.095701890400797
1048 0.095672191935186
1049 0.095642621260062
1050 0.095613104438385
1051 0.095583731592399
1052 0.095554414820391
1053 0.095525255997586
1054 0.095496156140385
1055 0.095467224164388
1056 0.095438352201306
1057 0.095409657451860
1058 0.095381022851136
1059 0.095352565890693
1060 0.095324168595795
1061 0.095295946462919
1062 0.095267782680430
1063 0.095239779020467
1064 0.095211832287937
1065 0.095184035766380
1066 0.095156292343411
1067 0.095128684529925
1068 0.095101127293866
1069 0.095073684144438
1070 0.095046289092160
1071 0.095018988958273
1072 0.094991732685813
1073 0.094964553859029
1074 0.094937416635602
1075 0.094910342767918
1076 0.094883306828294
1077 0.094856319697612
1078 0.094829367605620
1079 0.094802446653254
1080 0.094775559230570
1081 0.094748693348478
1082 0.094721858911150
1083 0.094695042034211
1084 0.094668254697659
1085 0.094641474287094
1086 0.094614721338559
1087 0.094587966700082
1088 0.094561239463296
1089 0.094534502737055
1090 0.094507792515806
1091 0.094481071094712
1092 0.094454375145339
1093 0.094427664842250
1094 0.094400979772004
1095 0.094374275334232
1096 0.094347595790673
1097 0.094320892328284
1098 0.094294213281984
1099 0.094267511356044
1100 0.094240833495448
1101 0.094214128910210
1102 0.094187447625288
1103 0.094160738602277
1104 0.094134052641081
1105 0.094107338128211
1106 0.094080647180284
1107 0.094053928971242
1108 0.094027234457364
1109 0.094000509041649
1110 0.093973806560292
1111 0.093947073919985
1112 0.093920364510886
1113 0.093893623287507
1114 0.093866904610877
1115 0.093840149624725
1116 0.093813417773312
1117 0.093786655369293
1118 0.093759915192017
1119 0.093733143968514
1120 0.093706396223844
1121 0.093679611678056
1122 0.093652849897893
1123 0.093626056811061
1124 0.093599287125869
1125 0.093572485118550
1126 0.093545706253387
1127 0.093518896500726
1128 0.093492109710496
1129 0.093465292599646
1130 0.093438498987496
1131 0.093411672717707
1132 0.093384869948032
1133 0.093358035234857
1134 0.093331222751424
1135 0.093304375213087
1136 0.093277550343437
1137 0.093250691852255
1138 0.093223857355632
1139 0.093196993684096
1140 0.093170153581781
1141 0.093143285324899
1142 0.093116440832347
1143 0.093089567668812
1144 0.093062718460338
1145 0.093035839078375
1146 0.093008983862354
1147 0.092982098818247
1148 0.092955238038755
1149 0.092928350763437
1150 0.092901487568724
1151 0.092874600223510
1152 0.092847738332303
1153 0.092820848910506
1154 0.092793984595836
1155 0.092767095599179
1156 0.092740232599986
1157 0.092713349079091
1158 0.092686491624256
1159 0.092659615615744
1160 0.092632766420103
1161 0.092605905162472
1162 0.092579071057671
1163 0.092552227044216
1164 0.092525410813117
1165 0.092498593034470
1166 0.092471803482944
1167 0.092445013797708
1168 0.092418253280684
1169 0.092391501198549
1170 0.092364779399198
1171 0.092338068893099
1172 0.092311389983749
1173 0.092284732041577
1174 0.092258106934096
1175 0.092231516377424
1176 0.092204960708756
1177 0.092178447573858
1178 0.092151971785164
1179 0.092125555407748
1180 0.092099177832750
1181 0.092072876602423
1182 0.092046617396015
1183 0.092020453929372
1184 0.091994334847996
1185 0.091968325539774
1186 0.091942362015494
1187 0.091916518452706
1188 0.091890723429053
1189 0.091865065032913
1190 0.091839456472997
1191 0.091813992835775
1192 0.091788581092615
1193 0.091763318920414
1194 0.091738108645345
1195 0.091713049842163
1196 0.091688043742401
1197 0.091663190123306
1198 0.091638387290800
1199 0.091613725398751
1200 0.091589112566119
1201 0.091564629156153
1202 0.091540193531408
1203 0.091515877870314
1204 0.091491605959412
1205 0.091467435958904
1206 0.091443308431373
1207 0.091419268078312
1208 0.091395267377592
1209 0.091371339971701
1210 0.091347449420944
1211 0.091323620602545
1212 0.091299826421142
1213 0.091276078653216
1214 0.091252362923974
1215 0.091228684746383
1216 0.091205036600080
1217 0.091181413026774
1218 0.091157816573116
1219 0.091134239161555
1220 0.091110688160136
1221 0.091087145640856
1222 0.091063628813252
1223 0.091040115818025
1224 0.091016627467617
1225 0.090993136171235
1226 0.090969668908379
1227 0.090946196535683
1228 0.090922747224177
1229 0.090899288067448
1230 0.090875851170551
1231 0.090852401520323
1232 0.090828974065914
1233 0.090805532241767
1234 0.090782112128203
1235 0.090758676352223
1236 0.090735262422982
1237 0.090711830667196
1238 0.090688420605105
1239 0.090664990650531
1240 0.090641581935166
1241 0.090618151777726
1242 0.090594742160057
1243 0.090571310577836
1244 0.090547899813579
1245 0.090524468077398
1246 0.090501057080630
1247 0.090477622659989
1248 0.090454208677819
1249 0.090430767730155
1250 0.090407347198813
1251 0.090383900169691
1252 0.090360473723244
1253 0.090337019560295
1254 0.090313586086133
1255 0.090290125833597
1256 0.090266685859042
1257 0.090243220738508
1258 0.090219775781684
1259 0.090196303441338
1260 0.090172851662665
1261 0.090149375365030
1262 0.090125919351323
1263 0.090102436419592
1264 0.090078973864777
1265 0.090055487563475
1266 0.090032021299969
1267 0.090008532718528
1268 0.089985064315123
1269 0.089961569586670
1270 0.089938095550615
1271 0.089914597607589
1272 0.089891120835603
1273 0.089867617817703
1274 0.089844134998522
1275 0.089820627425588
1276 0.089797140119067
1277 0.089773627064410
1278 0.089750134824733
1279 0.089726618391992
1280 0.089703122735024
1281 0.089679601178581
1282 0.089656100780893
1283 0.089632576947643
1284 0.089609074536739
1285 0.089585549735325
1286 0.089562046649391
1287 0.089538520152573
1288 0.089515015580922
1289 0.089491486255689
1290 0.089467978752424
1291 0.089444447350381
1292 0.089420937947025
1293 0.089397407489905
1294 0.089373899259904
1295 0.089350374620153
1296 0.089326872520878
1297 0.089303353587255
1298 0.089279857718971
1299 0.089256349368206
1300 0.089232863549967
1301 0.089209365672161
1302 0.089185891282611
1303 0.089162409814193
1304 0.089138952501479
1305 0.089115489887767
1306 0.089092051700561
1307 0.089068612730763
1308 0.089045199276399
1309 0.089021788629431
1310 0.088998404629358
1311 0.088975030776226
1312 0.088951684896308
1313 0.088928358720914
1314 0.088905060777599
1315 0.088881785252916
1316 0.088858540057565
1317 0.088835328527367
1318 0.088812148345859
1319 0.088789014559026
1320 0.088765913886910
1321 0.088742869724157
1322 0.088719860859314
1323 0.088696922373281
1324 0.088674020564596
1325 0.088651202536596
1326 0.088628423658562
1327 0.088605738912790
1328 0.088583095108703
1329 0.088560556321262
1330 0.088538059904849
1331 0.088515680528481
1332 0.088493345576367
1333 0.088471137703877
1334 0.088448974893531
1335 0.088426943652799
1336 0.088404958165540
1337 0.088383103901911
1338 0.088361294761867
1339 0.088339614608252
1340 0.088317978772430
1341 0.088296466343401
1342 0.088274997019951
1343 0.088253641895179
1344 0.088232328003713
1345 0.088211115148241
1346 0.088189941120653
1347 0.088168857748279
1348 0.088147811084681
1349 0.088126843513521
1350 0.088105909685211
1351 0.088085042467327
1352 0.088064207285385
1353 0.088043423766955
1354 0.088022670079503
1355 0.088001958076468
1356 0.087981273684676
1357 0.087960622862923
1358 0.087939998018889
1359 0.087919395814559
1360 0.087898818033715
1361 0.087878257325265
1362 0.087857719913849
1363 0.087837192407598
1364 0.087816687592067
1365 0.087796185845853
1366 0.087775705417172
1367 0.087755226950598
1368 0.087734769451160
1369 0.087714307388815
1370 0.087693865302171
1371 0.087673418232342
1372 0.087652990609186
1373 0.087632554180296
1374 0.087612137241415
1375 0.087591708363696
1376 0.087571298209234
1377 0.087550874093679
1378 0.087530469359208
1379 0.087510051139517
1380 0.087489651146676
1381 0.087469235620290
1382 0.087448838375408
1383 0.087428425135435
1384 0.087408030190552
1385 0.087387616087135
1386 0.087367219516004
1387 0.087346804344811
1388 0.087326407155068
1389 0.087305992497761
1390 0.087285595501278
1391 0.087265179264087
1392 0.087244781448561
1393 0.087224365815068
1394 0.087203968202324
1395 0.087183552543024
1396 0.087163155110616
1397 0.087142740049543
1398 0.087122343384138
1399 0.087101927075196
1400 0.087081528388914
1401 0.087061111201358
1402 0.087040711829196
1403 0.087020293037668
1404 0.086999892465485
1405 0.086979469694953
1406 0.086959065151568
1407 0.086938639667842
1408 0.086918232516346
1409 0.086897806766622
1410 0.086877398848202
1411 0.086856972081179
1412 0.086836562984445
1413 0.086816135397783
1414 0.086795726063549
1415 0.086775295109618
1416 0.086754882506817
1417 0.086734451333179
1418 0.086714038581327
1419 0.086693603952924
1420 0.086673187607587
1421 0.086652751423671
1422 0.086632333520683
1423 0.086611895374688
1424 0.086591476052575
1425 0.086571037283342
1426 0.086550617230735
1427 0.086530180403365
1428 0.086509762568710
1429 0.086489331417404
1430 0.086468918837333
1431 0.086448490082965
1432 0.086428080040903
1433 0.086407656332064
1434 0.086387251600073
1435 0.086366830081055
1436 0.086346427722845
1437 0.086326009207163
1438 0.086305610391705
1439 0.086285197043992
1440 0.086264802758009
1441 0.086244393401152
1442 0.086224003927299
1443 0.086203606263460
1444 0.086183228669206
1445 0.086162840015021
1446 0.086142472047698
1447 0.086122092649219
1448 0.086101734105405
1449 0.086081366718176
1450 0.086061019444728
1451 0.086040668582541
1452 0.086020338832917
1453 0.086000006662907
1454 0.085979696211673
1455 0.085959389048668
1456 0.085939103854756
1457 0.085918821667320
1458 0.085898562482143
1459 0.085878316313192
1460 0.085858094254988
1461 0.085837887468799
1462 0.085817705674245
1463 0.085797546216348
1464 0.085777412293055
1465 0.085757306830772
1466 0.085737228393555
1467 0.085717189533135
1468 0.085697179292353
1469 0.085677218126690
1470 0.085657287161887
1471 0.085637413778919
1472 0.085617571441702
1473 0.085597798732067
1474 0.085578059343817
1475 0.085558400126438
1476 0.085538775678664
1477 0.085519240784564
1478 0.085499742598486
1479 0.085480342891586
1480 0.085460980930456
1481 0.085441722138924
1482 0.085422501357101
1483 0.085403393113687
1484 0.085384324061614
1485 0.085365366908491
1486 0.085346448702460
1487 0.085327638279097
1488 0.085308865814504
1489 0.085290200325304
1490 0.085271572152543
1491 0.085253043808912
1492 0.085234551523207
1493 0.085216147945580
1494 0.085197778177047
1495 0.085179486165799
1496 0.085161225890481
1497 0.085143034215641
1498 0.085124872483455
1499 0.085106768861245
1500 0.085088693250185
1501 0.085070666326978
1502 0.085052665460871
1503 0.085034705847896
1504 0.085016771432230
1505 0.084998869809127
1506 0.084980991903279
1507 0.084963135549870
1508 0.084945301569228
1509 0.084927484310121
1510 0.084909687513729
1511 0.084891900688028
1512 0.084874133678156
1513 0.084856372379967
1514 0.084838630007127
1515 0.084820890769095
1516 0.084803170308021
1517 0.084785449726091
1518 0.084767747487213
1519 0.084750042104154
1520 0.084732354352568
1521 0.084714663763386
1522 0.084696990046638
1523 0.084679308721327
1524 0.084661644692488
1525 0.084643976912581
1526 0.084626326086479
1527 0.084608666561742
1528 0.084591023908359
1529 0.084573369595958
1530 0.084555731368745
1531 0.084538079993159
1532 0.084520444545944
1533 0.084502796980772
1534 0.084485165785487
1535 0.084467521081166
1536 0.084449892272644
1537 0.084432250694242
1538 0.084414624884303
1539 0.084396984700831
1540 0.084379360463451
1541 0.084361721570438
1542 0.084344098767346
1543 0.084326460585565
1544 0.084308838307400
1545 0.084291199409080
1546 0.084273575877923
1547 0.084255936848031
1548 0.084238313848189
1549 0.084220677677706
1550 0.084203057381977
1551 0.084185426042986
1552 0.084167811199769
1553 0.084150180178689
1554 0.084132565087955
1555 0.084114934290582
1556 0.084097318796871
1557 0.084079685480269
1558 0.084062067859776
1559 0.084044435778388
1560 0.084026819430484
1561 0.084009191349622
1562 0.083991579410075
1563 0.083973952298273
1564 0.083956341358132
1565 0.083938715801906
1566 0.083921106550619
1567 0.083903484909939
1568 0.083885879568435
1569 0.083868258246397
1570 0.083850652798084
1571 0.083833035605643
1572 0.083815434275685
1573 0.083797816352565
1574 0.083780214327007
1575 0.083762597520185
1576 0.083744997218353
1577 0.083727381828808
1578 0.083709782378662
1579 0.083692172300765
1580 0.083674578846598
1581 0.083656971477730
1582 0.083639380978695
1583 0.083621774995187
1584 0.083604186005623
1585 0.083586584028900
1586 0.083568999253352
1587 0.083551401986362
1588 0.083533821459433
1589 0.083516228527145
1590 0.083498652474482
1591 0.083481065882246
1592 0.083463496447507
1593 0.083445916373059
1594 0.083428353278507
1595 0.083410782421616
1596 0.083393228865702
1597 0.083375668975897
1598 0.083358126590241
1599 0.083340575586512
1600 0.083323042555769
1601 0.083305505857517
1602 0.083287987215002
1603 0.083270465260071
1604 0.083252961968981
1605 0.083235453741786
1606 0.083217964782975
1607 0.083200480793039
1608 0.083183016541639
1609 0.083165557235233
1610 0.083148118252659
1611 0.083130690246790
1612 0.083113282959104
1613 0.083095889577542
1614 0.083078516897338
1615 0.083061165294204
1616 0.083043835577485
1617 0.083026533582149
1618 0.083009254617203
1619 0.082992007393166
1620 0.082974784424657
1621 0.082957601079798
1622 0.082940442835884
1623 0.082923332005819
1624 0.082906247203830
1625 0.082889217488656
1626 0.082872215413332
1627 0.082855280849543
1628 0.082838375776248
1629 0.082821544222000
1630 0.082804743216137
1631 0.082788023979475
1632 0.082771336274980
1633 0.082754731371701
1634 0.082738158648048
1635 0.082721675334277
1636 0.082705224950594
1637 0.082688865221286
1638 0.082672538576304
1639 0.082656304561986
1640 0.082640103061522
1641 0.082623990746995
1642 0.082607910180627
1643 0.082591915704825
1644 0.082575952165868
1645 0.082560068146591
1646 0.082544213419105
1647 0.082528429466343
1648 0.082512672442917
1649 0.082496978775644
1650 0.082481311399285
1651 0.082465697791839
1652 0.082450108208235
1653 0.082434561231153
1654 0.082419037404414
1655 0.082403551910602
1656 0.082388088343478
1657 0.082372655231438
1658 0.082357242350852
1659 0.082341852353323
1660 0.082326481623980
1661 0.082311126461740
1662 0.082295789607173
1663 0.082280464957741
1664 0.082265157369903
1665 0.082249858563507
1666 0.082234576864316
1667 0.082219301732614
1668 0.082204042891640
1669 0.082188787428855
1670 0.082173547976275
1671 0.082158310898286
1672 0.082143089452664
1673 0.082127867774695
1674 0.082112661023928
1675 0.082097449112460
1676 0.082082251896033
1677 0.082067051907352
1678 0.082051867097171
1679 0.082036676395525
1680 0.082021500221771
1681 0.082006316485057
1682 0.081991146741835
1683 0.081975968481323
1684 0.081960804319095
1685 0.081945632300624
1686 0.081930474081375
1687 0.081915306887382
1688 0.081900153848643
1689 0.081884989351209
1690 0.081869838417518
1691 0.081854678508940
1692 0.081839532540236
1693 0.081824378285425
1694 0.081809237286265
1695 0.081794085952701
1696 0.081778947627392
1697 0.081763798540685
1698 0.081748662758393
1699 0.081733516852580
1700 0.081718385139887
1701 0.081703241743192
1702 0.081688112149465
1703 0.081672972543046
1704 0.081657846529573
1705 0.081642711332584
1706 0.081627589427150
1707 0.081612455718052
1708 0.081597335368379
1709 0.081582205139583
1710 0.081567089132818
1711 0.081551963821752
1712 0.081536851781166
1713 0.081521729686912
1714 0.081506621416217
1715 0.081491501676659
1716 0.081476395620129
1717 0.081461277172593
1718 0.081446172676550
1719 0.081431056398294
1720 0.081415953628337
1721 0.081400839322569
1722 0.081385738723235
1723 0.081370626753355
1724 0.081355528803783
1725 0.081340420809468
1726 0.081325326684222
1727 0.081310224419227
1728 0.081295136455715
1729 0.081280038614231
1730 0.081264954872132
1731 0.081249859619724
1732 0.081234778574341
1733 0.081219689549442
1734 0.081204614870856
1735 0.081189527373695
1736 0.081174454431583
1737 0.081159371585201
1738 0.081144303352040
1739 0.081129226364283
1740 0.081114163810398
1741 0.081099093970721
1742 0.081084038158750
1743 0.081068976951506
1744 0.081053929855393
1745 0.081038872329977
1746 0.081023829200134
1747 0.081008778598651
1748 0.080993742669229
1749 0.080978702162824
1750 0.080963676058225
1751 0.080948645328434
1752 0.080933629349992
1753 0.080918605790963
1754 0.080903597216476
1755 0.080888584026916
1756 0.080873585992627
1757 0.080858585243256
1758 0.080843600121753
1759 0.080828610542909
1760 0.080813636613300
1761 0.080798664053667
1762 0.080783707501311
1763 0.080768753316583
1764 0.080753814997571
1765 0.080738880698981
1766 0.080723963307669
1767 0.080709052726313
1768 0.080694159326654
1769 0.080679274515859
1770 0.080664407160938
1771 0.080649552424475
1772 0.080634715813318
1773 0.080619896753504
1774 0.080605096192038
1775 0.080590318605687
1776 0.080575560269388
1777 0.080560825864616
1778 0.080546111383548
1779 0.080531427882242
1780 0.080516765125900
1781 0.080502143919809
1782 0.080487544786251
1783 0.080472991335824
1784 0.080458460859113
1785 0.080443984329023
1786 0.080429532118714
1787 0.080415137741078
1788 0.080400768657555
1789 0.080386466119677
1790 0.080372189685612
1791 0.080357982127971
1792 0.080343801514424
1793 0.080329694651574
1794 0.080315614692097
1795 0.080301608801371
1796 0.080287630171618
1797 0.080273728634566
1798 0.080259854006727
1799 0.080246054375344
1800 0.080232281428827
1801 0.080218577069388
1802 0.080204898779641
1803 0.080191286641806
1804 0.080177699592845
1805 0.080164172433705
1806 0.080150669140707
1807 0.080137221394182
1808 0.080123796138167
1809 0.080110415412015
1810 0.080097055987963
1811 0.080083735232400
1812 0.080070434407673
1813 0.080057168009887
1814 0.080043920211878
1815 0.080030699190807
1816 0.080017495708589
1817 0.080004314791658
1818 0.079991151073330
1819 0.079978003419420
1820 0.079964871830825
1821 0.079951754194603
1822 0.079938652079342
1823 0.079925561508041
1824 0.079912485152484
1825 0.079899416159137
1826 0.079886361257920
1827 0.079873312158576
1828 0.079860277313138
1829 0.079847245904915
1830 0.079834227984009
1831 0.079821210292643
1832 0.079808205613681
1833 0.079795199750237
1834 0.079782207156804
1835 0.079769213605019
1836 0.079756232801024
1837 0.079743249555669
1838 0.079730278734402
1839 0.079717307220953
1840 0.079704348232958
1841 0.079691383469680
1842 0.079678431007650
1843 0.079665475200031
1844 0.079652531679415
1845 0.079639581111060
1846 0.079626643019253
1847 0.079613701525268
1848 0.079600771805396
1849 0.079587834438122
1850 0.079574908932294
1851 0.079561978029083
1852 0.079549058771718
1853 0.079536132406609
1854 0.079523218374490
1855 0.079510297667454
1856 0.079497388900322
1857 0.079484470633886
1858 0.079471564394829
1859 0.079458651968281
1860 0.079445751689512
1861 0.079432844913249
1862 0.079419949534220
1863 0.079407047777408
1864 0.079394157625188
1865 0.079381257565444
1866 0.079368368893782
1867 0.079355471610597
1868 0.079342586336985
1869 0.079329693406464
1870 0.079316811964922
1871 0.079303921840896
1872 0.079291043660611
1873 0.079278156989893
1874 0.079265281815566
1875 0.079252399495708
1876 0.079239529531669
1877 0.079226654491762
1878 0.079213791636604
1879 0.079200921097780
1880 0.079188062199158
1881 0.079175195734265
1882 0.079162341364615
1883 0.079149476881589
1884 0.079136623892815
1885 0.079123764542786
1886 0.079110917408158
1887 0.079098062744926
1888 0.079085219902751
1889 0.079072368057808
1890 0.079059527685409
1891 0.079046679192963
1892 0.079033842739598
1893 0.079020998259303
1894 0.079008165595233
1895 0.078995324218276
1896 0.078982495194253
1897 0.078969660830701
1898 0.078956838831964
1899 0.078944013436121
1900 0.078931200269459
1901 0.078918378785950
1902 0.078905569704510
1903 0.078892755732276
1904 0.078879954063481
1905 0.078867146010694
1906 0.078854350465733
1907 0.078841548003439
1908 0.078828758250502
1909 0.078815961642341
1910 0.078803177429144
1911 0.078790388882517
1912 0.078777613006778
1913 0.078764830942724
1914 0.078752061455774
1915 0.078739288708384
1916 0.078726528986060
1917 0.078713768687429
1918 0.078701021315204
1919 0.078688270973956
1920 0.078675533668132
1921 0.078662793335965
1922 0.078650066244286
1923 0.078637339848072
1924 0.078624626979270
1925 0.078611912837509
1926 0.078599212230117
1927 0.078586513514608
1928 0.078573829009002
1929 0.078561145627717
1930 0.078548476238808
1931 0.078535812250784
1932 0.078523162341270
1933 0.078510521026033
1934 0.078497894524830
1935 0.078485276259400
1936 0.078472673268593
1937 0.078460084385824
1938 0.078447511050172
1939 0.078434957219770
1940 0.078422419517580
1941 0.078409902650485
1942 0.078397402589019
1943 0.078384928621325
1944 0.078372472169853
1945 0.078360045280952
1946 0.078347637129774
1947 0.078335264365869
1948 0.078322910785566
1949 0.078310598244002
1950 0.078298305834551
1951 0.078286060749221
1952 0.078273836580323
1953 0.078261662499692
1954 0.078249509846920
1955 0.078237413971365
1956 0.078225339990908
1957 0.078213323866706
1958 0.078201329812778
1959 0.078189395656608
1960 0.078177483772663
1961 0.078165631896347
1962 0.078153802627355
1963 0.078142033881562
1964 0.078130287445681
1965 0.078118600490370
1966 0.078106935470643
1967 0.078095327805414
1968 0.078083741696560
1969 0.078072206101929
1970 0.078060690562715
1971 0.078049224414350
1972 0.078037777800667
1973 0.078026375564541
1974 0.078014991564984
1975 0.078003642643729
1976 0.077992311326149
1977 0.077981013483587
1978 0.077969732071580
1979 0.077958475460562
1980 0.077947234886011
1981 0.077936017988776
1982 0.077924816300992
1983 0.077913633264323
1984 0.077902464170272
1985 0.077891311126045
1986 0.077880171435368
1987 0.077869045775273
1988 0.077857933271098
1989 0.077846829733403
1990 0.077835738621864
1991 0.077824653913169
1992 0.077813581236455
1993 0.077802514090827
1994 0.077791458553115
1995 0.077780405605132
1996 0.077769363715184
1997 0.077758323331487
1998 0.077747294127697
1999 0.077736266306566
2000 0.077725249535867
2001 0.077714233387958
2002 0.077703228354864
2003 0.077692221062179
2004 0.077681224338697
2005 0.077670225321746
2006 0.077659236605029
2007 0.077648245737066
2008 0.077637265400497
2009 0.077626283050471
2010 0.077615311160130
2011 0.077604333982563
2012 0.077593367208550
2013 0.077582397095675
2014 0.077571437410697
2015 0.077560474453961
2016 0.077549521280254
2017 0.077538562695807
2018 0.077527614554143
2019 0.077516659687419
2020 0.077505714875855
2021 0.077494765216507
2022 0.077483825528589
2023 0.077472881168994
2024 0.077461947118145
2025 0.077451008400807
2026 0.077440079760969
2027 0.077429147472905
2028 0.077418225260530
2029 0.077407298162633
2030 0.077396381035200
2031 0.077385458338149
2032 0.077374545562058
2033 0.077363629395556
2034 0.077352723316523
2035 0.077341810297739
2036 0.077330906816783
2037 0.077319996779842
2038 0.077309096745196
2039 0.077298190815974
2040 0.077287294494376
2041 0.077276392542601
2042 0.077265500664844
2043 0.077254602703420
2044 0.077243714474001
2045 0.077232819567200
2046 0.077221934505538
2047 0.077211044406653
2048 0.077200164486278
2049 0.077189278551295
2050 0.077178402599436
2051 0.077167519978445
2052 0.077156647418313
2053 0.077145770573807
2054 0.077134904073006
2055 0.077124031011813
2056 0.077113168412701
2057 0.077102300062066
2058 0.077091441878110
2059 0.077080576773533
2060 0.077069722262920
2061 0.077058861130226
2062 0.077048010337386
2063 0.077037155092533
2064 0.077026310173288
2065 0.077015461523288
2066 0.077004622985420
2067 0.076993778279999
2068 0.076982944241351
2069 0.076972106619841
2070 0.076961279395306
2071 0.076950445759309
2072 0.076939622152366
2073 0.076928792222880
2074 0.076917972470632
2075 0.076907146628962
2076 0.076896331267008
2077 0.076885512942418
2078 0.076874705055687
2079 0.076863892586424
2080 0.076853090152383
2081 0.076842285656710
2082 0.076831491428095
2083 0.076820695820459
2084 0.076809910596701
2085 0.076799121606278
2086 0.076788343649362
2087 0.076777565125049
2088 0.076766797526531
2089 0.076756027862778
2090 0.076745269282284
2091 0.076734510482147
2092 0.076723762764438
2093 0.076713014134036
2094 0.076702276746758
2095 0.076691540169790
2096 0.076680814953576
2097 0.076670091669946
2098 0.076659380131517
2099 0.076648673012578
2100 0.076637977724658
2101 0.076627286359631
2102 0.076616606956769
2103 0.076605935263608
2104 0.076595275449307
2105 0.076584626198326
2106 0.076573989495785
2107 0.076563362292283
2108 0.076552747943232
2109 0.076542145627521
2110 0.076531556118915
2111 0.076520981060639
2112 0.076510419710608
2113 0.076499877552621
2114 0.076489349192727
2115 0.076478843244075
2116 0.076468352152943
2117 0.076457886685390
2118 0.076447436436233
2119 0.076437015094740
2120 0.076426609438272
2121 0.076416239596618
2122 0.076405886217827
2123 0.076395569897677
2124 0.076385270674564
2125 0.076375013557488
2126 0.076364774105976
2127 0.076354579839204
2128 0.076344403742169
2129 0.076334276209465
2130 0.076324167204483
2131 0.076314105927970
2132 0.076304062933907
2133 0.076294068023394
2134 0.076284091499289
2135 0.076274163770442
2136 0.076264254326475
2137 0.076254392991672
2138 0.076244549374309
2139 0.076234750339658
2140 0.076224968314101
2141 0.076215227222995
2142 0.076205502965813
2143 0.076195817948516
2144 0.076186149210038
2145 0.076176516031545
2146 0.076166898294844
2147 0.076157311669562
2148 0.076147739556767
2149 0.076138194932113
2150 0.076128663962955
2151 0.076119155388938
2152 0.076109659841258
2153 0.076100185610166
2154 0.076090723665295
2155 0.076081279418837
2156 0.076071847133711
2157 0.076062427346059
2158 0.076053019297369
2159 0.076043622601574
2160 0.076034237083825
2161 0.076024860029648
2162 0.076015493484249
2163 0.076006136151513
2164 0.075996789268132
2165 0.075987447266463
2166 0.075978115319558
2167 0.075968788377594
2168 0.075959471316921
2169 0.075950155849675
2170 0.075940849924599
2171 0.075931546528977
2172 0.075922252544586
2173 0.075912958306297
2174 0.075903672879392
2175 0.075894389821073
2176 0.075885115613026
2177 0.075875840622032
2178 0.075866574745625
2179 0.075857310966214
2180 0.075848056008766
2181 0.075838799495564
2182 0.075829551737044
2183 0.075820303649706
2184 0.075811064256641
2185 0.075801822427401
2186 0.075792589035238
2187 0.075783353134874
2188 0.075774125914471
2189 0.075764896313444
2190 0.075755675113051
2191 0.075746448987324
2192 0.075737231021364
2193 0.075728008339958
2194 0.075718793979746
2195 0.075709574589233
2196 0.075700363709799
2197 0.075691148848158
2198 0.075681942398667

